Evading Classifiers by Morphing in the Dark

Learning-based systems have been shown to be vulnerable to evasion through adversarial data manipulation. These attacks have been studied under assumptions that the adversary has certain knowledge of either the target model internals, its training dataset or at least classification scores it assigns to input samples. In this paper, we investigate a much more constrained and realistic attack scenario wherein the target classifier is minimally exposed to the adversary, revealing on its final classification decision (e.g., reject or accept an input sample). Moreover, the adversary can only manipulate malicious samples using a blackbox morpher. That is, the adversary has to evade the target classifier by morphing malicious samples "in the dark". We present a scoring mechanism that can assign a real-value score which reflects evasion progress to each sample based on the limited information available. Leveraging on such scoring mechanism, we propose an evasion method -- EvadeHC -- and evaluate it against two PDF malware detectors, namely PDFRate and Hidost. The experimental evaluation demonstrates that the proposed evasion attacks are effective, attaining $100\%$ evasion rate on the evaluation dataset. Interestingly, EvadeHC outperforms the known classifier evasion technique that operates based on classification scores output by the classifiers. Although our evaluations are conducted on PDF malware classifier, the proposed approaches are domain-agnostic and is of wider application to other learning-based systems.

==> eval_data/Hidost_detector_H1.dat <==
1	530.795041389
2	549.70493561
3	583.078946169
4	496.325752787
5	558.320876762
6	590.080912193
7	544.38553032
8	529.475744138
9	552.556300645
10	454.302493933
11	546.56297396
12	560.749770612
13	508.429532589
14	529.525507341
15	488.436138579
16	552.353346609
17	515.850283102
18	583.10232732
19	557.115753486
20	568.273388748
21	524.386722655
22	516.220714882
23	516.003429194
24	524.25780522
25	555.397508662
26	532.91401278
27	499.320322349
28	580.183536487
29	581.160185903
30	540.712793646
31	540.067342327
32	522.976375234
33	528.02491126
34	586.10083851
35	567.821852121
36	579.937017774
37	561.010922886
38	581.959266342
39	619.223046331
40	526.089436603
41	545.819319783
42	523.006197659
43	605.064764049
44	440.753758256
45	605.3063243
46	516.24448632
47	510.124015402
48	579.914766193
49	539.635307789
50	607.499380685
51	563.875692699
52	517.089600226
53	590.821573883
54	512.746992342
55	558.978429094
56	541.650964812
57	529.348597535
58	577.425525666
59	504.054924641
60	519.129158719
61	530.204723337
62	486.197556551
63	590.448445123
64	589.366058182
65	504.251282523
66	500.509492955
67	495.625906088
68	534.538006455
69	508.193077621
70	553.847926956
71	519.934968803
72	523.440630988
73	567.421475791
74	510.151374334
75	514.431614098
76	623.302104318
77	514.464351133
78	507.077826867
79	524.3290515
80	508.957357753
81	596.073162441
82	533.005107296
83	544.763985091
84	518.446805846
85	564.886585737
86	485.322003537
87	573.083211423
88	520.351464997
89	570.076478978
90	537.753474696
91	508.539777788
92	531.624505039
93	534.280242542
94	543.280802289
95	523.718885491
96	525.527131527
97	552.383798764
98	540.902158975
99	597.127109847
100	541.885175835
101	535.951830173
102	546.528641222
103	505.258960399
104	644.367944375
105	511.111302823
106	483.540820813
107	556.447234562
108	557.746697046
109	599.764389863
110	533.070960857
111	546.626898533
112	596.079248795
113	512.615181715
114	545.203375506
115	521.429299635
116	558.381103822
117	535.406646617
118	546.771966009
119	540.548815585
120	591.926273877
121	496.219529554
122	547.641768234
123	531.466702355
124	545.752762867
125	531.555177692
126	523.488061071
127	518.372636724
128	590.132656774
129	557.801420758
130	529.801753905
131	529.52090951
132	501.529969672
133	493.004272211
134	513.666459461
135	578.086503747
136	499.079090244
137	503.441700166
138	487.467013914
139	521.289271775
140	547.889318386
141	533.951629694
142	530.796373554
143	470.703850904
144	502.848568795
145	563.569594947
146	462.881506201
147	535.020336727
148	564.915472754
149	497.687294061
150	512.39127446
151	611.648861436
152	560.517141106
153	470.08285239
154	603.43449931
155	598.573957399
156	611.62086719
157	479.773640199
158	603.86820685
159	485.666759986
160	503.154563258
161	464.00344769
162	549.058602225
163	521.533482281
164	540.319930822
165	484.382121879
166	641.162056653
167	460.924489006
168	518.328704829
169	521.115065206
170	508.771440085
171	645.123274276
172	523.413063509
173	598.799645746
174	556.123243995
175	671.951213995
176	520.772330704
177	581.817331559
178	554.935496666
179	555.733069163
180	569.625850787
181	608.104810188
182	572.719512954
183	546.817457643
184	591.13108149
185	607.529817782
186	585.723319821
187	484.651023294
188	495.870761067
189	689.480878557
190	533.24908904
191	532.520688968
192	597.757285423
193	576.264057285
194	558.038209857
195	499.966795341
196	537.629988463
197	468.378555034
198	535.890535662
199	584.592146445
200	476.885210665
201	564.631463212
202	610.68062348
203	456.69245486
204	599.474729223
205	742.912285612
206	568.231029729
207	690.650728329
208	528.211073577
209	614.370492739
210	484.928123425
211	518.408064083
212	600.213260292
213	480.873155404
214	536.227556243
215	724.230783598
216	575.868962092
217	596.205891077
218	671.823662451
219	597.940867371
220	513.223775063
221	503.10120156
222	620.632819046
223	637.343072935
224	617.129452968
225	440.007718297
226	634.948495697
227	600.936354693
228	695.437291822
229	493.180735378
230	450.4900449
231	551.997056625
232	578.582448313
233	564.836603813
234	662.63402374
235	663.614354795
236	730.173025587
237	606.121803857
238	530.575688184
239	593.804072467
240	628.63630252
241	681.675916604
242	680.711166295
243	535.837276713
244	518.711072394
245	478.955187042
246	568.165258856
247	621.958680835
248	515.379691777
249	551.603743653
250	624.724147393
251	626.18642617
252	689.106834785
253	556.984193973
254	531.866179769
255	548.920625833
256	636.699656042
257	645.18564752
258	591.364195363
259	563.722776822
260	427.882118482
261	570.538727828
262	501.898423978
263	514.12435974
264	614.029599758
265	709.612811334
266	574.488020146
267	458.924159278
268	625.160386369
269	569.71891992
270	587.108280861
271	635.729096041
272	546.001718626
273	506.980827756
274	697.985028709
275	465.218575131
276	590.76268599
277	527.052698279
278	564.470026828
279	576.764381797
280	691.153763982
281	580.939472478
282	485.848308512
283	646.469398167
284	569.187910481
285	673.269651551
286	569.095379117
287	508.442702271
288	525.082979203
289	603.746981499
290	562.636637868
291	512.480448213
292	435.609701618
293	543.46295577
294	644.910142448
295	569.889027902
296	573.346000738
297	466.296246161
298	630.741720371
299	590.433146497
300	586.261629437
301	528.17369166
302	527.532275693
303	573.401608651
304	443.653038524
305	511.115438512
306	500.53318546
307	544.043007537
308	550.37727228
309	542.272996008
310	531.150809638
311	549.47785687
312	610.261402919
313	601.074177937
314	533.198788257
315	640.904287727
316	573.773203425
317	452.238765549
318	565.819108675
319	527.535519157
320	544.733534975
321	661.173978826
322	515.997890237
323	549.603816077
324	527.828079579
325	622.745954558
326	584.389515031
327	620.912563558
328	467.375912934
329	707.543547916
330	686.823012853
331	670.227546409
332	470.992875533
333	536.51000712
334	619.379395794
335	642.366419716
336	538.146679851
337	527.458064261
338	674.320920771
339	504.603107932
340	615.815204953
341	474.789091831
342	515.79280448
343	761.094572014
344	628.276737871
345	577.051539042
346	545.950469094
347	632.63370203
348	619.718146194
349	615.488459249
350	605.085347246
351	568.166151017
352	486.220507547
353	567.66121885
354	573.51583545
355	563.83067081
356	691.930111966
357	499.176577137
358	534.301994184
359	557.62517635
360	653.485598685
361	593.502106484
362	513.166812772
363	558.198878041
364	584.213408919
365	499.254606501
366	496.48633843
367	630.042465007
368	658.187188026
369	641.245509263
370	647.262890539
371	629.656495153
372	488.969328258
373	505.56839704
374	644.086741196
375	588.160391835
376	555.562750576
377	441.852268919
378	621.996692112
379	604.326518618
380	493.586127027
381	581.19469699
382	600.140555751
383	556.884744955
384	622.738616334
385	644.223037942
386	511.514799446
387	489.764485258
388	562.912187167
389	570.784131425
390	586.15483511
391	638.868760322
392	591.851057289
393	632.232864631
394	535.652758894
395	601.830412102
396	555.304601248
397	549.709333451
398	591.139112696
399	663.502080839
400	558.941533129
401	714.441911039
402	667.323780359
403	629.236946305
404	469.946300805
405	566.202245846
406	538.413251782
407	560.230755288
408	520.417577524
409	428.193751128
410	532.022876987
411	534.910223613
412	489.732373344
413	555.810822936
414	672.2829476
415	595.149218803
416	677.156411806
417	641.95890173
418	594.06211215
419	573.101747793
420	629.307335129
421	625.310846939
422	524.075123181
423	583.626168274
424	582.051978549
425	620.845557687
426	657.998478632
427	485.217595314
428	512.775012936
429	529.007314387
430	586.026291909
431	491.652743346
432	591.996153102
433	695.618693082
434	618.697592592
435	689.538762478
436	606.144088517
437	659.230630532
438	585.460325816
439	620.055730314
440	471.559144036
441	674.249165945
442	569.472738396
443	636.680073279
444	584.125474995
445	553.494457428
446	595.66775344
447	663.35780365
448	554.000265887
449	573.105498394
450	555.236419697
451	574.671255346
452	627.736106794
453	659.026045327
454	600.546967801
455	689.932789889
456	616.313803205
457	582.641930067
458	571.288839422
459	608.971184176
460	626.001501789
461	591.016910041
462	632.809183502
463	580.096573892
464	783.038434632
465	566.074265584
466	614.512752662
467	595.75527788
468	619.153598824
469	564.306225205
470	705.41091405
471	605.972292414
472	486.469902054
473	560.174616424
474	634.89543384
475	694.388804503
476	608.998834193
477	684.187637685
478	650.015197374
479	616.345096275
480	574.51192507
481	583.690052731
482	489.995121151
483	629.176839564
484	742.476218893
485	563.735059386
486	657.691214285
487	653.393147372
488	648.937656283
489	701.555941902
490	598.167397476
491	616.249086015
492	499.081776716
493	614.213067948
494	680.008789953
495	623.216294753
496	631.508684557
497	604.749808387
498	533.149919254
499	496.265625527
500	647.008308859


==> eval_data/Hidost_detector_queries.dat <==
1464.85053562	530.795041389
1549.49550619	549.70493561
1540.81906736	583.078946169
1594.30095647	496.325752787
1561.78414764	558.320876762
1441.5727784	590.080912193
1820.69887964	544.38553032
1408.25340744	529.475744138
1520.69378495	552.556300645
1180.52184329	454.302493933
1277.16584189	546.56297396
1430.93978829	560.749770612
1183.88531858	508.429532589
1439.21528403	529.525507341
1444.35925644	488.436138579
1762.1092413	552.353346609
1486.0448193	515.850283102
1544.51318935	583.10232732
1402.97583291	557.115753486
1557.16796471	568.273388748
1511.20092795	524.386722655
1365.96897568	516.220714882
1566.35509385	516.003429194
1590.98696623	524.25780522
1618.71324618	555.397508662
1548.82837434	532.91401278
1408.08150085	499.320322349
1697.40477158	580.183536487
1589.17138424	581.160185903
1565.79124402	540.712793646
1490.23715138	540.067342327
1642.37380832	522.976375234
1355.24800698	528.02491126
1549.58007835	586.10083851
1532.13357223	567.821852121
1591.89585136	579.937017774
1573.73398695	561.010922886
1450.83942816	581.959266342
1391.14201816	619.223046331
1382.92129571	526.089436603
1576.5182845	545.819319783
1331.83091747	523.006197659
1363.65309077	605.064764049
1286.02824522	440.753758256
1293.34522638	605.3063243
1448.10082651	516.24448632
1379.60149409	510.124015402
1399.4505535	579.914766193
1525.54215869	539.635307789
1354.81686265	607.499380685
1316.17884704	563.875692699
1419.14278747	517.089600226
1498.33469772	590.821573883
1586.22535601	512.746992342
1396.75230279	558.978429094
1430.24301514	541.650964812
1204.91884323	529.348597535
1597.82224342	577.425525666
1365.85564895	504.054924641
1760.47599793	519.129158719
1229.98932784	530.204723337
1472.18851418	486.197556551
1327.95738782	590.448445123
1654.26149126	589.366058182
1526.26454993	504.251282523
1509.4213865	500.509492955
1527.28185825	495.625906088
1431.83518986	534.538006455
1541.96188153	508.193077621
1466.67106241	553.847926956
1561.61807091	519.934968803
1279.11355796	523.440630988
1602.01535064	567.421475791
1304.31177977	510.151374334
1667.84717919	514.431614098
1618.37191138	623.302104318
1520.67090339	514.464351133
1495.75376759	507.077826867
1758.48527905	524.3290515
1497.27017203	508.957357753
1677.84983697	596.073162441
1383.47357497	533.005107296
1650.68638105	544.763985091
1595.99782807	518.446805846
1425.09058051	564.886585737
1477.44751423	485.322003537
1494.09528633	573.083211423
1719.98556098	520.351464997
1131.07785352	570.076478978
1843.85065747	537.753474696
1418.74759056	508.539777788
1530.65089411	531.624505039
1535.4960241	534.280242542
1494.89044625	543.280802289
1610.76980884	523.718885491
1651.62425524	525.527131527
1510.75034694	552.383798764
1605.07746116	540.902158975
1622.35777177	597.127109847
1468.79223855	541.885175835
1403.95069736	535.951830173
1636.27159766	546.528641222
1291.32952881	505.258960399
1494.97298941	644.367944375
1398.98301406	511.111302823
1586.5012808	483.540820813
1419.22070374	556.447234562
1526.95723818	557.746697046
1383.89769861	599.764389863
1499.13909672	533.070960857
1464.12666438	546.626898533
1596.67871744	596.079248795
1559.44543891	512.615181715
1269.76058608	545.203375506
1577.87520517	521.429299635
1535.31608223	558.381103822
1408.10792376	535.406646617
1651.93743524	546.771966009
1512.0127974	540.548815585
1533.14642685	591.926273877
1590.62385184	496.219529554
1466.2858146	547.641768234
1538.9954004	531.466702355
1630.02404088	545.752762867
1479.37229756	531.555177692
1271.99635844	523.488061071
1327.35336319	518.372636724
1582.71266999	590.132656774
1189.54341583	557.801420758
1376.15031079	529.801753905
1435.93632156	529.52090951
1282.78642939	501.529969672
1578.61476217	493.004272211
1565.95505688	513.666459461
1695.7276917	578.086503747
1684.89300432	499.079090244
1523.17618677	503.441700166
1564.03613298	487.467013914
1456.01617107	521.289271775
1426.52055128	547.889318386
1577.55697258	533.951629694
1634.29427502	530.796373554
1582.67215865	470.703850904
1574.88743288	502.848568795
1243.06300068	563.569594947
1443.24821271	462.881506201
1408.31398946	535.020336727
1611.83587704	564.915472754
1589.64716166	497.687294061
1407.32017125	512.39127446
1394.5736722	611.648861436
1209.4907323	560.517141106
1574.19621975	470.08285239
1486.9446307	603.43449931
1648.36945136	598.573957399
1564.30073346	611.62086719
1481.80329024	479.773640199
1778.72308998	603.86820685
1643.2402779	485.666759986
1600.17335764	503.154563258
1750.14338131	464.00344769
1543.66925394	549.058602225
1607.147822	521.533482281
1447.45210751	540.319930822
1431.82185852	484.382121879
1528.69602557	641.162056653
1462.83638204	460.924489006
1420.23993904	518.328704829
1598.5911943	521.115065206
1341.73462289	508.771440085
1537.42603177	645.123274276
1604.78016601	523.413063509
1624.47928863	598.799645746
1467.48401555	556.123243995
1355.34591418	671.951213995
1711.18515597	520.772330704
1371.16794256	581.817331559
1490.85042375	554.935496666
1841.44957311	555.733069163
1700.75114032	569.625850787
1410.28046118	608.104810188
1385.51299464	572.719512954
1529.68977507	546.817457643
1428.39128237	591.13108149
1583.81244752	607.529817782
1600.18877856	585.723319821
1448.08781182	484.651023294
1733.94078914	495.870761067
1730.52506209	689.480878557
1539.36075532	533.24908904
1680.0519695	532.520688968
1638.98573892	597.757285423
1445.9141793	576.264057285
1501.41334892	558.038209857
1410.64076917	499.966795341
1475.53411339	537.629988463
1552.69098878	468.378555034
1510.29098381	535.890535662
1483.84953665	584.592146445
1542.83523937	476.885210665
1513.9740129	564.631463212
1468.21589725	610.68062348
1641.26799381	456.69245486
1688.32774085	599.474729223
1498.97632324	742.912285612
1557.91676659	568.231029729
1488.49640145	690.650728329
1654.93944293	528.211073577
1623.54251917	614.370492739
1794.60389261	484.928123425
1620.65671675	518.408064083
1548.60516254	600.213260292
1328.11279801	480.873155404
1649.71088934	536.227556243
1631.46275513	724.230783598
1594.28356354	575.868962092
1664.90087109	596.205891077
1533.70017721	671.823662451
1553.49170926	597.940867371
1761.98357175	513.223775063
1589.51585566	503.10120156
1495.67209772	620.632819046
1689.27383772	637.343072935
1689.54894188	617.129452968
1655.20235951	440.007718297
1327.41803615	634.948495697
1574.5730482	600.936354693
1463.028974	695.437291822
1466.09009774	493.180735378
1591.55727698	450.4900449
1581.40239198	551.997056625
1635.07007921	578.582448313
1588.71848697	564.836603813
1469.67587676	662.63402374
1502.27365363	663.614354795
1716.35371788	730.173025587
1457.35471894	606.121803857
1724.94558223	530.575688184
1611.71780741	593.804072467
1314.71751062	628.63630252
1604.96748611	681.675916604
1751.03651636	680.711166295
1747.55231098	535.837276713
1700.35407151	518.711072394
1319.45263835	478.955187042
1388.04584624	568.165258856
1427.75354898	621.958680835
1517.80498935	515.379691777
1606.96743677	551.603743653
1643.51179845	624.724147393
1550.79666702	626.18642617
1600.90067272	689.106834785
1815.05013403	556.984193973
1562.28302176	531.866179769
1595.13441007	548.920625833
1488.43881666	636.699656042
1502.8783985	645.18564752
1406.77816251	591.364195363
1561.97202399	563.722776822
1445.54060753	427.882118482
1453.70149906	570.538727828
1609.37656913	501.898423978
1591.6223265	514.12435974
1518.80206237	614.029599758
1528.91643027	709.612811334
1736.60557235	574.488020146
1559.69751653	458.924159278
1447.07373622	625.160386369
1272.25816379	569.71891992
1620.02066149	587.108280861
1711.68139804	635.729096041
1461.19241045	546.001718626
1527.60443839	506.980827756
1733.46383524	697.985028709
1566.28312801	465.218575131
1658.01058211	590.76268599
1615.3531216	527.052698279
1647.19209131	564.470026828
1564.74793703	576.764381797
1496.44605397	691.153763982
1607.50342699	580.939472478
1450.32092028	485.848308512
1546.40271682	646.469398167
1414.39015093	569.187910481
1561.78154188	673.269651551
1672.09215517	569.095379117
1460.53539146	508.442702271
1572.47584121	525.082979203
1500.40332272	603.746981499
1528.8667999	562.636637868
1584.42385129	512.480448213
1380.05775517	435.609701618
1685.94308534	543.46295577
1404.96222323	644.910142448
1786.11551599	569.889027902
1483.37672993	573.346000738
1558.80493155	466.296246161
1515.1230013	630.741720371
1441.34754677	590.433146497
1684.85512959	586.261629437
1610.61592259	528.17369166
1555.51397071	527.532275693
1607.65697116	573.401608651
1737.59881395	443.653038524
1758.69478397	511.115438512
1547.68368663	500.53318546
1670.1520845	544.043007537
1427.86690045	550.37727228
1801.39727327	542.272996008
1475.44729003	531.150809638
1784.25512395	549.47785687
1568.82116008	610.261402919
1564.84484686	601.074177937
1804.45240785	533.198788257
1596.26604017	640.904287727
1588.36498723	573.773203425
1646.39686336	452.238765549
1532.64897857	565.819108675
1488.67461443	527.535519157
1464.27533842	544.733534975
1778.10750061	661.173978826
1592.9815038	515.997890237
1534.58752066	549.603816077
1687.8908655	527.828079579
1541.99707425	622.745954558
1796.1867079	584.389515031
1548.92023914	620.912563558
1510.46701622	467.375912934
1562.50753242	707.543547916
1716.64702464	686.823012853
1660.66011206	670.227546409
1503.90789185	470.992875533
1513.47199129	536.51000712
1661.49410639	619.379395794
1637.18674488	642.366419716
1428.37150405	538.146679851
1636.25719893	527.458064261
1794.9161098	674.320920771
1460.72558074	504.603107932
1713.59477248	615.815204953
1589.03038905	474.789091831
1677.82119383	515.79280448
1563.30149626	761.094572014
1505.16324916	628.276737871
1499.40448215	577.051539042
1734.22226913	545.950469094
1699.67719006	632.63370203
1698.94180048	619.718146194
1536.27807914	615.488459249
1637.35822649	605.085347246
1754.39486836	568.166151017
1547.99879947	486.220507547
1589.4201999	567.66121885
1568.0216327	573.51583545
1759.45583126	563.83067081
1860.56721138	691.930111966
1513.92036518	499.176577137
1509.97116996	534.301994184
1625.29621008	557.62517635
1503.82927668	653.485598685
1600.10922699	593.502106484
1474.58195773	513.166812772
1495.81007461	558.198878041
1660.68676051	584.213408919
1579.30851832	499.254606501
1689.60709726	496.48633843
1859.66018781	630.042465007
1719.66915914	658.187188026
1514.69214806	641.245509263
1419.03968449	647.262890539
1587.86930532	629.656495153
1875.45509745	488.969328258
1463.64412352	505.56839704
1581.1166503	644.086741196
1547.34310995	588.160391835
1650.26309218	555.562750576
1410.14445395	441.852268919
1765.63606519	621.996692112
1722.2726024	604.326518618
1470.6282137	493.586127027
1568.3744927	581.19469699
1445.27138651	600.140555751
1687.80813879	556.884744955
1791.71779146	622.738616334
1651.31130162	644.223037942
1412.80919184	511.514799446
1590.45133118	489.764485258
1653.65732197	562.912187167
1703.48752144	570.784131425
1777.14945153	586.15483511
1639.33037802	638.868760322
1530.93070387	591.851057289
1766.15890462	632.232864631
1565.77058518	535.652758894
1700.44073786	601.830412102
1654.68749375	555.304601248
1531.55446205	549.709333451
1636.50165142	591.139112696
1630.43716655	663.502080839
1934.62126825	558.941533129
1686.38416193	714.441911039
1480.85797147	667.323780359
1520.51627968	629.236946305
1534.04320234	469.946300805
1529.04076644	566.202245846
1590.35412015	538.413251782
1486.27656334	560.230755288
1468.00151818	520.417577524
1787.6797864	428.193751128
1557.70284566	532.022876987
1713.83344845	534.910223613
1731.07272698	489.732373344
1499.1433037	555.810822936
1671.35182508	672.2829476
1773.57665482	595.149218803
1575.40771551	677.156411806
1682.99653109	641.95890173
1662.4278917	594.06211215
1606.01651507	573.101747793
1603.46178887	629.307335129
2059.52041005	625.310846939
1692.33737731	524.075123181
1669.54407975	583.626168274
2038.80282008	582.051978549
1531.0024615	620.845557687
1724.37205621	657.998478632
1569.130342	485.217595314
1698.70885779	512.775012936
1422.4784454	529.007314387
1766.20892878	586.026291909
1677.03618919	491.652743346
1628.48067995	591.996153102
1585.07260656	695.618693082
1475.84689426	618.697592592
1723.50309309	689.538762478
1879.87219365	606.144088517
1572.57444335	659.230630532
1748.54428532	585.460325816
1717.52321129	620.055730314
1476.01907458	471.559144036
1746.5951299	674.249165945
1722.83686776	569.472738396
1625.85117688	636.680073279
1766.1330067	584.125474995
1607.27603803	553.494457428
1808.58054729	595.66775344
1876.27643955	663.35780365
1650.25241287	554.000265887
1576.36389332	573.105498394
1505.07394006	555.236419697
1486.74169694	574.671255346
1569.84640926	627.736106794
1663.63506383	659.026045327
1618.82996816	600.546967801
1554.41332194	689.932789889
1926.27061327	616.313803205
1803.10272346	582.641930067
1633.568093	571.288839422
1865.21018651	608.971184176
1469.16283716	626.001501789
1691.19960467	591.016910041
1637.03655754	632.809183502
1673.43663231	580.096573892
1665.26845679	783.038434632
1655.3956435	566.074265584
1660.28109207	614.512752662
1926.19846174	595.75527788
1403.52626967	619.153598824
1524.25293792	564.306225205
1674.02846134	705.41091405
1732.82200357	605.972292414
1937.93835594	486.469902054
1744.88915445	560.174616424
1583.19454882	634.89543384
1492.33438881	694.388804503
1421.17879164	608.998834193
1824.23390555	684.187637685
1480.1690356	650.015197374
1593.91577203	616.345096275
1577.82358015	574.51192507
1662.3794193	583.690052731
1688.11352058	489.995121151
1551.28289112	629.176839564
1531.29597405	742.476218893
1713.91054028	563.735059386
1570.15422765	657.691214285
1697.42094456	653.393147372
1488.26712778	648.937656283
1586.02497753	701.555941902
1624.55479756	598.167397476
1840.98067752	616.249086015
1718.0237401	499.081776716
1474.12848927	614.213067948


==> eval_data/Hidost_morpher_H1.dat <==
1	13128.261916
2	7773.735743
3	10068.0643612
4	11634.5789083
5	9676.65584742
6	12004.2089071
7	8765.33880823
8	12945.1047131
9	14682.6880678
10	12163.4009542
11	13242.9310177
12	11524.6255385
13	8256.48277559
14	11498.2467796
15	9401.65687607
16	14716.0755131
17	11183.2349091
18	10467.2113152
19	13217.2645263
20	12423.1475836
21	11010.76555
22	9837.86651549
23	12143.2679155
24	11019.1631359
25	9258.43738766
26	9185.67983108
27	7560.82104779
28	9988.02988432
29	11253.7740362
30	8610.68004989
31	10449.2635025
32	12648.5879101
33	13221.6906509
34	14398.5284084
35	8184.64203168
36	14131.6216248
37	12755.3544615
38	13976.4598163
39	11379.5554905
40	11876.2577572
41	10461.6683114
42	8789.66105962
43	12736.5278267
44	8673.60544604
45	12633.9885815
46	8373.62723093
47	10399.1960837
48	8507.07383553
49	14185.5753516
50	15791.4892689
51	10223.0518453
52	10757.9418652
53	8085.57976197
54	9446.91467611
55	11543.3905441
56	12929.0672263
57	14447.2954493
58	8060.3609706
59	10129.2024414
60	9665.09910296
61	11456.0860151
62	11423.1802271
63	12106.2370234
64	10175.2351449
65	10593.1738146
66	7623.83417414
67	12878.3116645
68	9257.86469889
69	10163.7468324
70	13861.9879821
71	12568.6880686
72	9331.54516576
73	13646.7743862
74	12506.4762256
75	9065.21157889
76	8399.40754338
77	8699.18715936
78	7740.57296654
79	10661.4148701
80	9949.36628362
81	8375.80964274
82	10991.8621642
83	10755.8132617
84	12370.9698701
85	10869.2443901
86	9975.27249604
87	11065.6591047
88	13385.5370758
89	14531.5571303
90	7277.16004496
91	11113.133236
92	6937.35604572
93	12062.8835134
94	12990.0298086
95	12262.2719216
96	10573.0580592
97	7718.09841482
98	7144.57676609
99	13535.7955732
100	10744.6779358
101	10934.2891604
102	10458.5933924
103	14277.6851001
104	13850.0788379
105	11249.5550755
106	10369.1547528
107	9216.78323998
108	7694.62195778
109	10124.3721101
110	11645.7040144
111	7684.04361251
112	12898.7838766
113	10422.4114034
114	9636.2581079
115	13770.7748682
116	12021.5406634
117	8757.90024812
118	14022.0931442
119	11241.1663427
120	10744.0529845
121	11763.3433107
122	14397.8344273
123	9614.03821532
124	10209.9522196
125	12624.716838
126	9843.16255739
127	9653.68546823
128	9060.32582811
129	8229.12542211
130	7385.45801756
131	9140.27446403
132	8923.46638221
133	12509.3265691
134	9355.38630912
135	8137.43900748
136	9694.03806524
137	11260.3462037
138	11669.98454
139	13467.291024
140	12126.5301445
141	10306.8038509
142	11769.1682958
143	14452.2693451
144	9372.44982147
145	13783.9977412
146	10543.211796
147	11246.2655903
148	11031.4694993
149	7803.26172884
150	10752.06184
151	10953.3113325
152	14465.323958
153	10628.4089467
154	11572.6333999
155	9610.90290759
156	14025.2604821
157	10084.5623911
158	7578.48942035
159	13360.419068
160	11355.4843187
161	13249.4259014
162	15871.1555536
163	8970.20129454
164	11190.0295084
165	15220.4896798
166	11552.2992981
167	11158.8189743
168	14845.260375
169	9881.50772263
170	15003.1305492
171	11091.0020092
172	8235.74962611
173	11592.7038055
174	11857.0023627
175	13654.522305
176	11632.8255247
177	6403.5224242
178	12005.7029808
179	9063.67840898
180	9590.19884896
181	6552.63469309
182	13973.7498671
183	8480.20460276
184	10369.7604768
185	12053.9542827
186	10954.377543
187	15402.8603402
188	11735.6516023
189	11700.0005178
190	12325.8920368
191	12815.910114
192	13981.2348722
193	12841.7830086
194	8845.47308447
195	14806.9665147
196	11504.1965693
197	12923.9297858
198	10480.3140545
199	10856.7834167
200	10743.5215735
201	9179.75230368
202	13354.615976
203	14594.4611191
204	12377.5107956
205	13904.6398721
206	8958.4581003
207	16580.9431421
208	14459.0862687
209	11393.2266979
210	14481.4229238
211	13276.3738357
212	12006.7068276
213	8770.7398101
214	15040.0811526
215	9442.82297351
216	13484.7182781
217	9613.83082608
218	11595.745775
219	18136.5940711
220	17613.4043952
221	14919.1978322
222	10217.8809917
223	14416.0602653
224	13247.2220222
225	11802.1944636
226	10918.2565091
227	10390.2833245
228	9885.73732119
229	9474.61470339
230	18864.6174791
231	14272.2618797
232	11916.274818
234	12621.8078343
235	6594.6193261
236	8993.20795135
237	10998.0695551
239	12186.0822446
240	10344.6950284
241	12578.0797504
242	10873.1748007
243	8270.11117824
245	7385.54386469
246	12984.2483384
247	10236.8556271
248	6122.36557843
249	10994.4804857
250	17070.9853187
251	8727.47523382
252	9618.4170227
253	11877.6781148
254	15621.4227075
255	15865.9389903
256	12053.1649523
257	7162.17273055
258	9411.90322724
259	13373.5993497
260	8987.91979379
261	14170.6795616
262	8576.18862956
263	14170.3316318
264	11860.1892924
265	10168.1570741
266	13217.0798876
267	11265.1683254
268	11822.0661701
269	8838.89201669
270	13064.5473469
271	12518.5111327
272	13519.7120981
274	14803.6666695
275	9238.29704141
276	17371.2062457
277	11938.6841925
278	9396.30410212
279	12202.184726
280	10040.0071483
281	13986.8178933
282	13662.1579228
283	12023.687732
284	18471.893343
285	9649.25613935
286	13755.6236977
287	9058.75178727
288	6141.15203623
289	11686.0178139
290	6785.04433694
291	13936.292523
292	15124.3710899
293	9188.04235605
294	14450.3147695
295	7963.56017956
296	13536.5806234
297	8636.96456167
298	13303.9607301
299	18637.032201
300	11405.7797801
301	15015.1380771
302	12149.460361
303	11266.9457377
305	8097.66208081
307	8381.15326899
308	17581.5773628
309	9100.37393931
310	12669.9297395
311	9332.07200648
312	9517.83004286
313	8344.0612151
314	8735.01452814
315	11380.6068043
316	7673.45040662
318	13998.9979643
319	17939.7632343
320	10578.7361824
321	8672.2955482
322	11379.2820093
323	14125.303561
324	12383.5310693
325	11179.4865088
326	13929.6051415
327	14334.2867789
328	14458.568178
329	9916.09925425
330	16488.9988221
331	16459.5265257
332	17353.4947692
333	16570.1915214
334	9580.18794102
335	14607.9428302
336	10972.223039
337	10093.6121785
338	12281.2126761
339	11129.3481252
340	14505.7555028
341	12945.188897
342	13591.1020386
343	12232.5381042
344	12641.9676717
345	11546.6790795
346	11276.3505749
347	12127.1774702
348	8108.03336156
349	16014.0661987
350	15779.9003679
351	9800.66791083
352	12471.9153865
353	14205.7320872
354	10349.9374017
355	9526.42800415
356	13831.8079087
357	12616.846705
358	10331.9661453
359	11739.8917053
360	17041.0251387
361	10567.6231523
362	13091.0141663
363	8412.7036548
364	10832.4541727
365	13997.9064773
366	11555.0881497
367	13969.3879049
368	11691.1095834
369	15914.8241212
371	10849.6908079
372	15767.3895035
373	12331.7320541
374	12585.1420581
375	12459.6396624
376	11527.4116907
377	14610.7408975
378	9413.85939816
379	10260.5573334
380	9155.07159966
381	13228.1373114
382	18955.871404
383	11660.9233476
384	6402.84230709
385	15397.5155576
386	12308.0918195
387	14945.5895928
388	14199.9745444
389	14562.1740976
390	12237.8718062
391	14293.6592204
392	14242.1746876
393	12743.4387003
394	11166.2799851
395	11214.5146429
396	13104.4396418
397	17734.8932221
398	17218.1450667
399	7282.12211222
400	20771.4434652
401	12151.005872
402	9710.50422011
403	14475.887206
404	14544.717481
405	13935.0154111
406	12828.7883931
407	14126.5552981
408	14590.789416
409	15890.5548874
410	10519.1284484
411	12797.7839179
412	12734.0398577
413	14546.8328522
414	12410.566342
415	17176.1339843
416	12358.2402035
417	18230.3991212
418	15806.6389327
419	10529.9788365
420	16924.6665062
421	12195.1224548
422	14026.3317902
423	11543.51858
424	10474.2759599
425	15517.939416
426	8589.58936552
427	8691.06286248
428	15838.3797406
429	17386.9415524
430	12441.9546524
431	6497.23740486
432	10427.5970014
433	12533.1446615
434	13456.4592422
435	11132.4311096
436	10398.0105234
437	13316.4813296
438	13615.7459959
439	8607.59870651
440	9436.49070164
441	13273.0341025
442	12269.7654107
443	15966.8110059
444	7662.99134827
445	13590.6078424
446	13150.3480369
447	7247.54160389
448	14610.7809273
449	12019.9080895
450	16128.3939928
451	12101.8830932
452	13389.9101107
453	10400.393937
454	12580.9358811
455	13091.4426335
456	11755.9598029
457	16201.903626
458	18559.4375874
459	15556.0852938
460	12338.7835129
461	14268.8056612
462	13462.3620828
463	11392.8910352
464	8488.71099304
465	13254.9775724
467	11321.1280774
468	8304.98223648
470	16865.4943919
471	11277.1017491
472	15176.3954613
473	16563.6148854
474	11418.1044469
475	11289.4572953
476	11751.0042319
477	13616.1299199
478	11579.7589348
479	11894.4392016
480	13365.9691324
481	8242.53089251
482	6995.85480718
483	12655.7528678
484	12757.3490114
485	19918.512076
486	15472.8541211
487	11138.6569533
488	8936.33896843
489	12454.6158806
490	17110.2703211
491	8763.69790072
492	16901.0987688
493	11034.5664667
494	16047.6865709
495	14171.6164618
496	14325.6900943
497	12198.315007
498	11196.5400851
499	15113.7039726
500	12293.8639161


==> eval_data/Hidost_morpher_queries.dat <==
116900.41882	13128.261916
106572.892317	7773.735743
113583.366727	10068.0643612
112057.312079	11634.5789083
121689.056219	9676.65584742
112136.303146	12004.2089071
114363.912667	8765.33880823
107216.940334	12945.1047131
108509.924026	14682.6880678
105188.816145	12163.4009542
95999.0108331	13242.9310177
100773.381779	11524.6255385
111221.130494	8256.48277559
108746.348837	11498.2467796
98258.0823998	9401.65687607
113568.728882	14716.0755131
97591.9136797	11183.2349091
110338.253433	10467.2113152
108429.397919	13217.2645263
112716.066672	12423.1475836
113224.444842	11010.76555
110288.826009	9837.86651549
111397.253737	12143.2679155
103433.106647	11019.1631359
111729.549985	9258.43738766
103694.275706	9185.67983108
107129.259162	7560.82104779
110469.903684	9988.02988432
100852.289656	11253.7740362
104581.500387	8610.68004989
107263.200832	10449.2635025
105538.066	12648.5879101
116334.745224	13221.6906509
103718.610048	14398.5284084
112610.419319	8184.64203168
111256.535866	14131.6216248
107356.815664	12755.3544615
106235.091201	13976.4598163
108064.880548	11379.5554905
95133.8510343	11876.2577572
103217.90836	10461.6683114
109861.610757	8789.66105962
103170.540692	12736.5278267
107475.4358	8673.60544604
106276.883281	12633.9885815
116342.546597	8373.62723093
103511.56974	10399.1960837
111371.48569	8507.07383553
113448.997679	14185.5753516
107352.341013	15791.4892689
109105.85052	10223.0518453
114547.043953	10757.9418652
110203.933251	8085.57976197
114227.718424	9446.91467611
116855.410335	11543.3905441
108931.959028	12929.0672263
111309.599178	14447.2954493
109607.766038	8060.3609706
105993.234075	10129.2024414
105644.698249	9665.09910296
106870.864459	11456.0860151
102648.919425	11423.1802271
107864.273323	12106.2370234
111162.679012	10175.2351449
109531.156028	10593.1738146
107431.502242	7623.83417414
109442.402354	12878.3116645
99998.3785686	9257.86469889
114497.482617	10163.7468324
107077.467355	13861.9879821
110637.201562	12568.6880686
108284.26499	9331.54516576
109758.530846	13646.7743862
111655.53972	12506.4762256
105843.311191	9065.21157889
104315.832958	8399.40754338
115716.005756	8699.18715936
110053.004	7740.57296654
114730.21943	10661.4148701
106055.330587	9949.36628362
112299.280865	8375.80964274
108395.833502	10991.8621642
109333.493867	10755.8132617
107760.6243	12370.9698701
101937.851663	10869.2443901
111536.875545	9975.27249604
106323.54115	11065.6591047
92811.3545917	13385.5370758
101380.211535	14531.5571303
93802.3581773	7277.16004496
103653.188624	11113.133236
103170.518056	6937.35604572
98161.1349287	12062.8835134
109001.53514	12990.0298086
115145.931816	12262.2719216
106096.100047	10573.0580592
105040.757994	7718.09841482
111137.999678	7144.57676609
107389.911012	13535.7955732
112266.50693	10744.6779358
103084.767789	10934.2891604
108223.485	10458.5933924
103769.859268	14277.6851001
100415.480836	13850.0788379
106271.892841	11249.5550755
110283.313704	10369.1547528
99861.1049552	9216.78323998
108363.737449	7694.62195778
113303.095285	10124.3721101
104773.375986	11645.7040144
101526.365927	7684.04361251
99150.4161804	12898.7838766
102030.95403	10422.4114034
109379.975155	9636.2581079
106269.03916	13770.7748682
102805.80286	12021.5406634
100943.356689	8757.90024812
111873.700279	14022.0931442
104942.209401	11241.1663427
113535.478753	10744.0529845
107299.073383	11763.3433107
106525.668126	14397.8344273
113810.275769	9614.03821532
99916.5274084	10209.9522196
100155.498368	12624.716838
112811.062427	9843.16255739
99174.7490506	9653.68546823
107421.327365	9060.32582811
106649.765335	8229.12542211
111370.122998	7385.45801756
101902.652847	9140.27446403
106127.378964	8923.46638221
108493.631239	12509.3265691
109326.686545	9355.38630912
106812.834939	8137.43900748
107563.040285	9694.03806524
101847.48727	11260.3462037
103424.348509	11669.98454
105442.293385	13467.291024
103237.424081	12126.5301445
104261.984303	10306.8038509
103926.367456	11769.1682958
102461.847359	14452.2693451
107900.970477	9372.44982147
105233.43937	13783.9977412
100737.23637	10543.211796
111295.218962	11246.2655903
116757.799034	11031.4694993
106110.951539	7803.26172884
98766.1718456	10752.06184
114291.10833	10953.3113325
111291.973131	14465.323958
109937.679102	10628.4089467
104246.300458	11572.6333999
118543.527262	9610.90290759
110107.979986	14025.2604821
111855.060048	10084.5623911
107537.536457	7578.48942035
114203.340599	13360.419068
118518.490121	11355.4843187
114761.004394	13249.4259014
115028.10144	15871.1555536
104561.259319	8970.20129454
117703.9088	11190.0295084
110524.437353	15220.4896798
109459.877809	11552.2992981
114924.675477	11158.8189743
110722.131695	14845.260375
119696.803132	9881.50772263
111262.309742	15003.1305492
109607.472694	11091.0020092
107189.671445	8235.74962611
115495.472366	11592.7038055
116380.324755	11857.0023627
118432.683638	13654.522305
115040.902347	11632.8255247
112295.341769	6403.5224242
120319.928049	12005.7029808
118961.291976	9063.67840898
107276.725089	9590.19884896
102637.454759	6552.63469309
106954.285408	13973.7498671
109534.187155	8480.20460276
108617.817129	10369.7604768
109192.05713	12053.9542827
100488.916638	10954.377543
108592.559886	15402.8603402
110524.144892	11735.6516023
106846.423987	11700.0005178
115996.70984	12325.8920368
111409.21054	12815.910114
101816.246859	13981.2348722
118253.160712	12841.7830086
114338.047726	8845.47308447
112358.368211	14806.9665147
111927.28262	11504.1965693
105565.701542	12923.9297858
105079.665091	10480.3140545
117826.276206	10856.7834167
117210.933062	10743.5215735
113839.188607	9179.75230368
117295.733261	13354.615976
107241.104607	14594.4611191
105987.416167	12377.5107956
103216.375046	13904.6398721
110092.956736	8958.4581003
107808.016222	16580.9431421
109920.510228	14459.0862687
118920.324638	11393.2266979
106100.986293	14481.4229238
108857.373026	13276.3738357
122712.442318	12006.7068276
104752.671137	8770.7398101
115671.658555	15040.0811526
120075.594845	9442.82297351
113239.255726	13484.7182781
105124.833224	9613.83082608
111180.067445	11595.745775
114207.781705	18136.5940711
104415.678245	17613.4043952
116792.234976	14919.1978322
106472.040372	10217.8809917
106240.889057	14416.0602653
111030.709237	13247.2220222
108836.379773	11802.1944636
114192.199615	10918.2565091
109587.511416	10390.2833245
115237.632775	9885.73732119
109441.796168	9474.61470339
111168.794087	18864.6174791
115710.770499	14272.2618797
116621.844043	11916.274818
110391.183611	12621.8078343
119616.820972	6594.6193261
118109.34669	8993.20795135
110862.417641	10998.0695551
109267.603284	12186.0822446
107245.055639	10344.6950284
111137.770586	12578.0797504
118036.185259	10873.1748007
107250.458142	8270.11117824
115187.81686	7385.54386469
120244.997154	12984.2483384
114210.292152	10236.8556271
109610.560772	6122.36557843
113115.139032	10994.4804857
103679.733505	17070.9853187
116408.023244	8727.47523382
112047.512662	9618.4170227
108169.289708	11877.6781148
114113.605375	15621.4227075
103018.317898	15865.9389903
111026.794692	12053.1649523
114204.899705	7162.17273055
110836.985205	9411.90322724
108715.605481	13373.5993497
111282.838597	8987.91979379
102591.75815	14170.6795616
109978.197876	8576.18862956
108199.991137	14170.3316318
114070.806118	11860.1892924
112313.805337	10168.1570741
110846.609421	13217.0798876
107084.500309	11265.1683254
110160.512998	11822.0661701
108916.173154	8838.89201669
111724.368437	13064.5473469
113662.84507	12518.5111327
113265.664867	13519.7120981
111776.726372	14803.6666695
100230.809079	9238.29704141
101303.249746	17371.2062457
106764.92815	11938.6841925
111210.9056	9396.30410212
106429.591107	12202.184726
112526.700195	10040.0071483
114090.796594	13986.8178933
114848.583263	13662.1579228
122578.345688	12023.687732
108797.984514	18471.893343
108836.008733	9649.25613935
114171.057835	13755.6236977
124401.739566	9058.75178727
106734.977787	6141.15203623
115841.466968	11686.0178139
109925.313649	6785.04433694
110269.049256	13936.292523
119057.189666	15124.3710899
121264.138186	9188.04235605
116726.489253	14450.3147695
109942.856379	7963.56017956
113979.441758	13536.5806234
109802.705247	8636.96456167
115430.117615	13303.9607301
114404.303724	18637.032201
119489.450343	11405.7797801
112129.639725	15015.1380771
117047.769301	12149.460361
102117.886682	11266.9457377
116343.113745	8097.66208081
109697.37955	8381.15326899
103156.642066	17581.5773628
112980.110041	9100.37393931
106810.703607	12669.9297395
107918.177644	9332.07200648
111196.787501	9517.83004286
117365.405673	8344.0612151
114612.328592	8735.01452814
108267.138319	11380.6068043
124446.439488	7673.45040662
110023.73149	13998.9979643
121882.960562	17939.7632343
110262.415342	10578.7361824
100023.391188	8672.2955482
106422.852981	11379.2820093
111741.787057	14125.303561
102990.000641	12383.5310693
111691.879753	11179.4865088
114187.416597	13929.6051415
108893.67673	14334.2867789
110128.46195	14458.568178
114237.674431	9916.09925425
105338.55643	16488.9988221
102199.10698	16459.5265257
120735.333092	17353.4947692
114539.944936	16570.1915214
121327.533482	9580.18794102
116821.161002	14607.9428302
116337.174149	10972.223039
112928.814729	10093.6121785
119381.968248	12281.2126761
113837.824468	11129.3481252
113967.566524	14505.7555028
113227.453892	12945.188897
117407.085494	13591.1020386
121559.739237	12232.5381042
119118.040116	12641.9676717
109965.334899	11546.6790795
115867.651149	11276.3505749
108307.466616	12127.1774702
115888.459966	8108.03336156
114163.604852	16014.0661987
115016.828871	15779.9003679
114509.038553	9800.66791083
114489.245326	12471.9153865
119835.979929	14205.7320872
117487.334249	10349.9374017
116762.981007	9526.42800415
120305.865547	13831.8079087
112584.635964	12616.846705
112679.97115	10331.9661453
111313.322144	11739.8917053
117605.39196	17041.0251387
115131.126514	10567.6231523
111637.124285	13091.0141663
115773.78521	8412.7036548
121316.96974	10832.4541727
116709.658084	13997.9064773
113142.498741	11555.0881497
114283.655488	13969.3879049
118631.700943	11691.1095834
114440.419352	15914.8241212
109576.386663	10849.6908079
114977.003652	15767.3895035
111782.70487	12331.7320541
118760.399626	12585.1420581
117924.66398	12459.6396624
113236.427022	11527.4116907
120794.073509	14610.7408975
112549.525802	9413.85939816
119551.573881	10260.5573334
113792.036758	9155.07159966
107123.48897	13228.1373114
121051.295765	18955.871404
120261.050758	11660.9233476
117466.120883	6402.84230709
124115.190325	15397.5155576
108326.64724	12308.0918195
110722.954764	14945.5895928
125036.931731	14199.9745444
103665.038183	14562.1740976
113518.284886	12237.8718062
115638.627294	14293.6592204
104909.901068	14242.1746876
110576.278352	12743.4387003
108985.987455	11166.2799851
107281.775041	11214.5146429
118239.001211	13104.4396418
121956.117653	17734.8932221
121961.857077	17218.1450667
115757.618947	7282.12211222
121926.839555	20771.4434652
119440.087835	12151.005872
131771.476877	9710.50422011
110637.000794	14475.887206
116986.37773	14544.717481
106992.998521	13935.0154111
105022.89356	12828.7883931
117063.979061	14126.5552981
116671.271923	14590.789416
125766.083393	15890.5548874
113133.413842	10519.1284484
113275.548753	12797.7839179
115085.472889	12734.0398577
106918.622739	14546.8328522
112854.448052	12410.566342
115304.382578	17176.1339843
112407.560769	12358.2402035
112925.836867	18230.3991212
111471.289725	15806.6389327
127973.358775	10529.9788365
116158.179028	16924.6665062
129617.804614	12195.1224548
113640.006244	14026.3317902
122861.594102	11543.51858
116518.738578	10474.2759599
115631.422832	15517.939416
118109.378011	8589.58936552
121564.628205	8691.06286248
117220.262671	15838.3797406
120889.996979	17386.9415524
114071.405533	12441.9546524
122607.232588	6497.23740486
109068.629582	10427.5970014
124080.32644	12533.1446615
117983.70114	13456.4592422
119645.209017	11132.4311096
122493.002211	10398.0105234
130251.43292	13316.4813296
107345.78797	13615.7459959
124368.08025	8607.59870651
117208.16898	9436.49070164
120058.484116	13273.0341025
117505.202522	12269.7654107
115258.606927	15966.8110059
122438.581096	7662.99134827
115328.73497	13590.6078424
108934.54642	13150.3480369
112610.477111	7247.54160389
126772.474277	14610.7809273
117044.278848	12019.9080895
118955.386081	16128.3939928
121214.780706	12101.8830932
113871.427511	13389.9101107
130209.578257	10400.393937
105820.454109	12580.9358811
129461.237407	13091.4426335
113701.531428	11755.9598029
119383.081812	16201.903626
116752.589156	18559.4375874
116707.545104	15556.0852938
113675.83433	12338.7835129
110950.457841	14268.8056612
122138.24007	13462.3620828
112555.504006	11392.8910352
117806.393405	8488.71099304
115848.706902	13254.9775724
117020.672683	11321.1280774
113116.695359	8304.98223648
110278.185958	16865.4943919
120691.640432	11277.1017491
116383.635942	15176.3954613
118463.497304	16563.6148854
112235.588525	11418.1044469
118097.186994	11289.4572953
119068.780425	11751.0042319
125958.562643	13616.1299199
121167.058933	11579.7589348
118752.879659	11894.4392016
119571.341468	13365.9691324
122359.569553	8242.53089251
109250.046765	6995.85480718
122132.031445	12655.7528678
116484.030109	12757.3490114
125587.256994	19918.512076
110766.885162	15472.8541211
117861.552538	11138.6569533
116041.975442	8936.33896843
110489.00497	12454.6158806
119568.238188	17110.2703211
118751.032544	8763.69790072
111573.605311	16901.0987688
111054.288124	11034.5664667
117657.493817	16047.6865709
121104.853688	14171.6164618
120085.70334	14325.6900943
101986.363172	12198.315007
111181.396868	11196.5400851
116300.46101	15113.7039726
125587.265329	12293.8639161


==> eval_data/Hidost_oracle_H1.dat <==
1	1309.76505715
2	1243.54918578
3	1095.96070961
4	1188.20254191
5	1425.54033983
6	1350.46536563
7	1275.88750524
8	916.951193304
9	931.069384725
10	860.469340186
11	1323.5400128
12	1252.83396085
13	1134.87460181
14	1359.70494276
15	1767.29810713
16	1650.03396212
17	1202.71377975
18	1035.46518324
19	1328.40709759
20	1324.3970323
21	1412.02860812
22	1256.66214205
23	988.208045346
24	1194.81194372
25	1153.76344692
26	906.054732067
27	1143.35380805
28	1249.75722667
29	1204.61333733
30	1693.28686118
31	1486.18767942
32	985.420143552
33	1296.55173119
34	1043.79870214
35	1394.67273626
36	1095.63621756
37	868.379586563
38	1092.7245489
39	1025.67936232
40	1006.24199344
41	1233.89948313
42	1009.32690254
43	1220.25828874
44	1309.24315881
45	1349.50608321
46	1372.4230834
47	1156.84328516
48	1003.39668625
49	1299.13414477
50	1294.60539692
51	1246.41796412
52	925.324608379
53	1366.98902463
54	1608.11083559
55	896.471201057
56	1235.77551654
57	1246.87196986
58	1327.94318509
59	1038.0622806
60	1411.25479365
61	916.891083021
62	1119.1926373
63	1064.16006449
64	1393.11522764
65	1200.73022114
66	1227.3308756
67	1350.12064986
68	1238.8768183
69	852.511743253
70	1246.38449314
71	839.88821853
72	953.480986183
73	1140.05647453
74	1307.48805927
75	1133.66784108
76	1304.89196066
77	1326.38390467
78	1675.12386104
79	1406.49359861
80	1348.15281374
81	1398.04778787
82	1232.19449983
83	990.461191085
84	1159.48481169
85	1050.11814879
86	1037.6120645
87	927.027433729
88	1306.44663687
89	1266.87686428
90	1430.19121074
91	1240.86884326
92	1238.09064043
93	1322.90709772
94	1333.6303745
95	1056.1290316
96	1394.48116999
97	1469.72127895
98	1107.9955145
99	1292.67208077
100	1478.61934388
101	1322.10253375
102	834.021223235
103	1006.3573998
104	1624.5592193
105	879.461630337
106	1339.95180646
107	1570.42511326
108	1363.41816397
109	1338.59806865
110	1525.60461918
111	1353.02189773
112	1071.00606147
113	1526.02372938
114	1276.83626483
115	1403.94156745
116	1063.99885674
117	1272.41069136
118	1350.73235078
119	1198.62200328
120	1350.31658549
121	1443.45686195
122	1403.72070733
123	948.825554755
124	1322.31101862
125	1280.83100493
126	1389.46042869
127	1208.71244114
128	1074.13327917
129	1043.62541439
130	875.927141373
131	1386.50955303
132	1007.20398958
133	1305.62483681
134	1236.40251752
135	1665.67736039
136	1232.63625674
137	1379.60953779
138	1338.02569677
139	1186.54321614
140	1173.26657524
141	936.049871682
142	1126.81992797
143	1093.24128688
144	1412.06845959
145	1044.05966468
146	1165.15581103
147	1047.42388805
148	1204.02077424
149	1327.9395355
150	1201.55208912
151	1572.85642544
152	1277.52167895
153	1377.24811761
154	1615.70457281
155	1354.41518578
156	1375.77430258
157	1358.83760564
158	1077.21319162
159	1132.17252112
160	1646.37710606
161	1181.19886918
162	898.211045898
163	1127.32132091
164	1394.96719688
165	1146.74825339
166	849.245064519
167	1870.90259556
168	1324.7597073
169	1099.04980238
170	685.307967207
171	1553.43971535
172	1019.83953993
173	1071.68484919
174	944.123809223
175	1418.9721172
176	1323.96432065
177	1052.93985178
178	1126.71927786
179	1515.1352106
180	1056.40546684
181	1333.9127206
182	1200.7351076
183	1348.51386194
184	1158.02595035
185	1420.45568272
186	963.560056274
187	1674.68327734
188	1347.74066447
189	1473.26280732
190	1216.68333532
191	1306.90682975
192	1034.36144989
193	1138.86932012
194	1437.37172217
195	987.882491373
196	900.848511814
197	916.771685688
198	871.161592679
199	1326.03703574
200	1411.57284062
201	1985.09248855
202	1023.23229412
203	820.051699456
204	1322.5776089
205	1037.96992968
206	1009.03022655
207	1096.26731548
208	887.589619171
209	1445.15122358
210	1249.55589855
211	1326.81257843
212	1520.6438004
213	863.718890721
214	1282.81375482
215	1129.89397687
216	1299.87246046
217	1015.35090665
218	1123.33254943
219	1217.79526324
220	1384.08776721
221	1677.77467343
222	1611.02212382
223	1117.3262649
224	803.423051115
225	1345.88171079
226	746.812280172
227	1258.39396716
228	1401.3920564
229	890.667847425
230	1327.97204164
231	1699.29252264
232	911.875568253
233	1456.87357119
234	1500.52201625
235	1441.31106885
236	1592.4574683
237	1396.64379037
238	1706.16696039
239	1174.98494994
240	1421.71868314
241	1284.42512711
242	1346.12263998
243	1216.46845233
244	1252.53840608
245	935.871327999
246	1814.29935482
247	1248.6751772
248	1276.17631384
249	1749.63711032
250	1140.84665104
251	1536.19367013
252	1418.43569868
253	1345.07402492
254	1437.86899144
255	1054.08593652
256	1235.37261141
257	1647.28625468
258	1108.06078348
259	1052.89277811
260	998.858245251
261	1402.52417927
262	1036.02117074
263	1345.52860764
264	833.276377017
265	1417.12406935
266	1483.19669622
267	1334.37789873
268	1545.3551427
269	1009.94744389
270	1333.66031753
271	839.142622143
272	1510.76082666
273	1186.9537207
274	1409.43039098
275	758.053640845
276	1123.41414266
277	1514.37265137
278	1132.73229825
279	1252.56421726
280	1135.65177104
281	1167.82138461
282	1370.02281408
283	1400.09530686
284	1332.39272208
285	1074.68392937
286	1674.02834059
287	910.026673192
288	548.974463499
289	980.625925949
290	945.885679432
291	1383.66911116
292	928.769251802
293	1018.20505751
294	975.594820352
295	873.824199356
296	1422.24368728
297	1645.50955205
298	1113.64512916
299	1128.30140318
300	1353.67823303
301	1125.36958423
302	1431.35466254
303	1220.39604777
304	1519.41241706
305	1285.35035022
306	1346.33199062
307	1395.71716083
308	602.924210096
309	1015.46908737
310	1121.6469769
311	1432.35181542
312	1386.85378999
313	1629.08295498
314	1589.04158206
315	1311.96072197
316	1081.29720539
317	1345.38935478
318	1451.62898999
319	1313.12314372
320	1346.09088277
321	843.814429165
322	1231.78676459
323	1371.39017885
324	1478.19049821
325	881.360909902
326	1272.32199858
327	1149.95298883
328	1694.92435353
329	1321.29417144
330	1332.30355725
331	1016.47616298
332	1358.48798637
333	1319.16189614
334	1093.27329426
335	1621.06652601
336	1255.34777809
337	1421.16382848
338	1328.57454556
339	1280.26599709
340	1093.61748026
341	1233.47517819
342	1411.80327125
343	1559.48573516
344	1546.65358547
345	1360.14104556
346	1062.2701783
347	1254.28082099
348	1389.96194526
349	1652.00378607
350	1463.99826465
351	1294.05343061
352	1216.28053248
353	854.157867303
354	2073.19359724
355	676.044714236
356	1593.28826146
357	1107.02367868
358	1427.12356127
359	1088.6105451
360	1181.84315662
361	1705.31798252
362	1444.03399721
363	1124.07902331
364	1333.38877002
365	807.441401105
366	1231.20124427
367	1532.53802741
368	1668.36103409
369	888.004194677
370	1270.69423681
371	1662.36032025
372	1429.02691959
373	1649.14773209
374	1815.81662232
375	1292.27393435
376	1244.76595737
377	1621.718072
378	1487.2438876
379	1123.19990671
380	1661.47958726
381	1166.13669724
382	1769.52595598
383	907.037846759
384	817.217861597
385	1229.73656253
386	916.705309062
387	1422.454215
388	1387.44298439
389	1360.39672058
390	1143.27069221
391	1392.02558479
392	1153.06516796
393	984.644483313
394	1344.55167567
395	1389.60579751
396	1474.3957523
397	1389.4679502
398	1521.55978221
399	1327.345297
400	1632.36064784
401	963.709939789
402	1457.52481843
403	1324.25200237
404	1195.05408444
405	1407.90868196
406	1205.11303868
407	1681.73268717
408	1142.04138862
409	1135.09612095
410	1146.68617089
411	1177.11327944
412	1359.37769959
413	1296.14702712
414	1931.0164595
415	1494.42272035
416	917.55034121
417	1341.56978307
418	1349.03631756
419	1411.48692813
420	1723.47604066
421	1469.44309953
422	1078.52441797
423	1139.51250111
424	1122.84989659
425	1497.39630965
426	1791.2956419
427	1173.80444489
428	1224.45959693
429	1351.92731833
430	1129.08935241
431	1369.80891648
432	1698.51096771
433	1548.14619219
434	1473.63461497
435	1676.14121509
436	1539.54962229
437	1683.38443861
438	1543.52406921
439	1296.57286861
440	1092.0987968
441	1480.56255663
442	1110.56687959
443	1644.87497582
444	1143.74992156
445	1261.60120407
446	1482.36514413
447	1049.97050537
448	962.815224345
449	1433.00325122
450	1605.20306348
451	1138.97480158
452	1363.8372386
453	1021.93434729
454	1633.3747922
455	1518.19150585
456	1355.3250844
457	734.329474367
458	1026.61392547
459	1057.54064159
460	1054.16894469
461	939.298276413
462	781.420374351
463	1696.3994442
464	1509.00264208
465	1387.50346966
466	1485.58477313
467	1208.19861292
468	833.763266641
469	1675.5114873
470	1509.14997509
471	1179.44809471
472	1239.50755038
473	1521.79311977
474	1250.73384195
475	1321.6140466
476	1735.38089289
477	849.765798479
478	1342.29520416
479	1386.24849779
480	1101.6216421
481	1858.3973341
482	1525.2499136
483	1383.22158202
484	1466.74162767
485	1529.8680795
486	498.230487531
487	1855.8940452
488	1571.53576193
489	1429.98510505
490	829.595891687
491	1308.91931224
492	1804.06234921
493	1662.92210654
494	1266.18256703
495	1261.66539826
496	1072.93589091
497	1213.31234737
498	1359.57933294
499	1361.33051722
500	1306.58146286


==> eval_data/Hidost_oracle_queries.dat <==
11444.6213237	1309.76505715
11497.0802934	1243.54918578
10536.1116554	1095.96070961
11092.8895768	1188.20254191
10318.0939661	1425.54033983
11206.2261093	1350.46536563
10200.8268412	1275.88750524
11557.8136375	916.951193304
11028.716898	931.069384725
11107.2165072	860.469340186
10730.8992798	1323.5400128
11661.2047875	1252.83396085
11697.6093205	1134.87460181
10821.5430571	1359.70494276
11200.2101615	1767.29810713
11416.3731933	1650.03396212
11084.5068459	1202.71377975
10842.2035496	1035.46518324
11210.3549079	1328.40709759
11564.9457261	1324.3970323
10987.9898198	1412.02860812
11088.1825417	1256.66214205
10659.1907728	988.208045346
10312.0216076	1194.81194372
11746.2458411	1153.76344692
11284.7252794	906.054732067
10088.0734617	1143.35380805
11124.7598515	1249.75722667
10794.9004252	1204.61333733
11032.4162622	1693.28686118
11275.7406291	1486.18767942
10322.6168942	985.420143552
10177.2409171	1296.55173119
11310.5268688	1043.79870214
11033.2574664	1394.67273626
9895.65206931	1095.63621756
10922.1602153	868.379586563
10430.6459425	1092.7245489
11248.6699963	1025.67936232
11232.8335778	1006.24199344
11491.549687	1233.89948313
10531.0272749	1009.32690254
11148.5255334	1220.25828874
11299.8176026	1309.24315881
11319.2074163	1349.50608321
10869.261287	1372.4230834
10029.6548849	1156.84328516
11060.6562173	1003.39668625
10100.7660553	1299.13414477
10502.3452969	1294.60539692
10888.3790482	1246.41796412
10648.0876155	925.324608379
10638.3528268	1366.98902463
10590.4087508	1608.11083559
10273.1486158	896.471201057
10551.3465287	1235.77551654
10353.6134572	1246.87196986
11694.1722614	1327.94318509
10604.2154477	1038.0622806
10853.164528	1411.25479365
11028.3445922	916.891083021
10557.5692429	1119.1926373
11193.2917097	1064.16006449
10311.8438528	1393.11522764
10677.5371247	1200.73022114
11157.3890139	1227.3308756
10642.7412136	1350.12064986
10178.0689273	1238.8768183
11046.2406381	852.511743253
10816.4973176	1246.38449314
11170.1552266	839.88821853
10631.5580709	953.480986183
11827.7607952	1140.05647453
10580.3181208	1307.48805927
9538.6448418	1133.66784108
10852.506439	1304.89196066
11015.1154291	1326.38390467
10986.1130096	1675.12386104
10505.5280229	1406.49359861
10381.3309181	1348.15281374
11053.1701088	1398.04778787
11464.093052	1232.19449983
10723.739015	990.461191085
11791.5718408	1159.48481169
10028.73476	1050.11814879
11743.6643201	1037.6120645
11168.5106324	927.027433729
10970.178244	1306.44663687
11086.4219107	1266.87686428
10860.0505433	1430.19121074
10807.6195434	1240.86884326
11913.2398741	1238.09064043
10694.2671928	1322.90709772
11327.5437858	1333.6303745
10644.8911022	1056.1290316
10706.4760942	1394.48116999
11023.3980958	1469.72127895
11018.6345449	1107.9955145
11461.8969977	1292.67208077
10626.2656323	1478.61934388
10021.8200481	1322.10253375
10507.3454628	834.021223235
11018.9080685	1006.3573998
9785.46423268	1624.5592193
11051.8898971	879.461630337
10703.6959876	1339.95180646
10710.5867169	1570.42511326
11282.300335	1363.41816397
11587.9327876	1338.59806865
10900.2392163	1525.60461918
11197.5562967	1353.02189773
11367.4939605	1071.00606147
11581.690412	1526.02372938
11053.8589277	1276.83626483
10594.5712072	1403.94156745
10746.3673632	1063.99885674
10764.3772281	1272.41069136
10785.318329	1350.73235078
10254.4596602	1198.62200328
9829.45152333	1350.31658549
11358.2154185	1443.45686195
10715.1611962	1403.72070733
10893.0951262	948.825554755
11706.2157294	1322.31101862
10605.6779197	1280.83100493
10514.7975154	1389.46042869
11402.5563601	1208.71244114
10440.9744886	1074.13327917
11091.9606591	1043.62541439
10165.1778012	875.927141373
10885.7973456	1386.50955303
10338.3172247	1007.20398958
11683.4874889	1305.62483681
11006.0411038	1236.40251752
10531.6513356	1665.67736039
11362.993113	1232.63625674
10341.8241095	1379.60953779
11402.1177891	1338.02569677
11322.1108119	1186.54321614
11333.5949628	1173.26657524
11341.0733399	936.049871682
11299.9088663	1126.81992797
9713.44163935	1093.24128688
11732.0871854	1412.06845959
10825.8338904	1044.05966468
10354.2122472	1165.15581103
11551.5316059	1047.42388805
10600.9247891	1204.02077424
10580.0227288	1327.9395355
11103.9769714	1201.55208912
11809.6576467	1572.85642544
11813.1060019	1277.52167895
11159.6852264	1377.24811761
12029.360166	1615.70457281
10700.8125947	1354.41518578
10950.855741	1375.77430258
12252.8219159	1358.83760564
11247.986407	1077.21319162
11719.2523297	1132.17252112
11747.0736526	1646.37710606
11850.051667	1181.19886918
11971.6204627	898.211045898
11151.8436756	1127.32132091
10759.7141486	1394.96719688
10766.1089159	1146.74825339
12295.9656344	849.245064519
10835.5276031	1870.90259556
12457.5083559	1324.7597073
12573.6882282	1099.04980238
11560.9042848	685.307967207
11117.0396971	1553.43971535
10927.2334024	1019.83953993
11757.9706331	1071.68484919
11497.2584584	944.123809223
11643.9879125	1418.9721172
11072.1083106	1323.96432065
12304.2269076	1052.93985178
11443.7876504	1126.71927786
11141.9959507	1515.1352106
12037.0235392	1056.40546684
11988.7898878	1333.9127206
12054.7270988	1200.7351076
11316.9662789	1348.51386194
11506.6260901	1158.02595035
10531.2364034	1420.45568272
11663.9417542	963.560056274
11268.1161992	1674.68327734
10878.3204896	1347.74066447
10557.1122673	1473.26280732
11454.0481411	1216.68333532
11960.680729	1306.90682975
11102.5744294	1034.36144989
12156.386697	1138.86932012
11822.5704015	1437.37172217
11836.5705942	987.882491373
11161.5913348	900.848511814
11143.8116257	916.771685688
11691.068372	871.161592679
11287.9367919	1326.03703574
11007.3589694	1411.57284062
11617.3109837	1985.09248855
11278.8097234	1023.23229412
11441.8295493	820.051699456
12272.9495886	1322.5776089
11226.3372956	1037.96992968
11562.1572993	1009.03022655
11460.5780086	1096.26731548
11536.4405496	887.589619171
11782.3584639	1445.15122358
12022.9290384	1249.55589855
10529.0313385	1326.81257843
11779.3931597	1520.6438004
11861.0794745	863.718890721
11442.0944984	1282.81375482
11823.3442753	1129.89397687
10981.6362137	1299.87246046
11200.7037632	1015.35090665
11381.9666796	1123.33254943
11402.7773431	1217.79526324
12646.9024904	1384.08776721
11056.1635688	1677.77467343
11028.7550334	1611.02212382
11309.5404918	1117.3262649
12004.0435824	803.423051115
12699.0429389	1345.88171079
11515.5175103	746.812280172
10893.2562312	1258.39396716
13058.1080716	1401.3920564
11176.1345505	890.667847425
11374.4713484	1327.97204164
11833.20947	1699.29252264
11787.8746309	911.875568253
10720.2085491	1456.87357119
11551.27478	1500.52201625
11223.3662784	1441.31106885
11505.8518768	1592.4574683
11118.7678804	1396.64379037
11316.8012898	1706.16696039
11188.2111349	1174.98494994
11311.3694103	1421.71868314
11168.5474307	1284.42512711
11502.1117591	1346.12263998
11732.315506	1216.46845233
11198.0099033	1252.53840608
11956.5084228	935.871327999
11005.5456153	1814.29935482
11276.1448968	1248.6751772
11716.1243335	1276.17631384
11775.4565325	1749.63711032
11849.4097015	1140.84665104
10941.1460528	1536.19367013
10277.1913624	1418.43569868
12136.0228361	1345.07402492
11140.8415464	1437.86899144
11286.775071	1054.08593652
11469.3834325	1235.37261141
11729.6457822	1647.28625468
11246.6080909	1108.06078348
10907.9658629	1052.89277811
11379.0439616	998.858245251
10825.7759146	1402.52417927
10709.8201153	1036.02117074
11257.1208045	1345.52860764
10453.0504878	833.276377017
11250.3730517	1417.12406935
11411.150781	1483.19669622
12774.9947635	1334.37789873
11671.8684807	1545.3551427
11657.7940684	1009.94744389
11179.0943333	1333.66031753
10922.4144844	839.142622143
11596.6473957	1510.76082666
12312.0987624	1186.9537207
12379.1028598	1409.43039098
11387.8506569	758.053640845
11314.5423919	1123.41414266
10920.6557355	1514.37265137
11514.5722167	1132.73229825
10707.8106066	1252.56421726
11434.5441759	1135.65177104
11202.6725517	1167.82138461
11459.5042353	1370.02281408
11429.666097	1400.09530686
10922.8519046	1332.39272208
11410.9136675	1074.68392937
11114.8314327	1674.02834059
11835.576051	910.026673192
11803.2256863	548.974463499
11545.0206968	980.625925949
11227.0479671	945.885679432
11194.2073762	1383.66911116
11977.478793	928.769251802
10861.5782693	1018.20505751
11777.0088377	975.594820352
12075.7223795	873.824199356
11534.4995995	1422.24368728
10956.6382276	1645.50955205
12073.4671982	1113.64512916
11464.6038213	1128.30140318
11253.559909	1353.67823303
10985.1675282	1125.36958423
10858.1136242	1431.35466254
11062.9782018	1220.39604777
12113.7242432	1519.41241706
12133.7687796	1285.35035022
11207.2740271	1346.33199062
11952.5171862	1395.71716083
11079.8023871	602.924210096
10067.4572479	1015.46908737
11229.4938303	1121.6469769
11669.8341893	1432.35181542
11778.265112	1386.85378999
11345.5693189	1629.08295498
11512.7538867	1589.04158206
10860.7286772	1311.96072197
11678.0608108	1081.29720539
11124.113401	1345.38935478
11518.147946	1451.62898999
11215.8748968	1313.12314372
12176.4850201	1346.09088277
11792.3051054	843.814429165
11333.1197603	1231.78676459
11421.1861889	1371.39017885
11649.7152609	1478.19049821
12337.7281799	881.360909902
11602.7511799	1272.32199858
12347.8204685	1149.95298883
12139.7726957	1694.92435353
11648.7875933	1321.29417144
11725.2203915	1332.30355725
12009.7551054	1016.47616298
12666.0342399	1358.48798637
11851.2732201	1319.16189614
12893.5063893	1093.27329426
11711.9506032	1621.06652601
11064.9006767	1255.34777809
12023.1232043	1421.16382848
11113.398828	1328.57454556
11392.3273737	1280.26599709
11136.7762218	1093.61748026
12653.0389682	1233.47517819
11326.1330528	1411.80327125
11810.511913	1559.48573516
11260.1562119	1546.65358547
12668.6577562	1360.14104556
12646.1729722	1062.2701783
11415.3556024	1254.28082099
12033.9246528	1389.96194526
11625.5224779	1652.00378607
11890.0049353	1463.99826465
11741.2641724	1294.05343061
12201.0908187	1216.28053248
11731.8722283	854.157867303
12665.9044225	2073.19359724
12136.816297	676.044714236
11781.2277593	1593.28826146
11628.5864038	1107.02367868
11358.5842853	1427.12356127
11869.0308801	1088.6105451
11635.8432394	1181.84315662
11717.122588	1705.31798252
10984.8214656	1444.03399721
12159.0779477	1124.07902331
12241.3110178	1333.38877002
11604.6245289	807.441401105
12366.4726042	1231.20124427
11831.6807516	1532.53802741
11700.9131979	1668.36103409
12434.174596	888.004194677
11631.1224107	1270.69423681
12241.5183368	1662.36032025
11900.0582249	1429.02691959
11113.5672524	1649.14773209
11795.1861577	1815.81662232
12038.1506555	1292.27393435
12234.4547434	1244.76595737
11331.5251192	1621.718072
11320.280299	1487.2438876
11091.8297339	1123.19990671
11837.1143887	1661.47958726
12098.5489155	1166.13669724
11261.1957897	1769.52595598
12205.4045824	907.037846759
12789.4264302	817.217861597
12303.1810101	1229.73656253
11341.7875293	916.705309062
12524.979485	1422.454215
12245.3916495	1387.44298439
11508.0212377	1360.39672058
12436.899642	1143.27069221
12418.1032653	1392.02558479
12322.7676336	1153.06516796
12726.6467041	984.644483313
12307.785567	1344.55167567
11005.7847703	1389.60579751
12264.4018771	1474.3957523
12136.7757012	1389.4679502
12147.5860138	1521.55978221
11924.9715606	1327.345297
11915.2510312	1632.36064784
12555.7046632	963.709939789
11826.5606238	1457.52481843
11266.814655	1324.25200237
12692.1535451	1195.05408444
11025.2036953	1407.90868196
11759.6001046	1205.11303868
11405.6153848	1681.73268717
12938.0565735	1142.04138862
12407.6841925	1135.09612095
12630.3028373	1146.68617089
12724.6230389	1177.11327944
11674.174044	1359.37769959
11964.9378819	1296.14702712
11982.7249548	1931.0164595
12197.7708081	1494.42272035
12270.2802268	917.55034121
11860.8603574	1341.56978307
11589.346165	1349.03631756
11591.4940317	1411.48692813
11869.6738066	1723.47604066
11343.3097629	1469.44309953
12663.999406	1078.52441797
12725.0336924	1139.51250111
12122.1898132	1122.84989659
11721.0050804	1497.39630965
12487.7871261	1791.2956419
11543.8053716	1173.80444489
10781.0333593	1224.45959693
12450.3327094	1351.92731833
10744.6544131	1129.08935241
11932.6248477	1369.80891648
11405.2080099	1698.51096771
12527.8026619	1548.14619219
11885.9115286	1473.63461497
11990.8408169	1676.14121509
11944.0744493	1539.54962229
12694.1169894	1683.38443861
11676.2262386	1543.52406921
12027.6863083	1296.57286861
11092.6606164	1092.0987968
11779.8626483	1480.56255663
10900.9078795	1110.56687959
12216.3216377	1644.87497582
12389.097662	1143.74992156
11948.6593388	1261.60120407
11806.4234083	1482.36514413
11848.3347124	1049.97050537
12831.6616346	962.815224345
12248.4994248	1433.00325122
11659.5810064	1605.20306348
11778.5989154	1138.97480158
12360.4587888	1363.8372386
10602.4075945	1021.93434729
11965.478567	1633.3747922
11583.0535043	1518.19150585
11744.0936057	1355.3250844
11823.5602309	734.329474367
12125.2342028	1026.61392547
11665.6388179	1057.54064159
12179.1865839	1054.16894469
11770.3019055	939.298276413
13036.2339491	781.420374351
11699.5115667	1696.3994442
12628.7326957	1509.00264208
10611.1267018	1387.50346966
13277.6306269	1485.58477313
11481.4620903	1208.19861292
11755.3997618	833.763266641
11802.9348731	1675.5114873
12706.9910903	1509.14997509
12170.1298052	1179.44809471
11866.1013792	1239.50755038
11097.6247066	1521.79311977
11433.1236234	1250.73384195
11367.4319761	1321.6140466
11730.1519257	1735.38089289
11986.9847071	849.765798479
12022.7719353	1342.29520416
11598.2522401	1386.24849779
12042.2109852	1101.6216421
12354.5382973	1858.3973341
11241.1676522	1525.2499136
11113.4857822	1383.22158202
12190.4194696	1466.74162767
11270.3831646	1529.8680795
12349.2141513	498.230487531
12895.352158	1855.8940452
12248.445158	1571.53576193
12211.8728969	1429.98510505
12226.7241466	829.595891687
11672.2041969	1308.91931224
11998.4897771	1804.06234921
11637.5370864	1662.92210654
11717.213897	1266.18256703
11944.8973527	1261.66539826
12261.0711835	1072.93589091
11723.2125166	1213.31234737
12239.8970339	1359.57933294
10552.7183025	1361.33051722
11977.6117883	1306.58146286


==> eval_data/PDFRate_exhaust_randpath_detector_query_ratio.dat <==
61.7651961534
53.4931970681
43.8640538704
54.2488670855
35.7676972049
47.4327798653
39.731685578
48.4198981885
45.6738259828
50.9566441137
44.6501534473
57.3742677008
47.9089169884
47.971880189
47.9900759514
38.0069820611
53.7583839612
42.404064297
35.8704563168
43.3322135729
53.424393523
47.318328781
55.0198982998
45.0164401041
34.0307181189
51.4288070494
58.1291418387
43.1273585864
55.3919563225
54.4977841384
55.4637601476
37.1432019652
52.7480496353
32.3382199049
46.1438083825
50.1989947541
50.7676218644
44.4456571035
38.5412071869
58.7799402756
42.1067597625
37.2215335583
46.3593165988
38.8049671888
45.7952874896
53.1571523827
44.5597547737
48.7243857662
46.2310073976
51.9927328822
43.8111875994
48.196292735
50.8245032243
37.5504376462
46.7678642195
49.3406021018
46.7810829755
45.3605946493
42.1739317174
43.5533226167
44.9632342851
49.3477128463
44.3771224266
41.0620587294
50.2296728799
59.6055990906
44.9219713958
42.9466034849
47.5880147498
36.6387196162
38.4781161334
42.3182570538
50.4848735811
43.4036855021
47.9128854082
61.7638918811
57.6459538454
52.3105361217
44.8303421935
56.5549689012
36.2811963836
44.1875273025
49.397785957
51.0541890675
46.3498789762
53.2485042291
48.0637519088
49.9524146789
43.2311491347
43.6452785803
50.4000243314
53.5047587107
45.4682853913
34.5236394688
49.21503825
44.1272145036
47.3829748081
61.6392813327
44.9633411159
47.0443691997
49.1337236098
41.381023928
41.1470399402
49.4029261193
49.2429286015
43.6403689973
50.3537527181
41.0429295905
37.872947837
40.0089359354
43.8307093716
57.6688444512
38.1057848083
43.4911408884
51.3785044585
45.2373417091
43.2234607636
59.7689870037
42.4020680756
50.1571771456
42.0964338465
46.2933613128
53.9862259744
35.3758165715
39.989761675
53.0761338488
40.2910619662
47.5735386432
45.5532844023
47.2807526685
47.221905
42.8528406504
43.1634978237
38.8257975499
44.9427530623
41.3711828322
46.7961318842
52.4481809824
27.4689081156
49.9008475578
53.9608034239
49.2966243188
46.382620818
46.4825778009
39.9708900471
48.0295353257
55.091515481
68.1885960714
44.5973682865
39.4941310697
44.160287082
57.349503811
50.9613350552
59.3916709597
60.8317397994
46.8843347925
50.5183398549
36.1097096256
45.5977115203
46.7036256652
48.2561028829
47.5034487194
40.5194561033
59.7676177374
50.107982325
44.2640007353
41.9802930803
45.1484443242
55.9385089814
48.8474678256
48.4609950788
46.3902640934
47.177611157
51.9602539745
56.3855693707
44.9398339142
34.9882612331
40.7040555181
44.0956156762
34.225291383
51.1735295543
43.7417247504
53.9133653817
56.2981575122
43.2842011835
52.534801636
57.3346708581
45.1020402924
46.4394201732
54.5107978391
47.8714686894
42.9537495956
35.3757610706
40.9593032243
51.5581705905
55.5974007597
44.9758392426
45.7538788678
49.6877376431
47.9639634941
48.4206795101
48.7684813376
49.7949978815
43.846887031
38.3760204806
45.2905058169
40.6125402874
41.936134995
48.2041480103
51.8824680526
49.0671903914
44.9116620882
47.5227730101
41.6524963204
52.8418698978
47.5382017472
55.7147950187
57.256994329
41.6381111008
56.291001674
40.2725279408
47.2978238806
33.181437525
47.0620311074
48.2902847411
44.6575680433
53.411690061
48.4216433474
48.1501328062
52.7777496435
52.8964135056
47.2775056509
37.4111876903
45.0591550692
60.394479286
46.9862096978
48.7213668654
42.8585569082
45.48611748
43.2439607073
44.2777568839
53.9419767626
37.6918696643
48.1460262512
50.1237429012
40.0687218559
56.6151173777
44.6187300741
46.0273194017
41.7996703161
48.4079611413
42.154264405
42.6876287739
45.2152975883
49.9029939636
49.2049432132
41.2718384124
45.271874705
45.4677730748
44.1643969067
46.7672363561
45.3942751757
55.4585099771
50.039461358
46.6153704449
43.2503399653
56.650745179
43.0343271208
40.7897802566
40.8235635411
49.5765519616
47.8307589998
47.161717438
48.6960957862
43.6719698699
46.6062852944
50.6300792078
45.8778595693
45.0704580472
43.079174309
40.7444813597
50.6636095971
49.0302749673
45.7098750831
49.0480648348
52.4800613641
50.9718164312
43.6247244644
48.556403406
34.973826366
52.7059901365
54.5600737233
33.5616836631
40.3907972391
52.700788362
39.5734206295
34.8225553627
47.2550661416
44.8010609161
40.0153686255
47.5660075429
40.6775842647
41.0206945983
49.3418187405
43.9184165395
43.2874435577
48.3576512362
57.5546676378
32.4270059873
49.8832874219
49.9887541638
58.4127160459
44.810408188
40.4209361435
39.9136451447
47.0690479897
55.6742813713
53.334116282
35.61182985
55.2998250106
53.929306276
58.6064763924
59.7999233184
43.0794480138
43.0971257669
43.692843202
50.7211729562
42.3593415973
38.9389619788
40.3049524889
42.6254846468
50.6994266193
51.4207694694
37.1622123287
43.9939256131
46.1227042567
32.2898644346
51.3467863127
40.4793979366
47.9160500247
43.9623255344
56.6335072946
59.809582484
46.2592395659
33.9191140878
55.3148746751
57.5192472266
46.777391704
58.8331930368
45.0493388207
82.0586259388
61.4426718918
73.6120269474
84.6037330866
57.4919476476
86.618069108
86.7444335163
59.7928608963
78.8776222225
85.2131890169
70.9538542003
76.2801553689
48.0791175208
69.1074205522
90.886706877
77.7288586148
40.0995842154
44.4754236452
78.4489109174
68.6717835221
68.9517129006
59.7872893309
70.3967416772
71.2119930423
67.6945789034
56.9166739775
58.2837018955
52.3634277409
72.426293284
71.6518323963
72.646953483
50.7035594973
80.4959565733
60.2069552481
58.8558954775
61.0383372168
52.7260540719
56.2794266163
69.5202246568
87.8755607342
67.1483589552
74.6214772545
52.4279545656
53.6779070745
65.4770054821
48.6661570951
57.3782334024
48.9338933945
67.02782359
46.5130264701
52.7823253173
55.0390322788
51.2689947428
60.691569337
56.3383351602
60.6593097197
55.4784191897
48.6527735997
55.2947073487
71.867227789
56.1729957749
50.3923314226
69.0408605039
48.2969403487
59.1345250591
56.0547910196
45.4085784277
45.9182664131
68.5137341102
83.1672617195
37.9276140841
49.4411168839
58.3030798032
59.6547744579
42.8917431409
59.2833183867
39.2578806089
56.3805320228
48.8778173949
41.5127862614
50.575227316
55.8834662496
51.7634718185
61.6738087512
50.4061037858
48.2590865573
37.8550127922
48.8621434172
52.2693781389
40.1476667978
49.0215114865
56.7722300119
54.397602598
47.6892276543
41.0115744834
34.8087674065
42.338870614
52.4456878813
42.8691042685
42.9573319039


==> eval_data/PDFRate_exhaust_randpath_oracle_query_ratio.dat <==
6.8150092479
6.96596385426
5.96856989426
6.88403957963
5.89182646391
5.17183648926
5.68986444286
6.62276621555
6.2473865509
6.45425963776
6.73803184395
5.87708050759
6.20889366914
6.5931748235
6.6066437937
6.42488753097
6.70676573216
5.71818348131
5.71893184787
6.45289224131
6.90214719099
6.99993558088
7.08563523501
7.05558821969
6.62070411426
6.34278599348
6.89456937474
5.87547693363
6.49230313745
6.78345007752
7.21464090545
6.23497354472
6.65750014517
5.8989333069
5.97823383744
5.77809505604
6.96438868145
5.41806892198
5.92406961567
7.98751833281
6.1816962803
6.48242205318
7.40726593069
5.40423963197
7.00861962468
7.37057927513
6.12584363593
6.92166077472
5.58484887391
5.74090544751
6.11868821555
6.28348239013
7.03715494141
6.7845933519
6.64865460376
7.22918196706
7.61013612615
6.56480299077
6.49359363972
5.57735262107
6.72537006922
6.44785153689
7.22413579599
5.79772033118
6.60752597155
6.80068387744
6.81789715524
7.37253742291
6.69703563437
6.04675191144
6.02926178705
5.36324609574
6.64596889088
6.20004343623
5.98189054107
7.08887658884
6.53899388621
6.84221758702
5.56313390244
7.53624194847
6.58007387342
6.92009628732
6.71208669774
7.25131230538
6.39888105625
6.45189494473
7.53056692951
7.11469073214
6.08243619215
6.64969540513
7.66342311659
5.79071969276
5.65156252691
5.22766989778
6.26645453362
5.30434815621
6.67016878576
7.21629184374
5.98294848399
6.52630762231
6.35229619513
7.33657478946
6.2388191955
5.9066375631
7.25381926067
8.03438724364
6.95910986605
6.037034436
5.5769109852
5.00384018099
5.73866930483
5.78394697313
5.83032748858
6.11493299786
6.85125559469
7.02796278087
6.3691342515
5.90947543817
6.98213731137
6.3428426581
7.38548878435
6.68140996727
6.57021723972
6.63368688883
6.09287764507
6.85237436101
5.76074147509
5.85059986589
6.00932797975
6.94567814504
5.65561211604
5.65581859164
6.38894106458
5.54533334602
5.55300321287
5.77429126939
7.29641169542
6.1599367379
4.20914676136
7.60377415652
6.8195864858
6.51745878867
5.57553900343
5.98273616742
6.19468061354
6.12203142396
5.91207391238
6.9589846069
6.25519244772
5.24972423874
7.42827934211
6.58851933048
6.78168595373
6.64030073615
6.18501291441
5.46679608945
6.44010458807
5.75307500916
6.57800341125
5.64793799417
6.23583562821
6.39701087192
6.23632593889
6.43293553177
6.44779404581
7.38965227388
7.29677855703
6.39523228004
6.05920613595
6.84581499646
6.90911897045
6.72010519903
7.43172083471
7.211645632
7.32432315354
6.63866875275
6.02195843816
4.8247934713
6.75475580677
5.5409984657
6.03619350659
6.88672486404
6.17198737749
6.07961482306
6.41349591696
6.78828030011
7.57277584956
6.57441911033
7.59862375259
5.83190460914
6.39198207007
5.46574447347
6.05358770705
5.81474625114
7.37599222395
6.52679276921
7.575681112
6.34347438067
7.18168824566
7.29514857386
6.76115924593
7.23560446353
7.23841620142
6.52890164423
4.80423956927
6.76853911661
5.88612843221
5.20328492261
6.90113185888
6.81998041009
6.2596134486
6.76617840357
6.6657505328
5.08165304624
6.34683950075
6.27917766639
7.77165017078
7.46352367513
5.73042332761
6.50002281955
6.00804380196
7.27036106842
5.23386415757
5.74602257482
6.9846297262
7.02747332723
6.97722126235
5.85236410757
7.32949439594
5.98529559962
6.55125245807
5.97014881961
6.1242581748
6.36446747672
5.73760347212
6.0362283887
6.19482284107
6.2468462001
6.66287300974
6.69563081343
5.73929575023
6.41796896192
5.64017032709
7.53063957304
7.66028906583
5.59791615146
5.91943573625
5.89608366422
7.60628683806
7.28708589489
6.63704997834
5.7401088748
6.51883142307
5.48049010132
6.86167587483
7.31730990728
5.98966474039
5.27724268474
7.47792497543
5.84146730053
7.19334981809
6.73794824625
6.58627592457
6.84478949135
5.68035276757
5.81914612898
7.45298530887
5.92786422156
6.15472750039
5.30111370784
5.66367226968
5.89921171297
7.80912226108
6.73038077481
6.90993191621
6.85060901411
7.27008164921
6.13040487788
5.8026611458
6.95657165893
5.8059967042
7.13572605857
7.05724233331
6.58684753077
6.46674161162
6.04745198157
6.39292733039
6.34743936654
6.75297188589
5.3815832634
7.05763118168
7.55119991104
5.3799248404
7.14267127494
6.88568819304
5.75874802926
5.49545428478
6.29971901114
6.15396451618
5.91276307254
6.61009323993
5.67814701669
5.93521218525
6.08620973124
5.81947067436
6.30153585927
5.96675696525
6.67229883605
5.59399123506
6.84632496582
7.93669320924
6.88867563291
5.87875529294
5.8062083878
6.17970511659
6.80313731583
6.97989807027
6.52293089997
7.07174371083
7.20804464656
6.11394491066
6.21158317933
6.27411601136
5.66901607659
6.59562316626
6.12893623673
5.88000579557
6.41018670684
6.33968872806
6.11880066421
6.3431901581
5.90177804119
7.69626355746
6.07911045397
7.09058341767
6.40785665368
5.89072137647
6.77676476827
7.01441726876
6.44656227335
6.37178083132
6.62288476493
6.92961013978
7.27836291345
4.89601767633
6.65912324285
7.0542678766
6.86878606531
8.17703397745
7.05500023619
10.2875613681
9.50903334404
11.1231332545
12.508468191
9.44374128953
10.3202640757
10.7723264861
9.58576465754
10.9749793022
10.0918746059
8.66870475353
11.3410089773
7.07966162313
8.39312284213
13.4911129953
9.61873565008
6.114432372
6.79535213091
11.234343726
9.68716263992
9.10881225772
10.4450820144
9.93692308602
10.2767008233
9.68387365047
8.87788076181
8.31503508398
8.99113634555
10.743941075
9.15572194595
10.7893930722
9.41265578939
8.36155659889
8.75171399286
7.67713298745
6.99961273071
8.27997593154
8.49398294858
8.23316832128
12.7640995587
8.38853995122
9.27519439258
10.7800080548
9.73996431049
10.7828273725
8.69701939409
10.8740036246
7.9238897958
11.4578844112
9.92759046707
8.23190454952
7.59791442166
7.89014969252
8.47620762947
7.49405329661
7.54270063281
8.31039873874
6.69564723982
8.38550254187
10.3349462974
9.21529906755
8.70727828632
10.8971524337
6.66633473359
9.30182743799
7.78781325072
6.57501945593
8.84549719694
9.45697611929
12.5074894132
5.92098625659
7.09281796743
9.10349424649
9.11120522208
7.21471129177
8.32150078058
7.28836746468
8.1692699786
10.5986423376
7.81897221671
8.07278070395
8.6312310126
8.10212648939
9.87044258786
8.11937006046
9.13552039576
6.0133397186
7.73181693231
8.39517716681
6.2236462883
7.35836666401
8.29204098492
10.1448208922
8.83797233723
7.17930292929
6.32212809659
7.26160503887
8.17859998516
8.45775894021
8.65144783908


==> eval_data/abstract_evadehc_iterations.dat <==
4.67018274743
3.52054471302
5.69678788818
6.22297295019
4.86246651028
3.39277208203
4.97176981966
5.53430867747
8.41765691942
3.4454610544
5.43732294469
6.00260454349
4.96416439799
5.36433312934
3.83657282254
5.62339159368
4.76153450067
7.25331901694
4.14804252992
2.14883701176
7.69250403386
3.25638203418
5.62509613585
4.24188830501
4.48842422798
6.36446734429
3.75973127963
5.3764253377
6.53557102694
3.70598570582
6.15208551944
5.2028744446
3.90492601522
5.22770797694
6.61036677324
3.90965321144
6.28760370555
5.9571202709
4.48947471751
6.2284118883
6.64532836319
5.23513125462
5.92029498763
6.0217986497
5.18622573295
2.96347272136
6.33269948155
4.89978381619
4.70657313912
5.61924719276
5.07852731863
6.23746314157
5.72125072997
5.43715846547
4.98406450315
5.46315840282
4.31139861783
6.72406343995
5.59675624207
5.41179821163
6.61490499712
6.01465754812
8.05580327886
6.3943232176
5.16184614862
7.70652977026
6.52682191782
6.00420756346
7.06341022578
7.15330096225
4.46822487276
6.81816800587
5.64648805118
5.10608148257
6.30569270365
4.64022746995
7.01341465371
6.90293079748
6.58637439366
5.21688914207
6.88592772277
7.25052731252
7.42651856932
7.07580155644
5.64256076361
5.35719814161
7.09737197132
5.55527009423
6.24486444998
7.15692401942
10.0870711549
11.7924222797
8.97973464633
5.37995589935
4.27912603463
9.17428567165
9.23967526036
5.17849188196
7.99311195721
7.64254377233


==> eval_data/abstract_evadehc_iterations_cummulative.dat <==
0	0
1	0
2	4
3	33
4	117
5	252
6	377
7	448
8	485
9	492
10	495
11	499
12	500
13	500
14	500
15	500
16	500
17	500
18	500
19	500


==> eval_data/abstract_evader_iterations.dat <==
1144.02536012
1172.17034502
968.196350389
1151.51322184
948.468901218
967.059135079
1002.36986549
997.527122585
939.686092894
1217.60101326
878.536027858
1202.26047999
1098.78386195
1102.65908622
1066.71409956
1213.09281458
1087.23111583
1092.9480523
1204.70332598
1074.13316968
1134.49796638
1119.66535008
1172.81909634
1250.41812275
1150.97782883
1122.3052608
1142.5189066
1022.05983953
939.245763327
1055.85332706
929.63574323
1103.34034245
964.180004996
1127.341476
1241.67158561
1020.87231201
1155.28716624
989.095208057
1065.44354478
1030.92017143
1079.38858053
1228.42138176
1069.83633861
1275.81078892
1055.94236236
1030.04992699
1173.94190728
1257.00258726
1008.6036192
1015.10561818
1099.01564391
1519.4540289
1279.79432819
1337.25828112
1482.87592587
1379.0028607
1121.60275808
1430.6562653
1245.54813258
1193.99766744
1341.6774448
1044.37842022
1337.24441281
1247.52049762
1040.23026038
1351.53639311
1087.57093914
1127.08931082
1158.59351871
1198.21055869
1303.72264163
1331.93222294
1215.69828043
1269.5705919
1459.68210661
1122.65947679
1223.31650618
1443.42877464
1294.08953686
1331.97026654
1421.07699823
1413.63109418
1504.268971
1398.68302771
1478.88222973
1393.61924065
1472.77451071
1475.36909349
1483.67682574
1531.59593812
1573.76878022
1408.80603883
1565.96878006
1486.96824701
1369.77213595
1484.49869935
1401.28944072
1595.47040455
1477.86456728
1583.49823391


==> eval_data/flipping_distances.dat <==
55.8369194789	37.5641920904
56.313588537	38.2949625263
56.555330679	40.2966140403
58.9718729206	43.8886977924
60.7487092679	44.7783358434
66.7703958629	38.3680872296
62.8672813912	40.3878965066
60.042083073	40.9892500914
65.7165924191	38.5027283801
55.0805294425	42.2907604539
62.9965594992	43.6724953961
63.6695002483	38.5825087948
61.8454282379	41.312636169
63.6997200286	43.7693542387
61.032179497	36.7192438627
59.098510437	41.7368211409
63.8085811632	39.1730974396
66.3862602366	39.2161521779
62.4995971749	45.3462729751
59.5605999138	37.9051119887
60.3210255685	39.1475164443
64.6736901521	39.3089988072
62.2408864866	41.2689750594
66.4267825071	40.837699373
60.1855055195	47.5122797089
58.3207601973	43.7576888695
58.8068023378	41.4735152486
62.4948324163	38.9060438877
63.7215042973	38.5881018869
59.0561961337	39.6768780467
57.5679129322	38.6241319086
55.1863338503	40.8526944544
54.2381861074	35.2760527819
61.2465811586	38.6719120683
57.5968782944	39.7928854428
53.928143407	38.3794231421
60.211721814	40.8250405448
59.9483414654	40.8896022231
59.5650603849	42.5446398512
59.304200414	38.3551016849
64.585962108	40.7260645267
64.6214136951	41.6871358149
62.8818378605	37.3200466139
55.2161502868	37.224073429
57.3560831098	40.5110495757
57.4614527701	39.5662014299
60.0375836133	44.8968792576
57.9548783044	39.211540158
56.1839173271	37.3420900456
61.3359889564	37.3644194101
53.5777131045	35.9001492647
56.348767485	37.2666358698
58.8512378615	38.9984222675
60.3610458151	41.7159434526
61.6757391094	42.8878656315
59.5779414679	39.7917220756
62.2857773919	43.6671213385
57.6607611763	41.5928235925
58.2341967552	38.4370561958
55.7832234175	44.2867974795
61.8172908621	34.6758422171
68.1433202869	42.1832836187
63.0453985496	42.2007042701
64.3452737759	41.3241798214
54.0749135333	40.5371936015
53.1982016523	36.8698889346
55.2509750729	37.2503649075
55.9160274371	37.6293974067
55.9512272895	37.9168123012
56.5741806648	38.1347942077
56.8988131997	38.3452371225
57.9309171259	38.5034469735
58.7683546698	38.919079502
58.9212137615	39.0146315566
59.2801947999	39.5360224454
59.7497102822	39.7475784582
59.8675271437	39.8846382236
60.3912461417	40.0380181415
60.4176620329	40.1916573565
60.6292708414	40.3066654044
60.8721205782	40.5284315864
60.9433010828	40.6673136386
61.0243813728	40.7544399553
61.6856217154	41.14871871
61.7421871523	41.2273976224
62.1057914245	41.2982742059
62.2123940622	41.5536642314
62.5705245579	41.7963949677
63.102640759	41.8592123009
63.5962130194	42.4366252559
63.7893160777	42.5647763624
63.9541090596	43.0671491081
64.0894626449	43.1943176313
65.6214138279	43.6634262533
68.273140948	44.7852311425
59.0081184748	38.7497071206
57.5827581142	41.8560836509
57.4917497143	42.476203423
56.4813643048	39.1597714234
63.4242949701	38.7424714963
62.1380352574	43.2984092066
59.1864912168	41.5706467866
63.5772491608	38.4265850508
60.8057757294	36.940501379
62.0358716538	39.9059576888
64.0735658919	41.1411321041
58.5136027198	38.9938123894
61.0153329802	41.4081095634
63.3776534087	38.5596974984
59.0191558923	46.1900241058
60.9104512083	42.3484525028
55.8148521074	41.9812787811
64.5326241631	40.5442362483
57.341656695	38.8739145033
61.5613206005	41.4481087437
57.9408590009	41.4982014607
57.7791108201	42.5143690253
54.9822648933	39.5993573022
61.0774771442	40.1273943582
56.5341187353	39.3383169885
57.5203778902	41.1029579654
65.2913536924	41.5889207275
55.9809417201	43.9661104119
61.6550180203	37.129315685
61.7835551257	35.5135680197
59.4676315934	40.3093106044
63.0377658041	41.9085388333
65.1360649666	38.9191147304
58.392005913	40.3853367625
55.4513779907	39.7714467959
61.3354736282	42.4268749624
63.0419521637	38.4434403507
62.8817936323	41.1232545419
56.3272443261	46.3523212632
64.108371546	36.3270408078
56.7903937828	35.9753763194
58.7060181582	38.2526981694
59.8522292672	40.1449670483
60.5545671484	41.0646259003
60.7685031989	41.6863377154
61.9151734712	42.0282461308
62.4127379395	42.2385177857
63.4807859515	42.6979329921
63.8350416262	43.9413672539
64.6907460372	45.1007010412
65.8092727154	41.1002558605
58.1850777688	42.0950390054
60.8090462982	41.8560165163
60.6747343905	45.2018708622
56.7573268748	37.0218273646
59.650923684	41.4024121315
60.074911855	41.9036679447
55.8064688182	39.7620008004
66.9985329119	39.3853359723
58.7905277903	39.0821605617
60.2977145827	41.6922543318
62.4311735038	39.4179977132
57.1071363975	38.1109745436
63.3851206334	39.4491779138
62.7516848408	37.0463722213
54.6358352309	43.9243506444
58.7558687955	42.8511715309
66.0103383871	37.7489756197
62.4747397533	40.0278429975
55.1776170241	35.9736108496
64.6509577034	39.0335302597
65.6577080352	36.238269983
61.7696194272	41.8784016817
65.0676408656	40.4467712163
53.1849219166	42.399665263
60.0410333572	35.5141686507
62.7381162504	43.234243493
65.3843389458	41.599419448
59.4494471089	39.8781895486
61.4790066863	41.9250880823
55.3771399093	37.4519629678
58.3960278091	37.6337031322
58.8255738119	38.8484666573
59.3604977852	39.4717294602
60.3797112865	39.8819667372
60.954875701	41.2296089219
62.0585514038	41.6250979217
62.6222514725	41.6733213485
63.156507781	42.3615583415
63.8491192229	44.2153298353
51.7143828745	35.9645259718
54.0711546246	36.2149238877
55.3075166008	36.7817606867
57.1193399365	37.4911188575
57.4301827812	39.6211327219
58.470788065	39.8592641194
59.6006407934	40.1719720018
59.820156749	40.3112591397
60.4826176553	41.2436226362
60.9638600169	42.1825159285
61.9627787904	42.8018982712
62.1224982336	42.9583448268
62.2924106928	44.115134792
63.3565005506	44.5373642096
63.7767921068	45.1056636524
63.2093403538	43.057804352
59.2664763357	45.0696953277
62.6355851501	39.505252407
61.2705979949	39.6622785981
64.2668755864	43.0227980018
60.3315915104	42.195221409
57.9757247129	35.4307110472
61.2502008029	38.1253655169
56.0644008566	43.0423787849
59.0930633814	37.1114969625
63.2048754609	38.1170728412
61.0435707501	42.0162980959
58.5064561259	43.9322652067
65.703658072	42.463354689
63.3902140693	42.3276733359
62.8829360266	40.293603418
58.8889094588	37.334076456
66.6137927998	40.7080597373
64.666888431	40.1269952274
61.3688876649	40.4217250781
59.6310482934	38.9659852449
56.7932261246	41.8698867078
55.4882540054	43.043707971
59.9365367731	42.4529722174
61.061147368	42.7276486753
64.9427914309	39.1602585334
61.2243869941	38.1802053143
61.6664359069	39.0068113172
58.9568781472	37.9568315608
57.4849126999	40.093367885
58.1586284108	40.6239838669
58.6652073844	42.8343777497
59.2019794096	41.9399925135
61.9190783258	43.8153268257
68.5558318325	39.6994224247
64.3275896991	40.828533634
55.6956139493	40.343100486
64.3205766674	37.6437232965
63.3530904365	40.3927177395
61.9564158402	45.1528545571
50.1584107813	38.4281993067
57.5912635384	39.9069393284
59.584916701	40.610788641
61.3311302863	42.0283888409
68.5029098362	43.0291063013
59.784391843	35.5176060409
60.4352950281	43.41783791
61.2449822232	38.9681583603
61.6419347584	42.988310702
55.231657781	40.7145263395


==> eval_data/hidost_b2b_change2.dat <==
0.0497681553604
-0.0222950785098
0.0276598437566
0.036004255696
0.0193903652088
-0.0176813512999
0.0624009499064
0.0526405927457
0.0504672272138
0.0458352900105
0.0343782041548
0.0483737544123
0.009171392211
0.0431120108002
0.0563786018026
0.0434001433307
0.0708129575196
0.0356232217997
-0.0804420206107
0.0344153537174
0.0711817054533
0.0920414638374
-0.0411973237507
0.0522333251313
0.00277493015
0.013838724955
-0.0025872536669
0.005323046951
0.0336097279964
0.0805764132913
0.0498728240408
0.0417812906665
0.0308000813555
0.0568279490635
0.0933241790689
0.0748853576248
0.0572393753543
0.030312329014
-0.0243129417486
-0.0022657231901
-0.0233246367329
-0.0342571444168
0.0283075287296
0.0796453733627
0.0909890210918
0.0117669250382
0.0698634238461
-0.0031848924938
0.0412151002961
0.103180736583
0.0851157972621
0.0913861560684
0.0607356460716
-0.0265214487761
0.092118984654
-0.0329402126192
-0.0226774232364
0.11578278609
0.0644388530786
0.0032937708789
-0.0725968615959
0.0336906408485
0.0639481922979
0.0481961086123
0.0073826916928
0.0573647958085
0.0019294958376
0.0619648925418
0.058540424159
0.037163044286
0.0105813531781
0.0322938666044
-0.0249161507742
0.091588955542
0.0428393635533
0.0847231493679
0.0635691821862
0.0897682811498
0.0249978987813
0.0059029049295
-0.0475025024777
0.113819470548
-0.044822998653
0.0966300630802
0.0485918162843
0.0350807248493
0.0505000451526
-0.0715414950619
-0.097410939173
-0.0073200822138
-0.0334799848452
0.0409157406327
-0.112644189875
0.077523729031
0.0793110078769
0.0757539687852
0.154443634438
-0.0330694878338
0.0718983812091
0.0553541873018
0.070964691004
0.0071656954126
-0.0301808816757
-0.0018350088567
0.0954437319731
0.0812691462143
0.0515141343059
0.0606400696895
0.0812214945471
0.0175925413639
0.0034764323136
0.0869006070735
0.108380694012
0.017266121149
0.004440074163
-0.0421904651913
0.0267875414782
0.0378951559834
0.0272750639907
0.10238011761
0.0896748275351
-0.0283301199697
0.0957384840963
0.0564047606096
0.0252494949538
-0.0018676745396
0.0275669275292
0.0521562002121
0.0502557132571
-0.0143774248599
0.0665945646637
0.0496518242863
0.0678563407328
0.0179311557819
0.0618562115802
0.0813550895303
0.0738960113088
-0.0398682901138
0.0138690767122
0.0584435274513
0.0325994122911
0.0772844473983
0.0397594611354
0.0368836363395
-0.0570881937387
0.109572019298
0.133439469646
-0.0662740174744
0.0354104788195
0.0061669269767
0.0644473973803
-0.0257204169972
0.087156434233
0.149915646128
-0.0271422192339
0.0081251151806
0.0206276187361
0.0305893171652
0.0368500537833
0.0960159045169
-0.0476773759625
0.0008536390692
0.0530362903644
0.0166368630926
0.0269281589454
-0.0120156993569
-0.0383524620732
-0.0129434363586
0.0395475094671
0.043318270253
0.005309775377
0.0360740022143
0.0930673833173
0.0330426025805
0.0145988281609
0.0333188967891
0.059543371323
0.0543466868629
0.04511061545
0.0928994718403
-0.0049664523236
0.0208583788103
0.090339961545
0.039571853268
-0.0025250876769
0.151648149661
0.0780310266946
0.0691401056777
0.0314010967358
-0.0002447335594
-0.0305502908532
0.0141443123982
-0.0242845059284
0.0384651268189
0.0663313091897
0.113766623665
0.0544642128871
-0.0091357354813
0.0484968637075
0.0605412474866
0.0196497064093
0.0066545156521
0.0342417057771
0.0957466063515
0.003097921121
0.0318984209304
0.085860192832
0.0310991328487
0.128517449695
-0.0356169437589
0.137303592418
0.0546758548402
0.0665570297947
-0.0254630133537
0.0256907271695
-0.0067883292095
0.0399664289822
0.10573177297
0.0668659815649
-0.0477766141127
0.0450009452373
0.0690681021611
-0.0073570093707
0.0654078160068
0.0560974690288
-0.0463375645249
0.0721986824233
0.0337319995439
0.0310336917552
-0.0303824865116
0.0505619898019
0.0347842081621
0.0573327164854
0.003782129243
0.123688562264
-0.0558669984536
0.0080170790504
-0.0914938672923
0.0684848125583
-0.0535333348204
0.119206977716
-6.883115247e-05
0.061634444574
0.0542380873692
0.0304634242348
-0.0229927077875
0.0411295848748
0.0561049685453
-0.0307532069966
0.0020711408861
0.048589297492
0.0099855558844
-0.0165355472956
0.0504420901173
-0.028428992671
-0.0043178967255
-0.0028410743988
0.0493207344
0.0534516732264
0.108882809267
-0.0064869518486
-0.0026086578583
-0.0173608143656
0.0644806090954
-0.0022502041716
0.0428494302633
0.0596206864853
0.069252746426
-0.0338885297413
0.0126108899663
0.0185228081091
0.0596503050644
-0.0208430473375
0.0181673208455
0.112734863679
0.126708293189
0.0246653265263
-0.0405076800373
-0.0013991183991
0.0039878927473
0.0810866602296
0.0416761605643
-0.0359989586764
-0.0019572281525
-0.0221457253975
0.0427297634596
0.0428474351546
0.0499974081613
0.0692085865054
0.0344809829518
0.0882630909289
0.0715968506778
0.0197347297331
-0.0730757518156
-0.040549230771
0.0549948537147
0.0826042467355
0.0265409831003
0.0452705762056
0.0078256049467
0.0104510434345
0.0814911069924
-0.023009030362
0.0068006962924
-0.0453165194814
0.0606461955823
0.0126455713811
0.0075952680604
-0.003749153455
0.0245877168796
0.0753337807468
-0.0064304422034
0.0547188695031
0.0954326776181
-0.0193751565578
-0.0446001422855
0.0576623282881
0.0268787519154
-0.0168191666968
0.0510050024128
0.0616360984542
0.0198385298369
-0.0238509041788
0.102696110437
0.0679082096243
0.0616214319828
0.0933891683867
0.0034441077721
0.0097892655794
0.073327386502
0.0257202254811
-0.041245640295
0.0029887496304
-0.0064923464442
0.0302552732448
0.0384074717261
0.0531329286538
-0.0224662176763
0.0003352623071
-0.0172381918466
0.0851710783268
0.0057459821467
0.0845156319413
0.0560938772753
0.0182210411163
-0.0208633938004
-0.0248438993387
-0.0272298104316
0.0497034121029
0.0449101363979
0.0378734795936
-0.0613373622355
-0.0076817777636
0.0790297171384
0.0600633197048
0.0483424289873
0.0373591794563
0.0252969414106
0.138428232549
0.0634030561914
0.116151484653
-0.0041022624585
0.037434146196
0.078082465342
-0.0190839981733
0.120351550166
0.0107712548195
0.0446818605197
-0.0567561956052
0.0243962491694
0.0042593711182
0.001068260056
-0.0042794945835
0.0353355301984
0.0806827151776
0.0432444198857
0.0548306269148
0.0309561452263
0.0457007257083
0.0562759057906
-0.0034998537676
0.0363387218844
-0.0211031223763
-0.00946926135879
0.0444768715226
0.0380503526767
-0.0615837038015
0.0268422846349
0.0261894198432
0.0105869503094
0.0021191785724
-0.0265379205353
0.0225379377122
0.0287723365326
0.0869916667095
0.082618370833
-0.0326441880225
-0.0067785284536
0.0922655807165
0.0200502150804
0.0022806915726
0.03303164298
-0.0218797448327
0.0696076275913
0.118448083928
0.0073875194107
0.0662688982
-0.0009409244432
0.0439370440697
-0.0517250924457
-0.0409146541056
0.0287344017491
0.0203136504378
0.0638422617987
0.126295736199
0.0014704380977
-0.0286388133257
0.0246916961377
0.0377061219022
-0.0491486112948
0.0459606638794
0.0183771357372
0.0881748129082
0.0123023684273
0.0754242896554
0.0064105136445
0.124358029991
0.0114765468311
0.0479118987173
0.0555133656441
-0.0262476502691
0.0119683936655
-0.0094370450644
0.0548651127755
0.0387120406979
0.0471451301699
0.12425397106
0.0056917159077
0.0523532869271
0.0728784533758
-0.0285965187957
0.0188685124367
0.105971315556
0.0333051213335
0.0189768315864
-0.0036075640165
0.0036190549047
-0.0477358855301
-0.0290931110665
0.0581714674298
0.0618813018136
0.0187052446676
0.0182540172749
-0.0233344972916
0.007385077834
0.0227535997098
0.119167073175
0.0771226642519
-0.0745247436245
-0.0003835997951
-0.0171432907916
0.116216122764
0.0102969660047
0.101963282252
0.01981480471
0.057091913499
0.0896982019279
0.0618838500602
-0.0079231169946
0.0768025704605
0.0518882203845
0.0100221924491
0.0836263607966
0.100323211485
0.03037714553
0.055722358992
0.0946326304514
-0.0371404686638
-0.0310162602335
-0.0293056439863
-0.0190083669297
0.0870085068117
-0.0501944408267
0.0455333279443
0.0966091058081
0.0025072068872
0.0163580816725
-0.0543816030135
0.0907326740725
0.0325512268168
0.0613255632
0.120963646421
0.0460911673321
0.0103218930431
-0.0373730635412
0.108882208177
0.0593226257886
0.0526950975824
0.029116149189
-0.0269406994104
0.0831482797418
0.0203992595376
0.0414270050206
0.0783308127348
0.0277111736068
0.0490438311525
0.0695937730304
0.0746491702475
0.0954012730051
0.0344656949789
0.0068088552154
0.0385776827624
0.052791713049
0.011195917578
0.131682244425
0.0225833678555
0.0478245515174
0.0158801885152
0.0482856644562
0.0370910074881
-0.0678848073567
0.0319258538086
0.0643185130044
0.0261825539983
0.102653591821
0.104810688075
-0.0379123951325
-0.017877537029
0.0061147918856
0.0084390350006
-0.0271079107747
0.0878586348169
0.0372412379934
0.136003117392
0.0410175768711
0.0693485080704
0.0777227379167
0.103368464629
0.0623274803579
-0.0042649540676
0.0005414690045
0.030625875846
0.0130224837149
-0.0900337765768
-0.0133605449308
0.064537700536
0.0403962709958
0.0511218106654
0.0770351153958
0.0052724287274
0.0331635155318
0.0323526101221
0.0265872389245
-0.0139128337214
0.107796000575
-0.0131125189668
0.0361216997189
0.0162126863081
-0.0366705799096
0.0081135283881
0.118503805597
0.106260802202
-0.0027293568694
0.0747175393837
-0.09499585523
0.0534916896491
0.126204703398
0.0095948549597
0.0432572715469
0.0642714311403
0.0031557838586
0.0831284265412
0.03915513257
-0.0065998988831
-0.0047266456503
0.0297648556309
0.0244948285555
0.0057169300349
0.0526306208392
-0.0240595896279
0.0408808102485
0.0350254458443
0.097645378203
-0.010576275966
-0.0340503092058
0.0497837912346
0.0174456944751
-0.0690295171867
0.0166720340383
0.0551314006192
0.0329528909884
0.0122855252251
-0.0316044051166
0.0704528229372
-0.0306512349717
0.0365932518882
0.0532767904056
0.0535212036853
0.0329365910082
0.0737076607027
-0.0085315177408
0.116315237883
-0.0055987700587
0.132998555866
0.114627151448
0.0660675438
0.0056996430438
0.0538991785497
0.0255258306713
-0.052578006171
0.0618418725362
0.0724429759579
0.0403914900632
0.114150155751
0.0014567864074
0.0067194198207
0.0252212483137
0.12720240064
0.112092405399
0.0698575936745
-0.0255313435962
0.0664231839594
-0.0028792720407
0.121633606784
-0.0694564222065
0.0895860826474
0.0076114327453
-0.0218832596998
0.0923171993333
0.0230649337262
0.0976131906243
0.0431394102605
0.138459402823
0.0680001823522
-0.0388969933666
0.0603890206086
0.0973684463406
0.0438971551323
0.0497425432817
-0.0308851719057
0.0179576973423
-0.0525496222822
-0.0101823586731
0.0808953005118
-0.0224043638103
0.0465674481584
0.0258819400705
-0.0419031027923
0.0556448469975
0.103546194165
0.0338655966965
0.0628099316009
0.0287499030713
0.0717543914247
0.004215170124
0.0816371917022
0.0696642214243
-0.0150323215597
-0.0238637388237
0.0495297355955
0.0910405868947
0.0490229530837
0.0316035271639
0.100741778587
0.0725073240306
0.0321418723464
0.0149714523007
0.0026102032548
0.0076683211371
0.100257624534
0.0518244590326
0.0819702741786
0.0588049084517
0.0370785595424
0.094257035133
-0.0415212296675
0.0849215225037
0.0708662177068
0.0853973675227
-0.0379102016843
0.0310686025422
-7.42864999e-05
0.0416029668626
-0.0327942775272
0.0472292307962
-0.0010979509032
0.0549837737112
0.020599554644
0.00278060571032
0.0084569137742
0.0997217896254
0.0183774254444
0.0493595558274
0.0657921913847
0.0484322518486
0.0448415922848
0.0280320855785
0.0378174256509
0.091403216615
0.0132657481203
0.0161007075311
-0.0118721423245
-0.0120140760475
0.0246745249796
0.0109114870624
-0.0607465880302
0.0478193754293
0.0624088024624
-0.0572343034198
0.0437991453411
-0.0035974817902
0.0969985692549
0.0513746454217
0.0162520418142
-0.0587106507706
-0.0167420541201
0.0255175077733
0.0319831561059
0.0221226666027
0.0358410825943
0.0454882130432
0.0728532497423
0.0684777401429
0.0122317265555
0.0514605285109
0.042792023742
-0.0044166439114
-0.0506754895327
0.0260820140704
-0.0187165347299
0.045776401994
0.0449848488012
0.017256074451
0.0942811956589
0.0532984722312
0.0165691035907
0.0896194067065
0.0756696620022
0.0030116663333
-0.0008355547804
0.131592104825
0.0713678075592
-0.00695408157978
0.0301398394472
-0.017303616422
0.0035666907208
0.0354421471198
-0.0379813040312
0.0540199900392
0.0891766969848
-0.0295942281569
0.0438450147655
0.0447086837269
-0.0659260708852
0.14800846727
-0.0620513490948
0.00463703281371
-0.0136413528514
0.0332163817024
0.0492658697379
0.005663456184
0.0103287293509
0.0696139940947
0.129953636413
0.12682944667
0.0693227409071
0.0017543058122
0.0361915760135
0.0229587792879
0.123118736382
0.0346498627127
0.152766283353
-0.0275854689529
0.0183023311753
0.0415527646262
-0.0108749985059
0.152608554627
0.0246792751115
0.0843325526512
0.0759048036366
0.0026895034765
0.0474308244762
-0.00161510450179
-0.0128775074344
0.0200818636985
0.0221458026705
0.0700872347676
-0.0455637474774
-0.0403116934722
0.0462697519257
0.060555720382
-0.0128355251153
-0.057481218026
0.0354893156006
0.0161771478791
0.0072233557383
0.0553699677566
-0.0047434747065
0.0593833540141
-0.0395404281072
0.0760779685759
0.0639806483753
-0.0306044912326
0.0506736624669
0.070375976577
0.0488221178503
0.0827857516828
-0.0159472651653
0.047143584819
0.0793105788407
0.0002063848709
-0.0498661284482
-0.0069319219324
0.0920340382643
0.0543790901017
0.00947844193
0.045324689464
0.0784307500408
-0.013320844116
0.18171583099
0.0466467091186
0.122869561977
-0.0186627942991
-0.0258404372294
0.027137863081
1.63664923e-05
-0.0146026566977
0.0476732621119
-0.0335478868393
0.0203810400635
0.0938989005293
0.132496753795
0.0441723675012
-0.0515695356462
-0.0149751108533
0.0297035146034
0.0547765824803
-0.0361017870727
0.0305240540254
0.0916441274424
-0.0434377647611
0.106083807975
0.0386241081788
0.0498485382895
-0.0122543276401
0.0882520243568
0.0579703323154
0.0603014126585
-0.0608416796206
-0.0052103714338
-0.00963463849961
-0.0510715427527
0.0636460924419
0.0507660918039
0.039043142358
0.0230353145811
-0.0200993354219
-0.0035041111517
-0.0012817792094
0.0351682894394
0.059742618961
0.0062498325618
-0.0496880602145
-0.0102347400288
0.129849720902
-0.0265220456274
-0.0472927159213
0.0479874121167
0.0060118178023
-0.0608690899522
-0.0120790218435
0.0441337557862
-0.007126987015
0.0483618838304
-0.0004681506994
-0.0380756864186
0.0761567354459
0.0503039636427
0.0923299775981
0.0065733212817
-0.0236115150821
0.105082035678
-0.0189751738248
0.0062319744741
0.0148486941766
0.0978051758616
0.0712718514043
0.0426196462891
-0.0141010357948
0.113869072834
0.0352637815944
0.0012629531308
-0.0316415147768
-0.01342738527
0.0396320227157
0.028506794577
-0.032641111943
0.163507645741
0.018564536592
0.0056188611889
0.112282924011
0.0820486155098
0.0478516360541
0.0118071597549
0.0208825958011
0.0443827568003
0.0419961888423
0.0066646763133
0.0684749771843
-0.0394883739001
0.0325044546453
0.0461676116383
0.0416808505596
0.0902980071892
0.0779108176692
0.0386203510835
-0.01637835739
0.0995442760363
0.00068541842307
0.0580693643521
0.0970380207523
-0.0073778784639
0.0317505771489
0.0596311419566
0.0109060151733
0.150910597888
0.0600595934281
0.0610490613184
0.004413520666
0.0287515906822
0.0145401819506
0.036440966098
-0.0358064222473
0.0122459310689
-0.0042557702097
0.0519276660174
0.0391530754359
-0.0100012897426
0.0277449174259
0.0095888440226
0.0268414754996
-0.0192018593576
0.122991472634
0.0149902730893
-0.0121689414805
-0.0126096267983
0.0857787239633
0.0099289900137
0.0257613260774
0.087215026865
-0.0045589377479
-0.0017498480628
-0.0105486330849
-0.0024137472903
0.0305830603586
0.119680193847
0.0107421243946
0.0565415856608
0.065477012862
0.0867527265549
0.007156336862
0.0177015489575
-0.0281211505545
-0.0593855678078
0.0371757337461
0.002739041658
0.0301422244901
-0.0308597749097
0.0293237440122
0.0419687123667
-0.0368019611453
-0.0375281702724
0.0367062285001
0.0826572606228
0.0621162642772
0.041738868511
0.059492722197
-0.0058749014175
0.0063584060672
0.004802136137
0.0714748887992
-0.0391599312505
0.0671621819319
-0.0182536071199
0.0931446964159
0.0212196891318
0.131585525587
0.0128233767064
0.0320501437711
0.0672979073788
0.0864164932348
0.0292541019408
0.01402778272
0.0244294868918
0.0359873052052
0.021023393955
0.0288961442058
0.0323608349451
0.0706040707581
-0.0049062723169


==> eval_data/hidost_b2b_change3.dat <==
-0.023274082517
0.012715432291
0.116812268946
0.013071298156
0.0295633581345
0.0501380990054
0.013125434201
-0.010728127477
0.0701334486827
0.0528562812672
0.073827685484
0.0171935665373
-0.0189069717039
0.0639410943059
0.029279929183
0.0635744021929
0.0425873472379
-0.0256246988984
0.050007380177
0.0383529708823
0.008521655872
-0.128571407587
0.0035398601515
-0.0255615705445
-0.0724755373422
-0.0343807613945
0.116383670676
0.045121556499
-0.0279174372213
-0.014621192518
0.0258843618914
0.14098302303
0.0690103597459
-0.0393281743143
0.063054240133
0.010986715585
0.0822415524224
-0.027140226771
0.0889597277892
0.0939353864788
0.07878073763
0.0721671198508
0.0572670998744
-0.0591938755322
0.016296489075
0.0611973078086
0.0548672711942
0.147666651256
0.0524404664319
0.010993072247
-0.0312166268238
0.112329927091
0.0902158567889
0.123397757143
0.0263750622672
0.0699470031555
0.109127915469
0.041165224104
0.020151830817
0.145504483493
0.0332351553661
0.0868039404683
-0.025118001178
-0.0309414939555
0.103085414324
0.0416825665919
0.0853180006807
0.0701978448991
-0.045933160411
-0.0243212209957
0.12129872043
-0.0097506416595
0.135994553721
-0.000164124431
0.0461738343119
0.0207297782643
0.0547625782754
-0.0461549836019
0.0662705440574
0.117003167498
0.131820934733
0.022147997955
0.128914516012
0.070635593967
-0.019568374223
-0.00823009306
-0.017630100267
0.0551649814757
0.0429416242603
0.0673793341804
0.091741967178
-0.0893804187758
0.0135542315085
-0.01167876078
-0.0343093328815
0.039731226164
-0.030162422501
0.0662016124218
0.0551049154239
0.057986034475
0.038887955523
0.103694022489
-0.0120985885873
0.0332270968862
0.028833631711
0.001251128763
0.0140979346919
0.030302268894
-0.0834480446446
-0.007170705508
0.133214045729
0.0031109401343
0.039963145834
0.0930680965582
0.049723490788
0.0092099535435
0.0026368191543
0.025985720531
0.084505489628
0.095157566917
0.038718718207
0.105571042336
0.000743250616
-0.0527410041844
-0.0454981792892
0.143703718031
-0.0387613453453
0.0567967030759
0.058639217475
0.169214873212
-0.107332201287
0.024234650693
-0.01226840016
0.0873916424574
0.146759478759
-0.0301796353683
0.0672512261755
-0.0297234050611
0.0869446571152
-0.0151655586879
0.0651427951792
0.026645062395
0.143597701179
-0.0306175682662
0.0199741720092
0.010707499471
0.042339332577
0.0969819907814
-0.0288389316922
0.177521993455
0.0743121642279
0.109600110661
0.0611726246056
-0.04568856838
0.132257120193
0.0562904024203
-0.0347051308342
-0.040935152978
0.0186622729131
-0.110931610876
0.0782622476158
0.109787547073
0.0872285609592
0.0290665240741
0.0474278251171
0.0110688466438
0.0173410153877
0.11401696958
0.0634026214344
0.0412551982593
0.029189017056
0.136043501438
-0.124780439487
0.0769054300763
-0.0238580300354
0.0259222544182
-0.018205379844
-0.0074684805141
0.153867844392
-0.049564141667
0.0704793326928
0.0884812968044
0.0223489570085
-0.0871022706042
0.0432964835282
-0.025624554034
0.078404073101
0.0578287486454
-0.0485413374162
0.0899039061802
0.0768909999577
0.0042181087476
0.0368121267624
-0.0139066290968
-0.0093399725928
-0.0410213820811
-0.010137469525
-0.0327605643165
0.0560433731039
0.105770852218
-0.004630501975
0.0893217611126
0.0146493483848
0.009372054221
-0.0055190385186
0.0539702439327
0.0367532772964
1.32012583e-05
0.000130801105
0.0192990354054
0.019360193614
0.0537374646082
0.0201993950048
0.0672173985202
0.0828046569497
0.0143895521661
0.029383459489
-0.001353813374
0.01701040179
0.0943638431985
0.0639484658798
-0.0919703939572
0.0779969206367
-0.0154971387453
-0.0665494523168
0.0264496250159
-0.0159309031876
0.0784017132849
0.114218201517
0.150201836999
0.040525085246
0.0332047360595
0.005781411424
0.0307048343423
-0.0760983410142
0.0829842829455
0.0254491471982
0.0934376431423
-0.026527625429
0.163600871715
-0.009758507912
0.139113414562
0.00680668013
0.01466536647
0.116225375437
0.0732979611602
0.0105927277336
0.041306299156
0.0932379490238
0.151983082968
-0.114906227914
0.0301048453061
-0.0403044720996
-0.0259807793207
0.0733931618959
0.0488667553188
-0.0362081092852
-0.0314252348063
0.0574828448315
-0.00440712629
0.0607316651491
0.167786986248
0.106448125207
-0.0115146261973
0.0924474315411
-0.0162407284093
-0.0333911725743
0.0427347337036
0.0218298452189
0.0415441563082
0.0845929121477
0.009290835175
0.0354827639773
0.0383055167389
-0.054584905488
0.084592077854
-0.0328987864698
0.11473004051
0.180554972736
0.112228557386
-0.009625878407
0.0501984023423
0.131571730845
0.0173173948496
0.116041687502
0.0105883223646
-0.0161654710298
0.012621998044
-0.0294908948991
0.079428792113
-0.0181267003385
-0.0256077256715
-0.052965616466
0.126523443889
0.112928763735
0.121378284324
-0.007659407492
-0.0099851794138
0.146006813233
0.0218804786786
0.0092600250658
-0.017853074021
0.0140276848438
0.106260881657
0.126104331148
-0.0112571992482
0.0649146531079
0.0442308409496
0.0380400323774
0.0068417709491
0.042862143852
0.0869647061274
0.03368839792
0.039005552568
0.123907419057
0.210073409102
0.063813600919
0.0398507228609
0.104363411205
-0.00797663078
-0.040938743572
-0.0205523489949
0.0836728452323
0.041779913334
0.000889397959
0.046688732074
0.053738886055
0.0995418841868
0.0442965774952
0.068731445008
-0.0411590099034
0.160588571785
0.049768353153
0.123301937477
0.100822924849
0.118942008537
-0.0089080823299
0.0381173406231
0.105331813852
0.142610560523
0.0236376530585
0.0354740479197
-0.0255374618929
-0.01585713342
0.118851398962
0.0875337948583
0.0949051227332
-0.0407340127043
0.037142415105
0.024388383878
0.0001377987561
0.139996531228
0.177706170397
-0.0734796246559
0.0978272914737
0.0154279274095
0.083637774759
-0.0033682952121
-0.0519769011543
-0.0335517893673
-0.037112493256
0.0323084193972
0.0597109111041
0.01390371475
0.0716081875456
-0.034051591055
0.0259504001461
0.032070741758
0.133294403426
0.0635284023289
0.2188977748
0.164449669021
0.0247158384055
0.062662811227
-0.0355333217795
0.0434829909995
0.0566473333682
0.032302955053
0.0082325321452
0.112292046601
0.107724593193
0.0234277722138
0.0990134140086
0.0449755562388
0.0559406656025
0.0399937387423
0.0569324625555
0.0188057051303
0.0874521937969
0.131734172896
0.0589281451573
0.119102442004
0.036547117475
-0.0620718314014
0.130217573411
0.008269870891
0.0718066060317
0.024584465884
0.072798414442
0.187817115695
-0.0838597340227
0.0591228745078
0.0546300190016
0.10716922871
0.02208155595
0.0368915479722
0.0587212172908
0.118532145835
0.187516238925
0.0670444347252
0.0640832598967
0.0901204121656
0.0695226911425
0.0336632040486
-0.117200499969
0.0061284079466
-0.0406529047916
0.0681327217902
0.003975610345
0.0662168911408
-0.0174620356942
0.0894923743846
-0.0343270933593
0.0217247197255
0.0231174636502
-0.0245510269557
-0.0748404624832
0.127155227264
0.0076511876133
0.0483007376446
0.208426654867
0.0521304889993
0.0385240249284
0.156758027681
0.005931494497
0.0381079383852
-0.029255659007
0.0491902421604
-0.001462507438
0.050381914991
0.0424577656002
0.0142734753376
0.048913436765
0.043602464442
0.0240295882259
0.0128038233663
0.15550458655
0.206293901691
0.103728167094
0.039877320459
0.06635612643
0.0759414938038
0.0521818755564
0.1347878434
0.034204534549
0.108583764343
-0.0516841270403
-0.009951538995
0.058571335182
0.0615021497766
0.179003312047
-0.0918607619965
0.0686047267249
-0.0510723284223
0.0482162754251
0.0775093841565
0.074407872291
-0.0321456537371
0.0791018630343
-0.016661819432
0.007372526551
0.129376660609
-0.0754471076678
0.033515037038
0.0393288476476
0.0751528905065
0.041635896815
-0.0114425080539
0.0674143021992
0.0833576344982
0.130011091255
0.087246266262
0.0797359913606
0.156650525531
0.04075126814
0.0565388432709
0.107008508339
0.151811671487
0.038737573566
0.087090388964
-0.0794221031349
-0.119512828816
0.239323519839
-0.0354331565411
0.130356969496
-0.0338797188639
0.0060560177481
0.0777997412331
0.0318916944519
-0.0421552427771
-0.025998490658
-0.0084064583693
0.004353507613
0.0069398659492
0.0640101327431
0.04565581691
0.0846008857221
0.0345507780241
-0.038582097881
-0.0446563115716
0.211883858651
0.0049851019038
0.105591445387
-0.014952763414
0.014381199816
0.0312468156192
0.0677629302142
0.0305289251532
0.105630371947
0.165101959435
0.111179607659
-0.0219749938828
0.0658377074525
0.0109658304127
-0.0668430978512
0.032319265872
0.208717068874
0.050423539948
0.0119142122387
0.0710132081901
0.0641961355101
0.160687138341
-0.0711943321543
0.020534286574
0.12492832937
-0.0871700784237
-0.052912993961
0.012927206536
0.010881058438
0.0767849423055
0.0807676911174
-0.0311805457011
0.0649452473832
0.0925599818688
0.139264824683
0.0527398525146
0.0107087317414
0.020287280418
0.109238881656
0.063593443609
0.0484657616217
-0.0712571437878
0.0596025665336
0.0555618515042
0.033211542464
-0.0771975512712
-0.0295883865191
0.167567244159
0.202749761858
-0.0589220195151
0.068113433104
0.038004051342
-0.0044864104511
-0.143359368458
0.118848575188
0.0070200591683
-0.016750749868
-0.066391049339
0.049292260718
0.044847188661
-0.007228814478
-0.0205024757363
0.0932900774422
0.0133175072228
0.0743674559786
0.0339332608424
-0.0225735579298
-0.0350335846956
0.104681958152
0.0756976035776
0.0695071087589
-0.0157213167246
0.059720136272
0.056643100455
0.0827194875088
0.027598634761
0.0388889805853
0.0833861066287
-0.0134838070057
0.054689725822
0.0175593859622
0.116552420991
0.0895339760487
-0.0100279943593
0.0854936040472
-0.0669412378757
-0.0292050960354
0.049576378683
0.0679106819709
0.013659512516
0.101161607064
-0.111646759107
0.0857354027003
-0.059710544713
0.016728823946
-0.0338155154436
0.0262051717557
0.0515203879989
0.113051344455
0.0547755643088
-0.004574297295
-0.015635004404
0.0225603422824
0.044345439428
0.061300694268
0.0607180876527
0.0399864541703
-0.0948333625773
-0.104778164794
-0.0389920245771
0.0720247293806
0.015111133999
0.0650770106007
0.004245040029
0.0821198265005
0.0030868133367
0.150059836987
0.063073850097
-0.005101817262
0.109821449788
0.000768511345
-0.034739181582
-0.036074852183
0.010247583657
0.117791305519
0.017267301704
-0.062523274112
0.0517411146132
0.013871276791
0.104758317379
0.0080506853372
0.114005547135
0.114702480161
0.048388330276
0.0477989488029
0.0875909899361
0.0829163453631
0.0899936237184
-0.0341332568469
0.000132316055
0.015146744592
0.0427332105965
0.0241761365733
0.03203114734
0.0567593151151
0.057132754986
0.0604979321807
0.146597169915
-0.0046730589492
-0.0591033247133
0.00552288626
0.030850761585
0.0448719951053
-0.0605996939021
-0.0172216699233
-0.02257852078
0.080354322672
0.0310359589493
0.055545747296
0.036452359363
-0.007210344301
0.020917599911
0.061452633259
-0.0235949735258
0.056226176904
0.0673926951354
-0.0310954430563
0.0441426590295
-0.126549541575
0.123733569725
0.015131934284
0.0282739699462
0.0108143483321
0.009881997217
0.062919853554
0.0630751815223
-0.0078411842623
0.008966394267
0.0585471710945
0.0445552908431
0.041479560645
0.201773815211
0.0413583896984
0.057950545732
0.113714593762
0.023613710935
0.122419983925
0.0153537810473
-0.033110042999
0.0514271449178
0.0798633961154
0.0099898731473
0.0599822509897
-0.0675354395376
0.0158235884334
0.0827154221191
0.0890988312133
-0.049149602945
0.140075058785
0.0551946810558
0.123444419758
0.0904418835425
-0.0129309425829
0.0252053862808
-0.0129721687205
0.102350495532
0.184800566559
0.113345798179
0.0067948305085
0.0379005542391
0.120764380196
0.076788335754
0.010536674837
0.0747535991103
0.0833175197694
0.0893605028375
0.0605853208617
0.0374266320355
0.0718933835807
0.103140191643
0.0683361963352
-0.0469150923893
0.0868626303673
-0.0585365521136
-0.0373634650461
0.0867460369989
-0.018527163172
-0.0590880143491
-0.0037612581079
-0.0267723729242
-0.022979634804
0.109072295046
0.0488275921446
-0.0504284960559
0.0709849786156
0.0548120412239
0.123231671639
0.0615498420282
-0.122582594983
0.134431485805
0.0076655024445
-0.0444803837058
0.0725550598563
0.148094089492
-0.01418662966
0.0684085552598
0.153409765625
0.0609432789355
-0.020080275097
0.051392927174
0.0473515046181
0.0828976381111
-0.103726370083
0.056091329758
0.073538463421
0.0887664539304
0.0979368717579
0.0052586306145
0.0057010379261
-0.078000000508
0.0700150849409
0.009908804703
0.121959080645
0.0068465285211
0.0218843146285
-0.0002880981197
-0.056082867047
-0.063035593272
0.045692284037
-0.0029726448751
0.0184182601537
0.10327445164
0.16888947852
-0.0222075767718
0.0689807966673
-0.0669450378674
0.013677964853
0.198526667055
0.100400219305
0.086009874322
0.116895035575
0.027089732071
0.0976162218218
0.186716786418
-0.0001467872323
0.0166034426896
0.026715625138
0.0264573516537
-0.0266283609732
0.161314783755
0.003277385105
0.077225665865
0.0734431158334
-0.0653770693777
-0.0538265449915
0.0645526317393
0.008365691294
0.0076847556987
0.037359888142
0.0481137464998
0.0292359808013
0.145708548076
0.149312749997
0.053124885251
0.0227057539369
0.056302161856
-0.0850397603377
-0.022937767458
-0.0079553310879
-0.084340543703
-0.0216411765262
-0.02543501303
0.147904675196
0.106169605134
0.0386472794901
0.0399242694261
0.0916119956389
0.161600386083
0.093478188771
0.144129172966
0.017873900098
0.012526044385
-0.020980363224
0.105244662663
0.0841355878446
0.0243251183878
0.0795498517398
0.0330323884394
0.110560426332
0.0700244228198
-0.0106812536465
-0.064428556889
-0.0104940055097
0.0735692236726
0.0939908130732
0.090530586093
-0.0078520969854
0.0584070823567
0.113404824093
0.0585707014879
0.183763721922
0.110084319045
-0.0270351561941
0.117663542082
0.101418410389
0.0305917802033
0.10645059025
0.101772024092
-0.0137352623433
0.0741808102035
-0.004081611431
0.147059234165
0.204366878877
0.0477784733746
0.02017232889
0.034753489763
0.0984569526697
0.106552514932
0.0706893240324
0.0893805286559
-0.0290730994898
-0.007635319504
0.126607394307
-0.0342278797031
0.0679020835738
0.108447068337
0.008513259593
0.015334725451
0.084133708677
0.011536964142
-0.0046505063843
0.040937695989
-0.0301069909663
0.0488132431323
0.0009515054784
-0.0766130490867
-0.0013180994946
-0.0100628155878
0.0688205697532
-0.010768127847
-0.0982276398263
0.1200602402
0.174601432774
0.0734709173784
0.006164784329
0.0288592958434
0.0206196174405
-0.034511693266
0.0164387287911
-0.005487998186
0.067594495221
0.016244753268
0.0345055833019
0.0236353439687
0.0028421073605
0.022339764561
0.0890432757244
0.0594385654327
0.066154018681
0.141770452906
0.113284741109
-0.004091125091
-0.116814227312
-0.0808422091129
-0.038401772957
0.0177240393238
0.0818222619806
0.021541287297
0.189989435499
-0.0912851700177
0.019142911017
0.019621279493
0.0519900231863
0.071244772584
0.0682960726955
-0.077647710598
0.0874885037481
0.125478574906
0.115761005258
0.0143616914235
0.0638100201611
0.011297233368
0.212627707483
0.023029753463
0.0833443811072
-0.0540141779634
0.0713007335848
0.0591229627653
0.075152420387
0.0746537662023
0.0190569238626
0.0833462522349
-0.032492215633
0.0312549208002
0.0549479833918
-0.0198192057029
0.107410838793
0.110764145158
0.105409718863
0.035551545521
0.0428177689732
0.0822007662642
-0.0176162760529
0.116667532377
-0.0552042757817
0.014031703763
-0.0444710433659
-0.034649148313
-0.0470577919316
0.052844324952
0.191947267493
0.100939672499
-0.0058479262559
0.0067566155961
-0.0074025781909
-0.0757950349818
-0.060538448008
0.115777712295
0.0706934974824
-0.002906619821
0.147189248984
0.0657830833912
0.0567537997697
-0.0277179314107
0.054829799651
0.0037978036524
-0.028721040558
0.0600219005232
0.0963037749442
-0.006048873536
-0.002823853037
0.193420364354
0.0754117871172
0.110698726999
-0.0324991745655
0.1256722541
0.050440463004
0.0952764126017
0.0247569636404
0.064556232031
0.00582063994
0.0567920179693
0.125227065889
0.021462393599
0.0466725665766
0.144841453126
0.013826377127
0.053746767388
0.0959523705773
0.113981927633


==> eval_data/hidost_b2b_change4.dat <==
0.021839515841
0.145511604873
-0.01887530629
0.103774994243
-0.024246088139
0.151949209672
0.01361429864
-0.0225942389791
0.005004015035
-0.002726204581
-0.001171608777
0.0281826012178
0.0943687038287
0.016054169088
0.047856345052
0.012747332299
0.099005034765
0.0611799467433
0.11976755843
0.01148047609
-0.0805041918106
0.178717662028
0.18052732074
0.144896300989
0.158078504546
0.0329408738355
-0.0576088024337
-0.031701334186
0.0413961326342
0.119921476191
0.038022599578
-0.046658228329
-0.0472222226481
0.157434116518
-0.104220566974
0.038719657396
0.12827966355
0.058857140467
-0.0271936070381
0.033799425654
0.0157975118518
-0.006149531588
0.124634657462
0.134921741222
0.002761819842
-0.116329148691
-0.0437029127451
-0.05160757464
0.080981876744
-0.075330350771
0.0839821247778
-0.001338863831
-0.066896920187
-0.077522964125
0.047549581958
0.0110764521375
0.020372463277
0.003848822863
0.005997057856
0.008550833106
0.130154692569
0.114260944796
-0.006500032235
0.0190404044405
0.113630939642
-0.0296389713406
-0.004037452178
0.00907121283
0.056239966512
0.100085320389
0.016315108927
-0.023208074667
-0.055390227885
0.085422861322
0.049302036538
0.043647416791
0.044762656945
0.162361837303
-0.035778930673
0.0687801709
-0.088624502344
-0.108230490835
0.077003192557
-0.024104027305
-0.015380882126
0.069962922732
0.093014562038
0.0449937028322
0.265030061554
0.009699579592
0.0572439949706
0.0719918342028
0.145372445488
0.138887836757
-0.0051032645224
-0.0470785004517
-0.102675192
0.100016529241
0.032157328854
0.081105754838
-0.0768396306226
-0.006879818322
0.0890867383958
0.044370509251
0.016277854274
-0.0394407754119
0.178002926009
-0.0957750660845
0.0629232571926
0.10642349353
-0.018221233053
0.0942230339673
0.008137722321
-0.040255738701
0.037380856458
0.152494933908
0.029354534275
0.064784501819
0.019669522474
-0.035537453549
0.053645657406
0.018909915393
0.020170454288
0.0533026417134
0.133545860565
-0.010905556385
0.086326915216
0.031483225092
-0.01993329155
-0.0250510017
0.196136483956
0.022264957482
0.028975416507
0.009858686098
-0.082368950356
0.137682829497
-0.014118113488
0.225184762119
0.013742464459
-0.0297036707934
0.024585819235
0.035506813962
-0.102434506081
0.164464248503
0.176616190824
0.099520510076
-0.022392043677
0.008776173748
0.0627122031205
-0.047060309992
0.013463456743
0.024721489289
-0.028822934732
0.004663377015
-0.0744123108882
-0.0977729873425
0.0645934155235
0.063401191216
0.05943646337
0.17078812476
-0.0451752853434
-0.044851573573
0.05646012923
0.104249918022
0.045684467438
0.154142712429
0.0565086212335
0.06860658462
0.023645711684
-0.0472561509566
-0.033348612301
-0.048087138721
0.0908643321828
0.125486269864
0.0819957237847
0.0823272956534
0.176100917455
-0.0014294487847
-0.146357718346
0.040015358044
-0.004573661634
0.021264284641
0.082551327285
0.254409784216
-0.0113309858246
0.124053153247
-0.062784322936
0.044560408188
0.0469122698755
-0.019199734196
0.0038875778449
0.0692359065447
0.034142051308
0.120030562449
-0.0814091130912
0.119690025426
0.031766719215
0.186649842108
0.040653209449
-0.0734524741349
0.094711586594
-0.059713213835
0.189296154229
0.096861975087
0.0615621501781
0.0562660111433
0.109440011662
0.0005499254986
-0.043104692518
-0.0054139096377
0.051704718335
0.1436354157
0.132305737705
0.138513469003
0.070599444355
0.172744868004
-0.024135455853
0.068488459406
0.091674311173
-0.015177005199
0.067781504789
0.157877752902
-0.0909457402717
0.0816565831783
0.0567016760746
0.0241524978011
0.0797107942246
-0.03914055872
-0.009722555543
-0.070231554117
0.119451015208
-0.0440779957241
0.07727527096
0.0538810608812
0.0600510987252
0.057014846715
0.221566569268
-0.0859753134583
0.097734445829
0.008210820394
-0.0498687659145
0.03005727118
0.102295701492
0.083651536522
0.107909351076
0.0932914794657
0.0717053251333
0.011667352594
-0.0983245270177
-0.060550381021
0.154847990662
-0.022141104015
0.206297512509
0.0965022147787
0.0782755128207
0.0868359305006
0.133185044449
0.0116873558663
0.002840263147
0.068655491698
0.0170679813752
-0.111019328876
-0.077552059404
0.0122645300583
0.023635198318
0.0318555754763
0.0274719092423
-0.00532198143
0.0655107353198
0.0332639285103
0.375445377423
0.07830559316
0.0469613306276
0.140208647922
0.002534449044
-0.015077200904
0.14670636183
0.102695122432
-0.076121657136
-0.016765775572
-0.0664603105378
0.070106158466
0.015498515946
0.0768052606715
-0.043166109445
0.0529383624759
0.0245712321164
0.027253064272
0.282097663069
0.091598789616
0.0611540810065
0.0579628239629
0.124841497641
0.004559995346
-0.012213533479
0.044448285291
0.176104806016
0.0679379542598
-0.034447473207
0.0494806613782
0.086019166012
-0.005486904945
0.0877341846309
-0.0669556991151
0.005385978288
0.0170897128849
0.190396326692
0.0202260387938
0.060239838425
0.067179043005
0.022635726964
0.104532166661
0.024250661673
0.034520793129
-0.069176565468
-0.009085375195
-0.045802515074
-0.0306440303359
0.000531307523
0.0079417280485
0.073053571921
0.268806714158
-0.0812470852827
0.012457820645
0.105633021791
-0.137147813161
0.004478641938
-0.027294179944
0.0082610161757
0.027912515317
0.190348234956
0.04006374275
0.041856183147
-0.007435136596
-0.0967855547603
0.02866438275
0.0644898754623
0.135969554984
-0.020515215011
0.037175924411
0.050636114501
0.141325965783
0.0710154251299
0.175798831438
-0.116604447154
0.004885020184
0.085568247166
0.141436666316
-0.0714625868531
0.034712767349
0.0579588412729
-0.046600297878
-0.055688454096
-0.0044191522491
-0.109507275759
0.0168658782453
-0.017398986424
0.0430967618053
0.0222897974843
0.100803948823
0.01199878571
0.0951174936254
0.017119951714
0.097532526176
-0.0785443950077
0.041122155086
-0.0194644052669
0.032470419805
0.070832152917
0.057913284815
-0.023759733331
-0.074930863346
0.030157332963
-0.0862056266155
0.106967245225
0.054565457152
0.005126824528
0.010608156458
0.100538740708
-0.006645869919
0.094116438423
0.142043611705
-0.000970606585
0.0559331214925
0.07307617946
0.140528411011
0.089975542886
0.185570537823
0.026640513626
-0.002356122227
0.119362861803
-0.011934100947
-0.035007235153
0.229593294298
-0.131548549489
0.133414543771
0.06040498607
-0.0222597329433
-0.047880114102
0.029718006841
0.165927151797
0.028470103201
0.054155847291
0.015624509045
-0.006672232693
0.038257073388
-0.034506990632
-0.034935314145
-0.177163787282
0.0635206537
0.0954952221727
0.008857166152
0.053547486411
-0.0489516451375
0.161883767331
0.0874006578372
0.242113008596
0.002059175929
0.009705213544
-0.0439699953441
0.252325469943
0.026851274942
0.140897960047
0.0068577309521
0.009203811946
0.104013086602
0.0723555165762
0.015901405111
0.0294119993658
0.003192350546
0.001652644315
-0.0610367262503
0.007305894203
-0.053332469188
-0.0113911648099
0.029490051035
-0.00488665615
0.06457744276
0.18785582554
0.072274038431
-0.0002180363781
0.183050778618
-0.063198701448
-0.0752778691879
0.0802146136908
0.127643331344
-0.022587397303
-0.056399219158
-0.0818339693357
-0.139966700942
0.009856744341
0.128784972007
-0.0270911077174
0.042561214774
-0.027924416105
-0.002050387815
0.0851432290753
0.079298945872
0.0814818109521
0.021224294181
-0.009525078848
0.149288866898
0.059694390843
0.104533005741
-0.007213512013
0.085716661827
-0.086016921492
0.143261695119
0.153392482327
0.094696596129
-0.0329557992588
-0.0992133589964
0.285664379014
-0.015437826964
-0.124737262889
-0.105361905113
-0.072031420686
0.154836822905
0.021391998494
0.034930644511
0.009681172096
-0.092348709651
0.05012543646
-0.142354294579
-0.0714219420626
0.066976165038
0.067242421685
-0.091936041234
-0.0493553357558
-0.043994153832
-0.0140138279636
0.228327062258
-0.135255128664
0.0318490187791
-0.051665587906
0.0368551251719
0.0148014451237
0.041843049028
0.135198420003
0.187350532801
0.003419192566
-0.0147344167745
0.135894703617
-0.0026038908741
-0.121460444442
0.11272160574
-0.023524652481
0.138366148038
0.055759174035
0.0368770933012
-0.120467402108
0.0585713858173
0.024917141226
0.097990525009
-0.034275462621
-0.004434731033
-0.0828362544933
-0.0124423031282
-0.027479031712
-0.081681212942
0.04116085965
0.0445273646596
-0.021120956676
0.158263752698
0.147030514852
-0.064076730699
-0.002074706366
0.025243690325
0.15047152731
-0.0790076236538
0.09789174845
-0.188962893131
0.0762446291833
0.040732960574
-0.028443656478
0.204565311202
-0.0343205233172
-0.117388960998
0.093210441933
5.9975513e-05
0.023594472463
0.0770791010635
0.005256844792
0.051512588976
0.008814793319
0.003197489055
0.139430454836
0.004213747228
-0.056589856723
0.064410797154
-0.0374393668358
0.111018279528
0.005921445476
-0.0418137543284
-0.0856409255876
0.261885300022
0.0899453823638
-0.108030398389
-0.06407831655
0.0045073263603
-0.09437953615
-0.086692464273
0.0530286212905
0.0919395234459
-0.028296054687
0.0867963982894
-0.0234417714
0.0587031792757
0.039443689861
-0.061729872921
0.115606218525
0.0403319487463
-0.102746811928
-0.035837343737
0.139247564199
0.0347491514686
0.1135289128
0.154287539339
-0.099843133286
0.171392837362
0.046054567013
0.127603441809
-0.02519113089
-0.030355233003
0.013451103717
-0.019302132629
-0.012633707615
0.108684118979
-0.0078907061261
0.041275335061
-0.0047956475347
-0.087311722118
0.100419946582
-0.0426605222883
0.081305989504
0.150915185248
0.072937369521
-0.0704800038357
0.099555723454
-0.049485898147
0.137101938297
0.162823192827
-0.022818574783
-0.00400917468
0.043425615972
0.105774417068
0.074427814036
-0.024278346249
0.058823265584
0.136676793125
0.084313865155
0.050283090524
0.077341750658
0.087416593759
0.018672184311
0.06121864426
0.066760458922
0.207081818088
0.14124857306
0.159735626472
-0.011694289833
-0.0490521553308
-0.004130607147
-0.0909622953618
0.0064683063788
-0.0247958025488
-0.022390360737
0.026017346299
0.046309328088
0.047764211115
0.075389982968
0.017353517009
0.000326160864
-0.00995509295
0.130108077872
-0.0461000724019
0.170779523515
0.024252141623
0.064938458995
-0.030803291065
0.125337118883
-0.000224989898
0.054513808191
-0.0675408809947
-0.0535458228443
-0.081911372238
-3.523626e-05
0.022835878983
-0.0365954091677
0.012298058824
0.064637748703
-0.004536049756
0.157057690523
-0.0892196709682
0.047474327425
-0.04723864018
-0.0547348503891
-0.060049317354
0.112268419442
0.006024570486
-0.0879012080088
-0.0519152676911
-0.010185889492
0.0133945383439
0.135961427777
0.054435935622
-0.022839505099
0.125187857206
0.054468537392
0.051360353801
0.174880487044
0.105111039115
-0.00856331053
-0.0479144055861
-0.027174015805
0.1269497412
0.123604836655
-0.129883110341
-0.0194774178751
0.017993778142
0.046074463251
0.137947109585
0.155440426138
0.134988532598
-0.002907376041
0.041439628268
0.149424791082
0.0528155919971
0.0614304123103
-0.0378415540456
0.060615550853
-0.191835783731
0.042120349843
-0.022794604252
-0.045571913306
0.04114629051
-0.148392484691
0.10667745312
0.038287893411
0.152697101187
0.040235723181
0.0753120818182
-0.0585317327275
0.106792073613
-0.0214681809586
0.119811091663
0.000995229426
0.178900954648
0.054340777876
0.043483170624
-0.002135052058
0.110514839998
0.143033694121
0.0493125684177
0.116340715011
0.05090567965
-0.012983573344
-0.033283651506
0.0045499321173
-0.0094462645069
-0.053045855588
0.065459423433
-0.013521561447
0.124807156857
-0.003489666636
0.040367703591
0.108752366822
0.048278373372
0.075383746771
0.18308437557
-0.12355457508
0.0556166753045
0.0432938363
0.0875546498316
0.0694502611663
0.05052293494
0.04190896381
0.0240728177331
0.25726317272
0.0940663062404
0.194978701301
-0.098364501189
0.093087277005
0.0391847977129
-0.037768666418
0.089556112258
-0.0952205793877
-0.018627810513
0.150584883789
-0.069499585629
0.0428462650146
0.127289238598
0.103338820203
-0.063461864953
-0.125813881064
0.041808012245
0.095417632497
0.156037665055
0.067860959551
0.090296510434
0.043355064097
-0.037309003176
0.0449936798866
-0.051773595701
-0.047223015112
0.000428150114
0.094461347314
0.12905387575
0.0998119821357
0.062591835557
0.007008794713
-0.063792258203
0.031431651804
0.0775388152496
0.121210817954
0.239796351231
0.133964163945
0.161997109839
0.018792152107
0.10889472418
0.0386769107584
-0.033239002178
0.082634073441
0.134202975083
0.140352477878
0.208808027055
0.094792029995
0.03530767057
0.043444680958
-0.123939942661
-0.056709141162
0.173619272306
0.027589455328
-0.075556117115
0.128729368287
-0.0141789997026
0.077469961585
-0.0619892994606
0.103871142618
-0.135258782931
0.139017126069
0.048484061656
0.052490374191
0.190482893771
0.208384210466
0.097625074007
0.033681280894
0.027543155727
-0.140717848676
-0.021755879068
-0.121852073689
-0.155570677708
0.088491938253
-0.191613387768
-0.048899261069
0.181067975638
0.133336451073
0.098944110088
0.135593932629
0.010658298152
0.143282715089
0.074028819664
0.081420909661
-0.0894815414362
0.023707857813
-0.0815682780841
0.039010944634
-0.139566332975
0.056982381788
0.056840383763
-0.031400010564
-0.0698742635233
0.153352400482
0.019410425926
0.142008241796
0.0567128083398
-0.023943538384
0.0503176921085
-0.0856951403665
0.125206294096
0.168789230192
-0.0468497434083
0.103382072405
0.080711884479
0.006011174459
-0.040198076735
0.228489693265
0.14395693874
0.028488382957
0.0898256462684
0.017475061381
0.054881905221
0.1088692232
0.067303489861
-0.030316186938
0.0150821164784
0.022055201972
0.113867388348
0.0526059537817
-0.012847639992
-0.035008300678
0.08409653993
-0.029838174712
0.064812751296
-0.0817119919401
0.088107265189
-0.019123660985
0.06986026496
-0.000256938947
0.217139626866
0.0686819200395
0.06425207591
-0.033881703432
0.0834399624671
-0.056339702219
-0.031353559168
0.048030854445
-0.0012329322172
0.039196213172
0.014813720011
0.0324052665645
0.011908826669
0.0194902224829
0.0666547187738
0.261066848502
0.0744517860217
0.0450370497075
0.0997258922469
0.054542964084
0.081875003654
0.26996862039
0.032407521706
0.015926190302
-0.0461823726824
0.099385673536
0.126245184622
0.092810799693
0.074162588999
0.093629660814
0.0382178906771
-0.027921519617
0.021436419773
-0.011181030993
0.0398959320769
0.177787481852
0.003945591836
0.034289197558
-0.0621227706587
-0.130508364431
0.054979509574
-0.041939525834
0.126452007797
0.0490089987248
0.124532588853
0.089538046308
0.0360848629757
0.062128830742
-0.102517929071
-0.053275856821
0.108739681637
-0.009566801342
0.106010249182
0.087386568034
-0.138083621373
-0.004704206758
-0.007544679993
-0.043579355095
-0.135712624004
-0.017566840947
0.094993458381
0.103207120389
-0.0892681112389
-0.05265971946
-0.007908192442
0.061457586418
0.209040786084
0.050376915715
0.085282685598
-0.130364550002
0.030593022815
0.149498593268
-0.00772360256
-0.001558591696
0.0861852014031
0.0193421141581
0.118721502751
-0.058423163871
0.020659141849
-0.120154249988
0.051080207341
0.0743036511679
0.048320452295
0.0731663982866
0.005103317194
-0.0142850941221
0.017991897849
0.125676230874
-0.0264718605536
0.20809378685
0.005983934823
-0.169132714613
-0.153318382085
0.144027484214
0.147914717393
-0.0334543191226
0.134778077641
0.179412751388
-0.027498473757
0.02748092844
0.041545612047
-0.0997254023347
0.071708819439
-0.102346125547
0.113144055978
-0.049586502498
0.0357308486292
0.170025279501
0.059248404533
-0.059623382582
-0.0226637603883
-0.0679058448673
-0.144705614407
-0.018726077928
0.033940808993
0.0962385208315
0.050640650846
0.092528343301
-0.0501045900559
0.011932614585
-0.054587245261
0.046053325853
-0.0145793591972
-0.130631003042
-0.03658670129
-0.007120331629
-0.093194827313
0.026558039142
0.033850530895
-0.0863432798667
-0.105132054181


==> eval_data/hidost_b2b_change5.dat <==
0.03083591637
0.053798341126
0.071443824481
0.017381136891
0.0893915933526
0.021986936529
0.267601150365
0.214084664118
0.225819713558
0.086525000912
0.024605880807
0.069383959242
0.285351015128
0.063810669145
0.167858424811
-0.0508325354124
0.002322445899
0.081544061236
0.040918060681
0.173087869097
0.149557850707
0.260097591688
-0.151000008412
0.145470434278
0.057518336725
0.085127738631
0.105584584437
0.053041847418
0.082758125593
-0.007455373112
0.216060582173
0.200457179389
0.191926105972
0.094153578773
0.0186277832178
0.086354387838
-0.054456243504
0.135537523455
0.154808215113
0.177298249573
0.203341737453
0.122889421657
-0.15469735929
0.026694092302
0.312361850635
0.150864122787
0.0671568355511
0.149342892904
0.063845669218
0.128077542762
0.172543238051
0.005639370256
0.126065987544
0.16596399989
0.009112951489
0.075389859389
-0.032054071931
0.05512755806
0.145459325213
-0.116836126579
0.211462156164
-0.006710995612
0.070407409129
0.122737947975
-0.121082177443
0.113163782486
0.123669607549
0.048958286535
0.006750456062
0.173356801953
-0.029771004597
0.172172040368
0.175356269588
0.031943538384
0.102478168789
-0.043880416205
-0.000393838929
0.026991515462
0.206556104033
-0.085252834888
0.25681094239
0.37042492327
-0.099400696504
-0.140924400575
0.089584454623
-0.008021621513
0.041786894734
0.051992328467
0.21001718161
0.14546090686
0.079635239578
0.122384451917
-0.051457385148
0.19894528919
0.120353210131
0.220382140759
0.16800756743
0.041384564171
-0.088196733589
0.244896639226
0.118075361208
0.100626863136
0.135072067421
0.062881188496
0.193770838504
-0.088916559489
0.0810127019675
0.106635246819
0.076943286717
0.097267663792
0.052170047294
0.000792164296
0.02903852514
0.06848400633
0.026041795981
0.191590512005
-0.016759160519
-0.101631420191
0.134011379781
-0.00449067119
0.079523785334
0.123710867034
0.14064619619
-0.0956573655
0.130314147073
0.051171805217
-0.0829798249917
0.013278975889
0.024436014708
0.132397758906
0.104133573945
0.092585806212
0.262272088307
0.064800758448
-0.020674180879
0.069925170558
0.056996392227
0.078564473609
0.247796418084
-0.007325494149
0.082279779101
0.222495595859
0.134441096256
0.054090866153
-0.066438881944
-0.0763354651845
-0.0937740891335
0.106828075035
0.064120433997
0.135897707753
0.092719999426
0.028442435172
0.351577125395
-0.0211747452297
0.227778224138
0.170438041396
0.066852178494
0.000925301278
-0.030304558077
0.271866036333
0.121220487538
0.084334291242
0.069078994774
-0.015564770333
-0.029458642559
0.214972053252
-0.112998782157
0.130782303192
0.186235118509
0.016134796763
-0.042726810763
0.139385896994
0.035979348986
0.125481344924
0.177911037842
-0.163042264649
0.252889270025
0.204144050432
0.090470121087
0.07744572147
0.05323472306
-0.02545224048
0.150302760126
0.132573748132
-0.108859998262
-0.007321342053
0.099430383791
0.0565497449149
0.091649815247
0.195046336503
0.19227199427
-0.090318958492
-0.108828452558
0.251805502964
0.007098954353
0.060512426909
-0.042597644022
0.08003049388
0.148625845286
-0.163958527052
0.159245329774
-0.071039330136
0.012985621653
0.032046845345
0.143194464022
0.047749230602
0.104590123396
0.056881056929
-0.0123917340942
-0.064349028866
-0.002137514227
0.246363065067
0.075717027488
-0.077491123013
0.172658178017
0.003382347967
0.059141332484
0.207369293623
0.262513452266
0.118547162049
-0.005591680038
0.0883642042727
0.171010055328
0.0492407952102
0.333973703167
0.08210000196
0.209304473607
0.034954636784
0.068379976205
0.043619423986
0.100603126902
0.103663937936
0.067488293341
0.070482692859
0.070200900805
0.18003951561
0.317244699975
0.088326113344
0.090454607723
0.233151605941
0.011923903043
-0.188858007856
-0.130129649357
-0.146823697883
0.178669026906
0.129085335419
0.110101871686
0.21907220633
0.109409002789
-0.051601682606
0.091867995767
-0.052694924859
-0.011090544139
0.003036121308
0.082452546121
0.020603737823
0.081371927487
-0.021957744574
-0.161019234102
0.109853376999
0.178845906978
0.053826918013
0.030216858181
0.006415091148
0.063633836977
0.16143913504
0.041786551971
-0.112122519102
-0.049162232299
0.059959883877
0.151246872648
0.071897420092
0.121504056095
0.003686488937
-0.070978334361
0.010370553262
0.030289927439
0.065623963811
0.0700181436018
0.178768818097
0.132087662785
0.13783639214
0.169744195332
-0.00432823156
0.0646431013508
0.025087275037
-0.027744425326
-0.196633176432
-0.038844362503
-0.0688272762774
0.108134507401
0.161818408328
0.059205035244
-0.025390676541
-0.028900429758
0.05347573096
-0.056168085382
0.174842299552
0.193481865399
0.154648842083
0.160965832264
0.190573784701
0.086426405171
-0.0112303933416
-0.000873743345
0.122616354937
0.226213900163
0.048596570618
-0.002655773317
-0.043650605061
0.030066974548
-0.010979047222
0.026031218491
0.052563019201
0.232122137792
0.0269137442359
0.18293815067
0.197988237597
-0.0808304482879
0.0361545988
-0.0245546328406
-0.026699803601
-0.142752369275
0.165241993325
-0.11233082953
0.047419817229
0.0797824286564
-0.035770505707
0.129090121493
-0.040432777542
0.038494629371
0.181399295509
0.230655506272
0.017790611027
0.035534442202
-0.01015547441
-0.022203501177
0.12788548814
0.025089794084
0.108994654414
-0.021162528026
0.096760569138
0.147348152357
0.148185477149
-0.010989525043
0.068036796696
0.0049450288302
0.067835220997
0.160208271558
0.002915843484
0.175963254664
0.144073951858
0.373036779401
0.227258553094
-0.0940318024309
-0.015488011097
0.098188552932
0.115609123844
0.17997736442
0.227217373033
0.142472028167
-0.093973569461
0.237005011855
0.169767204089
0.32146564909
0.057218563558
0.159110324284
-0.009871884351
0.120200205821
0.072771130199
0.078921714556
0.116829751904
0.095355595353
0.114470282141
0.053644538729
0.00203755822
0.264079957339
0.004545549577
-0.108095052914
-0.074055866017
0.100114152541
0.139135410764
0.063595447635
0.17466286612
0.009991665282
0.137034483859
0.166417232726
-0.014643967078
-0.042922076344
0.114633090784
0.27079530613
-0.036311665645
0.112356804939
-0.031531661299
0.093114858326
0.0697338124655
0.09803674829
0.013718154454
-0.0792497406276
0.21610445675
0.113256199899
-0.018122342482
0.018106547232
0.113256724215
0.288316925901
0.087914113323
0.232048108385
0.14883184329
0.126003554458
-0.0943918569286
-0.049038018818
0.172428903784
0.094149937706
-0.004168248389
0.009567021977
0.066898311736
0.050951170412
0.243337031468
-0.149599987197
-0.00974132959
0.090529753879
0.203553709595
0.112012609102
0.012867201844
0.05663401371
0.080025800239
0.128336567511
0.252674520244
0.083999700655
0.210424326466
0.077459932493
-0.0739126533313
0.101436227072
0.114901494186
0.218090847457
0.119527192674
-0.120523866243
0.254765457612
-0.074846235573
0.085834260368
0.218527605136
0.239215070636
-0.026460078506
0.098838929193
0.0830090294
0.175458277558
0.277366888629
0.02710743789
-0.033379244712
0.0703917640674
-0.009834984788
-0.0289903155717
0.088445338057
0.176363769859
0.062415751492
0.078942054316
-0.019907510871
0.093269995158
0.049115607515
-0.011666884216
-0.022038235894
-0.0429204088528
0.058727754954
0.197156760884
0.140447133896
-0.069193025851
-0.070475238339
0.0591527870288
0.150353648556
0.144731852429
0.268125193326
0.305165645116
0.055249970405
-0.180372645802
0.206533100296
0.020095252659
0.160233386026
-0.129249160115
0.175040527058
0.0695515848855
0.106296415872
0.046615094638
0.111407710167
0.218968145169
0.239409424499
0.056325745817
0.277227497725
-0.064456788498
-0.056460367128
0.101262840576
0.063253351931
-0.019907047499
0.123443707148
-0.025084692572
0.036450002797
0.076429817073
0.209617978812
0.021403346038
-0.006422899632
0.157928048256
0.242614451958
-0.008277140264
0.045277034224
0.039284173315
0.078511756589
0.313502997245
0.166663799076
0.157249716431
0.115053939168
0.00632161372
0.236661071886
0.263329943513
0.1778912939
0.105773873714
0.067510027556
0.110840321381
0.081448315222
-0.00534382154
0.185826942013
-0.132123776974
0.113096505682
-0.0278190988597
0.045335128222
0.100218629071
0.0778081147
0.240220732862
0.055030857197
0.140507514133
0.065946938168
0.038788133131
0.223887441267
-0.027808991937
0.193412710176
0.203795124092
-0.0800835284
0.082092627448
0.19991258618
0.114532188705
0.125124786916
-0.030338606162
-0.069746250253
0.188174906985
0.009947020243
-0.0500807636296
0.275322943789
0.260244493839
0.0960615531168
0.120552200619
0.142191372648
0.197909811942
0.0697730321046
-0.185247275345
0.140424788952
-0.0719812942466
0.138366293687
0.235466674031
0.130718197054
0.091809733169
0.118257754961
0.050763548482
0.274198176145
0.128436274091
0.074946703745
0.288642742232
0.100120564779
0.027941944389
0.249990892954
0.13251520726
0.181154419329
0.0959514490483
-0.108346811103
0.061637265338
0.075310266641
0.038735227693
0.126047901659
-0.04188113884
0.052714457753
0.110985261141
0.064163751219
0.07255817265
0.218118972847
0.243974480613
0.022181476329
0.159709649609
0.108128769989
0.17723074508
0.058454251741
0.089367063221
0.0622479294736
-0.089309188628
0.119639268232
0.139308018958
0.196296455921
0.095548741404
0.136522473468
-0.044376685806
0.119460242479
0.162483763797
0.111133504541
-0.059769966514
0.047853796711
-0.035646444711
0.091417007921
0.189860968878
0.286625345555
-0.073549293945
0.187625483783
0.064521679335
-0.041521776045
-0.001033646157
-0.075889582872
-0.0856322129652
-0.044893896683
-0.018092131709
0.106583798026
0.124969310393
0.216946607198
0.163297267738
0.131323713721
0.082560130647
0.109072084053
0.203735758748
0.016990245515
0.132372406401
-0.142608107496
0.147149938875
0.199704345386
0.149253620821
0.084576533755
0.05967105976
0.158572330444
0.027684084145
-0.024694997164
0.134899315898
0.282839430643
-0.140209719141
0.121465731115
-0.089018438322
0.0522770745337
0.172395417063
0.056079290174
0.165488142332
0.050916230514
0.147103023761
0.073104335211
0.013579979083
0.082329030407
0.005395772021
0.0941036843562
0.029850974439
0.176391253167
0.274844940574
0.084860265379
0.093754833672
0.195979908257
0.185316781444
0.0117288326354
0.122459084428
0.0474512610142
0.14318282578
0.202252854149
0.152494266816
0.070050081439
0.000864337344
0.116453233682
0.033912153813
-0.013688645996
-0.046571691728
0.274342950079
0.194731080664
0.096170102177
-0.086278554788
0.372750779836
0.248046569217
-0.006607910709
0.266706723597
0.037492714422
-0.221164445979
0.154312164613
0.077100982408
0.139403848087
0.139344024141
0.273560147808
0.1763565571
0.113604120216
-0.005876417678
0.201541865397
-0.012051322297
0.069310699726
0.10639530702
0.058500397364
0.119235540663
-0.071427745508
0.237945457315
-0.095828527457
-0.111444438739
-0.146135676564
0.0627061783255
0.02030711235
0.264031412084
0.070805102408
0.067397511269
0.060843205093
0.053127586044
0.026970182588
0.053894437848
0.016232112745
0.028874732688
0.231481270295
0.125274490105
0.028998097917
-0.041920825587
-0.035212774732
0.200191651816
-0.010374001819
0.087132372818
-0.080954089046
0.107778024496
0.027648281496
0.102634627133
0.130493711208
0.123042897509
0.0809703195262
0.062085620194
-0.160284877299
0.0745616892612
0.199235084505
0.057886649844
0.114380720169
0.237958908476
0.078252576923
0.074624434989
0.046864738732
-0.141228914591
-0.025230370817
-0.037507336196
0.165143220591
0.080565448156
0.260473176778
0.03498850927
0.117549556124
0.310943584857
0.128640363411
0.262607777713
0.106278743507
0.108708570757
-0.167636812689
0.084645100909
0.137708916942
0.191819934225
0.075179003206
0.016193988596
0.007434298314
-0.028978992961
0.027113199483
0.028656585534
0.06628372482
0.2346136184
0.129847528397
0.156647234836
-0.02135466007
0.00517805173
0.070876129467
-0.0864502747094
0.078548837133
0.077542479733
0.187636990881
0.008234717724
0.149046489532
0.135004173363
-0.059913972209
-0.050966059738
-0.010113195424
0.065575536639
0.034494595596
0.157412183206
-0.026263050415
-0.04180577564
-0.038149448602
-0.097402151236
-0.00222354165
-0.00721062486
-0.213077859018
0.207561135911
0.234030166393
0.12016183105
0.074912849402
0.122633042399
0.068534719763
0.064948039403
0.0795442425605
0.093498138895
0.220890545413
-0.01756889837
0.074547327951
0.071844424456
-0.057004170021
0.08086948543
0.003144421761
-0.195843569685
-0.11499713062
-0.017811825037
0.107712878705
0.244292272768
0.005282733731
0.209747259126
0.283448213394
-0.072307005802
0.0164897470452
0.077333989837
-0.149777898085
0.108166581832
0.089261936808
-0.116620705855
0.102980448307
-0.001113218161
-0.101095045572
-0.196783252551
0.19182042886
0.084292443409
0.284184158458
0.08025193226
0.15120812746
0.113189977068
-0.208334057927
0.147357252135
0.194409980288
-0.094904581438
0.148792539096
-0.212778833794
0.1286804561
0.266122476014
0.0311820754004
0.0963495170935
-0.0916915702
-0.030808854251
0.193619037172
0.062626573049
0.069652697273
0.230239961568
0.193906306913
0.040111328042
0.01311090119
0.220362057759
0.14648666833
-0.040052371586
0.087473352532
0.226953078156
-0.076736679126
0.266060387805
0.122406630928
0.073627884025
-0.039305005814
0.088659270142
-0.0756038487723
-0.08909072434
-0.091586033662
0.104236588801
0.051150148219
-0.0653540859235
0.073081701059
0.075197214935
0.05573518029
0.07894137705
-0.056964044412
0.128891825063
0.201952264103
0.192346675726
0.178657181404
0.084060116304
-0.111020633555
-0.027042373742
0.0138297441036
-0.009495148885
0.084084968154
0.0062569977233
0.05202842226
0.22759828982
0.140020066416
-0.086002762258
0.130309531216
0.040766525494
-0.0406640623
0.199695483856
0.170197799545
-0.145226358224
-0.087083367436
0.012909826748
-0.0345774461077
-0.053393336211
0.010585373047
0.134442736756
0.00866562167
-0.053560900935
0.109664189016
0.134698853646
0.123090304226
0.167371383875
0.15843993188
-0.041335671074
0.074967761831
-0.030487282888
0.187524814053
0.12854899015
-0.021078992434
0.038818159822
0.133814676458
0.389528373211
0.00540038326
0.048372738112
0.012956222978
0.171522382325
0.173085845913
-0.043138339768
0.185751781368
0.102663189897
0.131109197286
-0.008806474431
0.253176051196
0.066908177583
0.136952796017
-0.0644962362451
0.177768542681
-0.054190652419
0.059689237696
0.045832172217
0.188239551146
0.022834780545
0.194025390616
0.061618255298
-0.033011049248
-0.002794082733
-0.014891764288
0.0936774902075
0.200241594854
-0.101259502628
0.19313927664
-0.046942108247
0.204569730358
0.145985764652
0.143999925973
-0.0580299984217
0.036010039215
0.207380199424
0.175379373746
-0.0558412980572
-0.035751098305
0.095923462845
-0.024631529261
0.125314116966
0.152275211823
0.074251255039
0.338392698371
-0.080499119594
-0.046682379679
0.067935437998
0.242833925399
0.157533093454
-0.11062633893
0.0715311216591
0.06292038031
0.162319196094
0.156625612169
0.17613624353
0.141517525205
0.16122492351
0.089682056591
0.195288130917
-0.029179143052
0.117132708893
0.171573578702
-0.132807316983
0.08646231851
0.177390015619
0.152352587697
0.235033020027
0.142333624168
0.120246690294
0.018116031496
0.023593160005
-0.046695510938
-0.215820991338
0.0926475102799
-0.0433608224293
0.116852879997
0.037437865151
0.217000991434
0.213909205012
-0.0073819860071
0.186092410045
0.161961714374
-0.128098387483
0.07711162057
0.129518705755
0.180792323401


==> eval_data/hidost_b2b_change6.dat <==
0.197170446346
-0.015064211741
0.283107248167
0.174864181663
0.111948438645
0.114184224348
-0.084792589553
-0.136448319391
0.007095812575
0.055645178683
0.046326588691
0.114287070986
-0.150818778386
0.097578715641
-0.087474061318
0.315615082475
0.054092033209
0.20084226368
0.139991775328
-0.038171620497
0.049632707431
-0.137288589972
0.0713276899895
-0.13659197646
0.042218720346
0.143662811407
0.160942395015
0.174170040291
-0.1230344477
0.123670936263
-0.025351915122
-0.043433811713
0.088181450379
-0.06089628912
0.215864521156
0.106622105196
-0.003229815032
0.08501632688
0.016912543197
-0.082684687031
-0.097263807068
-0.007912246132
0.107254653858
0.160550209626
-0.205906013269
0.176441395391
0.085758408448
-0.008610220435
-0.074441076564
-0.091056806767
-0.050159097399
0.062859758235
0.103743441036
-0.152803756687
-0.048058802629
0.21433152574
0.033562911378
-0.011308094648
-0.040003367362
0.42606047082
-0.147484858911
-0.057410541934
0.34210333947
0.090501280158
0.064068352793
0.026592110156
0.029675439891
0.089494204262
0.224743695747
-0.068594131998
0.263701835804
-0.059293415387
-0.082850561845
0.080707076514
0.054656483925
0.122368979999
-0.108880632649
0.180566684479
0.034941000923
0.163007608873
-0.100389304825
0.29429489705
0.20205612593
0.048312172402
0.255719300331
0.02304858182
0.077302777438
-0.0687261584142
-0.152537846846
0.044599186969
0.001092643315
-0.185923006135
0.103652893742
-0.087741210999
0.15554715184
-0.072152438468
-0.139364147195
0.066263169358
0.270697720396
-0.043529752914
-0.100718482204
0.133517127036
-0.004752216425
0.143314813256
-0.144648775472
0.012637247203
0.069097008439
0.138541510789
-0.031414750899
0.115979610971
0.015836950742
0.188783470643
0.200942833318
0.141276701948
0.152615556264
0.005252285653
0.143243523746
0.312345882264
-0.012813675205
0.106264225112
0.156632848254
-0.040906394432
0.047160812874
0.245203894211
-0.191523855774
0.012424732852
0.0834213987767
0.231384898422
0.01239267052
-0.179499008878
-0.035900239674
-0.141649640163
-0.097447180543
0.013615920554
0.127459170357
0.030409587346
-0.052921575233
-0.066812148604
-0.027821095736
0.02412111491
0.130936871188
-0.005386971006
-0.007172654657
0.069183570042
-0.0454953734033
0.116663455777
0.114184529198
0.117102912375
-0.036790090815
-0.191264371377
0.133044816733
-0.102499712213
0.367547273621
0.18948984181
0.064806271182
-0.001903933345
0.148667146159
0.19105442062
0.006966824714
0.068790395227
-0.036932817372
-0.181849779068
0.160379421527
0.110955249475
0.390746798409
0.009605490912
-0.005750186696
0.172434024281
0.230112146713
-0.02915563109
0.039618916731
0.139382144563
-0.184271300041
0.018301823488
-0.06736659315
-0.145290648572
0.094995082147
0.103859059473
-0.004722281914
0.163854914853
-0.096152015266
0.143986859569
0.095912468826
0.107907888408
-0.103611239669
0.281944302307
0.025421729071
0.187517209555
0.060867747481
0.246335300637
0.21209739425
0.040007743819
-0.050788711601
0.028098351594
0.056252691716
-0.038008696898
0.084812211055
0.283277269345
-0.095384976214
0.031929391221
-0.008434986476
-0.005827704613
0.111651641268
-0.008982672701
0.145771268688
0.176184213492
0.291604367351
0.11319389469
-0.097967224382
-0.135739634442
-0.036023278094
0.114185979399
-0.165987786473
0.244224208291
-0.089578031491
-0.200510199711
-0.212284715366
0.024790669527
0.121633076574
0.086389443458
0.014003455156
0.291080667658
-0.074372579702
-0.171837420369
-0.010314603851
0.002318859225
0.076703595224
-0.133466896215
0.134598158763
0.113155771985
0.023770106304
-0.182182779418
0.212196579533
-0.088161278717
0.161085660119
0.036046612341
0.017482356018
0.134515482986
0.464051710929
0.267122567346
-0.07042350468
-0.04847950569
0.119459982121
0.015163263807
0.110413378765
0.202102399719
0.098270197869
-0.122944945528
0.155798855505
0.079949556576
-0.066094277909
0.193828515482
0.099956061011
0.113749301584
0.394951129272
-0.183828036145
-0.147410821444
0.059275773115
-0.028149063222
0.129490604251
0.062388104064
0.117966276281
-0.121527651152
0.314761922946
0.174386851359
0.071122317659
0.022560024102
0.227933595735
-0.100606398948
0.009023742733
0.100170304356
0.142591862025
-0.102346042467
0.003127418837
-0.005555760417
0.049049523077
-0.111064753903
-0.060914531431
0.046171732429
0.153884973564
0.105792151822
0.228704407992
-0.067770570302
0.122982866891
-0.0820400666092
0.123607141677
0.063230275189
-0.066910118376
0.043090353338
0.256610217345
0.070421994149
0.176908072581
-0.0613535414225
0.063719207625
0.067769376622
0.093882892539
0.197003685679
0.093686983747
-0.0405983266892
0.128581429232
0.154393097958
-0.122506733059
0.003350730601
0.20153611118
-0.022116544981
0.096505636788
0.155770569695
0.073926258926
0.025569817454
-0.153955320249
0.131665067883
0.146149137492
-0.178904592918
0.169385834603
0.145140571834
0.214891721035
0.146493340069
0.134675099806
0.084005338072
0.177869587875
0.178970122634
0.19098895708
0.039521245223
0.109576303604
0.207062312569
0.090576831782
0.027135003193
-0.002256701491
-0.103141480674
0.017172746798
0.10770201097
0.211747676712
-0.155859779826
0.102124521098
-0.056004612152
0.191618989007
0.049291968598
0.138458260922
-0.024775472713
0.191798526799
-0.045620438231
0.348732161344
-0.079338359008
-0.168415064783
0.256402916946
-0.163064361629
0.171735662727
0.055387241195
0.053664627841
0.424136261522
0.235918853188
0.071856909753
-0.123236651442
0.038114531609
0.007815203381
0.018648928613
0.033567647743
0.091103722503
-0.06642283867
-0.058249359125
-0.061219856262
-0.04501773215
-0.033249433935
0.036468122928
-0.012621197561
0.101972936859
0.134743501
0.17661398949
0.08459955298
0.072280150447
0.144069495013
0.062918432628
0.075749472993
0.036671698399
0.054428745996
-0.057735220852
0.021510998458
-0.20412433572
-0.035892951594
0.156880340201
-0.181717829059
0.231333629787
-0.039861865796
0.080171562317
0.059075138168
0.147307325672
-0.008037392294
-0.104112813688
0.022969988391
0.179550687053
0.104659849687
-0.053313344853
0.215835589522
-0.135598578979
-0.070327735734
0.107113158757
0.133750001241
0.023760961705
-0.065727552046
-0.041738710088
0.016453549171
-0.018141838451
-0.111207832452
0.241988129843
0.106851990873
0.091066825357
-0.142834881943
0.323226190494
0.033902795711
0.057190496566
0.092331660985
-0.035757322598
-0.041828913117
0.100957272451
-0.013030934578
0.135233648902
-0.058291024085
0.269785808535
0.252837604321
-0.00786369287
-0.076376834447
-0.121221382377
0.077378526489
0.193755691959
0.157007433007
0.193143175291
0.113234145625
-0.075050422586
-0.038412166144
-0.042149027071
0.277926047216
0.233054138111
-0.060384074997
0.067591206412
0.012823054396
0.029892909078
-0.16517413339
-0.038012214691
0.182931766754
-0.041784871474
0.088900993788
0.01446649239
0.064313978871
0.084094387909
0.286751734429
0.267918040938
-0.0223691035939
-0.090297521762
0.053604469678
-0.152596099403
0.06806034002
0.107089309173
-0.000658461499
0.018570700533
0.143775908905
0.178340963533
0.0938281389848
0.080832811263
-0.042564432189
-0.10314197507
0.081313680449
0.157666071073
0.18135831534
-0.050599524592
0.338269692982
-0.178270628311
0.191964581487
-0.082727381895
0.054627553828
0.23304753008
-0.034721196463
0.185577488194
0.02596877664
0.231870087798
-0.098616333039
0.169767602063
-0.090580933365
0.137314062275
-0.032215092378
-0.032017183406
0.011185714992
-0.123466439075
0.130397497621
0.22530048427
0.27512056609
0.062167156873
0.056976879246
0.1249014866
0.189446043037
0.244270230901
-0.081805859357
-0.047562298192
0.063091532754
0.309530676224
0.124066039651
-0.014838306714
0.193120520447
0.026226192364
0.128771028706
-0.00442727767
0.034968639182
-0.116965171506
0.117986388434
-0.174875755215
-0.061660047278
-0.124356121513
0.0183636773
-0.000614534501
0.112979161369
0.309722428215
0.085992981041
0.13731795476
0.296059035692
0.134602438804
0.126171385393
0.032468443748
-0.015113079193
0.247957818115
-0.086328787462
-0.029119872376
0.081917304407
-0.128689493008
-0.199088713003
0.010354352285
0.021713885743
0.071327822393
0.042608864958
-0.04804362274
-0.124631360454
-0.101469325456
0.077416823583
0.028442096854
0.010036296019
-0.080333006288
-0.059988651597
0.101464290717
0.242179147729
0.032078980178
0.0862659418
0.187986675074
-0.22372678572
-0.183274621701
0.162581424104
-0.082104488885
-0.123873835032
0.099671191417
0.180393752898
0.0972858653587
-0.141146287635
0.324725054772
0.112322886908
-0.015435799151
0.1825959114
0.068292478833
0.063023677874
0.061664169833
-0.066723826851
0.049448045978
0.098437616635
0.057122597765
0.097884519948
0.206842883519
-0.07074473529
-0.010851521046
0.003520982732
0.08817659652
0.151709899572
0.041663934163
-0.199027221118
0.009597779951
-0.000920241843
0.100191750228
0.345766771263
-0.007757686753
0.167152052217
0.061137646023
0.22044951699
-0.052753179203
-0.043538347477
-0.095279036785
0.146613042117
0.069997475118
0.047142729481
0.076495756451
0.175349974107
0.139937322476
0.226336348618
0.077197982513
0.03564805537
0.082433640161
-0.163984295657
-0.096216714554
0.142093370814
-0.078518915115
-0.024465332971
0.148604927415
0.119248638701
-0.033178297925
0.196782500885
0.048679577177
-0.116450049105
-0.100535747349
0.046796363307
0.031019111225
0.272855558803
0.314170940298
0.1271684368
0.161484906392
0.084326818783
0.070844873464
-0.011851511135
0.064423664348
0.051281221084
0.000588394907
-0.074988735181
0.196107301284
-0.140502362599
-0.223826358078
0.204588999397
0.152420017091
0.321266068038
-0.083142586218
-0.051673869803
-0.11363656937
-0.109759954581
-0.092245031546
-0.120020943079
0.157534938321
0.235684881776
-0.064603610181
-0.213835422027
0.127125138919
0.027461793233
0.131631972968
0.061013174932
-0.126599953904
0.199856243038
-0.136239980034
0.17740694669
0.030765312067
0.064496758234
0.138197957991
0.007164877294
0.213508124244
0.232319577131
0.186560607846
-0.082298893403
-0.102930821344
-0.035685765269
0.085341781792
0.026346835023
0.027841044302
0.171486176372
0.036000267015
0.095331390922
-0.180440498546
-0.048017391829
-0.056906235285
0.082816378732
0.208438216529
0.085094563917
0.023825021328
0.082491865782
0.219238371429
-0.030986379372
-0.132130005997
0.04977236985
0.225258391684
-0.147349660792
0.040067845853
0.044294852851
0.039619101214
0.01838298244
0.200044582189
0.034127805124
-0.167161587183
-0.101956543165
0.061052626103
-0.194612917994
-0.009378126388
0.123808068593
0.073786562108
-0.052611700732
0.209092835346
0.187909660766
0.089662897877
0.150302462637
0.046869975579
0.22354609218
-0.085312690974
0.080300062915
0.20418413042
0.290708755628
0.187188315349
0.107485452165
0.129197362219
-0.1322218095
0.143619055565
-0.164026697983
0.059962036428
0.149634012585
0.033721154809
0.001213459059
0.188652220746
-0.120037161355
-0.167756070995
0.063014660461
0.143614702859
0.138333834736
0.069840600109
0.27944927124
-0.04119415808
0.306490130142
-0.054983314171
-0.151892315973
0.004171718616
-0.165465322971
-0.022133733046
0.055138611343
-0.054312811997
0.386847853968
0.228018025763
0.035681146083
-0.086697140419
-0.119862853133
0.02087730997
0.072525833116
0.13483813457
0.064677694216
-0.037686588326
0.061885076328
0.279725849568
-0.025966069878
0.148952377137
-0.011410995644
0.306035492006
-0.155849937976
-0.16022133561
-0.023664822935
-0.09378279553
-0.12826521706
-0.009456188819
0.167330003531
0.001598097643
0.114935650973
-0.141516588321
0.197002244603
-0.109373658624
-0.081871720949
0.121920031899
0.107743343335
0.241345520266
0.140022891592
-0.145666312979
0.093415561774
0.009855122049
0.082583410181
0.014075179942
0.103285640508
0.250303862596
-0.009618182682
0.102211271657
-0.059982717797
0.210834241283
0.167833634058
-0.085618467172
0.049858779066
0.114009184371
0.032194262349
-0.173064526678
0.032639519114
0.121689784588
0.087880437377
0.002257148394
0.223363148362
-0.178935601897
0.158739028822
0.053343593632
0.163356953374
-0.030118503506
-0.02442027989
-0.118471182274
-0.084200391052
0.045047297043
0.163027198455
0.320953677703
0.242549377767
-0.15084675002
0.126848145459
0.128806240323
0.179605605958
0.096274704417
0.055617794291
0.242595989542
0.052061066737
0.266189701048
0.061418829833
0.096023306488
0.143706840898
0.028886768311
0.227652538951
-0.017935374377
0.070022396614
0.107309230424
0.364430635235
0.307658590097
0.193024596218
0.151165407327
0.159538282475
0.536572269851
0.044293476951
0.045937439865
0.105412084654
0.262151813761
-0.00617720349
-0.14037724517
0.195212908442
0.015270411051
0.174357500461
0.024896120488
0.206789914802
-0.126206233108
-0.020007213278
0.323643355641
-0.02628181676
0.385879793649
0.038266260116
-0.159657416174
0.182876813506
0.021193944315
0.160334852793
0.042089508062
0.058224009977
0.062523862492
-0.039782216753
-0.013347187368
0.014925100682
0.116146426437
-0.025534308765
0.18414912146
-0.06393741515
0.006635877677
-0.082637213662
0.040448441202
-0.019700192749
-0.127959886231
0.07954217344
0.059322446445
0.013788815559
0.207701818263
0.391685215387
0.171097041315
0.011952131833
0.105309409937
0.292823407149
0.113706491887
0.173228304176
-0.048406291246
0.084664487972
-0.016600731108
0.181563998494
-0.101887495994
0.04988695622
0.315045380084
0.355436086423
0.180092140784
0.177467629386
0.1039664208
0.096538705722
0.175387410052
0.234237649791
0.064888187609
-0.00255971691
-0.017157335936
-0.009583492967
0.017877145427
0.105599397644
0.013592543315
0.002895644208
0.173705803759
0.019991026845
0.090576200373
0.207193789449
0.271688442081
0.097843502164
-0.021261190472
0.010156172246
0.02817872624
0.214722740686
-0.028778881032
0.229521396811
0.075415691332
0.135196721999
0.070558078657
0.04937639389
0.155010886652
-0.003301007989
0.175780388381
0.069256915283
0.065770189189
-0.066372933786
-0.059065566434
0.038377285993
-0.131784382162
0.07159714803
-0.031943572588
0.051165263674
0.037898892723
-0.084228599715
0.17530678038
-0.086212921829
0.047525542396
0.014964832543
0.104112851206
0.087502406467
0.267416330343
0.340213133157
-0.102313598127
-0.099240846709
0.198374167695
0.13961453392
-0.103770382099
-0.012637514013
-0.126475901417
0.06915845902
0.198351563433
0.238331899705
-0.140098872824
0.189036287702
0.022242988994
0.307171417354
-0.160655940927
0.034500399499
0.084031144536
0.144409714102
-0.003341350377
0.079256711877
-0.117988813074
0.191647480078
0.098417031056
-0.037879352215
0.030488227181
0.212825113428
-0.121492915099
0.025656985967
-0.131605299545
0.085665268427
0.200278148551
0.38138526632
-0.005468188843
-0.073884225734
0.257967564336
0.342946895408
0.058917653838
0.058056252421
0.042041380602
0.040944467538
0.11208208985
-0.060813045697
-0.086062635035
0.046262259983
0.043552154225
-0.024977805022
0.014761479547
0.005453796754
0.027233116591
-0.091775466506
0.084529373909
0.090337343578
0.228103028199
-0.074970310982
0.214581911419
0.028471056699
0.148682595736
0.510522630027
0.217150480306
0.139931982424
-0.065594800615
0.03033185971
-0.17291183428
-0.062519924463
0.221519237097
0.10865639161
0.088619148179
0.129539164544
0.020476688795
0.221324076096
-0.043091409305


==> eval_data/hidost_detector_query_ratio.dat <==
2.75972912593
2.81877677607
2.64255651397
3.21220679668
2.79728774732
2.44300865968
3.34450270669
2.65971278766
2.75210649698
2.59853700795
2.3367222127
2.5518330337
2.32851406674
2.71793381825
2.95710972706
3.1901847832
2.88076767229
2.64878584253
2.51828425984
2.74017399995
2.8818443768
2.6460948511
3.03555171386
3.03474159162
2.91451297662
2.90633824069
2.81999637873
2.92563415684
2.73448082437
2.8957910048
2.75935431489
3.1404359472
2.566636494
2.64387964755
2.69826454637
2.74494609341
2.80517530542
2.49302573577
2.2465927688
2.62868097987
2.88835192775
2.54649165427
2.25373079345
2.91779303325
2.13667885905
2.80506787943
2.7044433362
2.41320041338
2.82698729433
2.23015348777
2.334164895
2.7444813952
2.53601893355
3.09358295553
2.49875886097
2.64052518698
2.27622940505
2.76714861467
2.70973574938
3.39121000692
2.31983849578
3.02796362167
2.2490657716
2.8068489325
3.02679359048
3.01576974612
3.08152144488
2.67864056918
3.03420481197
2.648147607
3.00348729093
2.44366501612
2.82332519827
2.55671521315
3.24211641253
2.59644865655
2.9558333829
2.94975186912
3.3537818933
2.94183815053
2.81483875251
2.59561035351
3.03009454778
3.07842156625
2.52279062115
3.04426237315
2.60711752944
3.30543041901
1.98408090007
3.42880287015
2.78984585381
2.87919552165
2.87395247257
2.75159814216
3.07563819726
3.14279540704
2.73496498326
2.96740812461
2.71693873049
2.71052301124
2.61954641876
2.99393567737
2.55577759134
2.32006108072
2.73713965301
3.28100795737
2.55050365172
2.73772529047
2.30740224328
2.81226929771
2.67847533356
2.67863496451
3.04213666418
2.32896684637
3.02605781124
2.74958459683
2.62997841483
3.02125481542
2.79718085362
2.59009693354
3.2054841801
2.67745431348
2.89575131157
2.98674445974
2.78310203652
2.42984788581
2.56061618449
2.68196083003
2.13255716383
2.59748160637
2.71176509892
2.55774631021
3.20203059314
3.04858343004
2.93334592783
3.37600399868
3.02552646368
3.20849634608
2.79310595845
2.60366556421
2.95449416174
3.07894770282
3.36235226377
3.13193181926
2.20569564403
3.11796473477
2.63226253805
2.85323372217
3.19406820433
2.74657325641
2.28002332732
2.15781221233
3.34876333341
2.46413592925
2.75382754459
2.55763139778
3.08854669386
2.9455484985
3.38347281158
3.18028191433
3.77183270948
2.81148359699
3.08158129171
2.67887972466
2.95597585841
2.38425840972
3.17370071873
2.74003721154
3.0676357316
2.6372050732
2.3831507761
3.06599181008
2.71289286854
2.63877482446
2.01703023367
3.28586035602
2.35669834531
2.68652921413
3.31355047106
2.98573377239
2.31914044677
2.41918245023
2.79744136492
2.41636978176
2.6069707217
2.73198748353
2.98789797652
3.49675948912
2.50989565615
2.8867574028
3.15490459677
2.741891699
2.50911741071
2.69052068908
2.82146891017
2.74451601483
3.31503432873
2.81828262174
2.53826457586
3.23523398266
2.68134900646
2.40422872578
3.5938145602
2.81634514108
2.01770296746
2.74169604453
2.15520861761
3.13310251473
2.64261148339
3.70076266135
3.12621818416
2.58009155244
2.76187760345
3.0765127046
2.25268352586
2.7684832288
2.79249315716
2.2828909771
2.5980691303
3.43316825401
3.15943561799
2.40991460945
2.65049375988
2.737754508
3.76175755715
2.09059167026
2.62019935373
2.10375398502
2.97272377563
3.53294661003
2.86487468185
2.8259932253
2.81270455251
2.2179299947
2.26377510187
2.35061233124
2.40439249944
3.25108296638
2.71422491381
2.0913801913
2.35444358091
2.57236343851
3.26134889625
3.27803696895
2.75485614113
2.44303189011
2.29557620623
2.94502289005
2.91326419601
2.63078000956
2.47657343278
2.32315309022
3.25871030753
2.93736109041
2.90594729912
2.33774088385
2.32937357531
2.37886935587
2.77081588364
3.37836180829
2.54794535087
3.20657824819
3.09579247967
2.47349975143
2.1545783924
3.02287517137
3.39859535611
2.31472397767
2.23313307546
2.7593217713
2.69246980939
2.67616815223
3.01314044784
2.48352581207
3.36676824989
2.80655942129
3.06487971103
2.91812144671
2.71297602004
2.16514201608
2.76707557869
2.98513115075
2.39207412014
2.48492655042
2.3196969272
2.93815802505
2.87256633823
2.99471874635
2.48515250378
2.71732535175
3.09167668116
3.16810610518
3.10222263991
2.17853950613
3.13414617327
2.58722783105
3.34294977578
2.40212903692
2.44116976718
2.87389630327
3.04940580726
2.94866123341
2.8037189762
3.91657142647
3.44089544446
3.09207007964
3.06988980901
2.59434204929
3.32193800269
2.77783119833
3.24718294221
2.57073633131
2.60341386188
3.38420200419
2.49064652981
2.76828018065
3.64054784503
2.70872608414
2.82194195532
2.68805800342
2.68931863254
3.08718607952
2.7921704249
3.19780422983
2.47612539747
3.07361214002
2.49458672613
3.2318032967
2.2083552836
2.49940230964
2.47775568306
3.19305868512
2.8209576172
2.68251433237
2.54868046434
2.65424197069
3.10215600025
2.6618128765
2.8948009986
2.78264446655
3.34681317745
3.25289763497
2.05401740302
2.39570106361
2.59838919179
3.1765194231
2.68666873833
2.74147499297
2.49603068271
2.70599549955
3.08782011251
3.18373819171
2.79994501495
2.73405115566
3.12053941431
2.68895251009
3.03283534228
2.82606313732
2.91467508824
2.3012431792
2.69604641586
2.87349439019
2.67970813531
2.84260295152
3.16333289219
3.40312908227
2.95164261315
2.61273569347
2.3621095605
2.19236990909
2.52180247094
3.83552707515
2.895046708
2.45481943529
2.63081827922
2.97043509571
3.19143875259
2.83865828803
2.84990406567
2.97947639363
2.69853544917
2.40822149522
3.03080332884
2.87715864163
2.5632602443
2.76201039221
3.24737987145
2.93768257229
2.98446895709
3.03187715102
2.56598926076
2.58668238405
2.7935259355
2.92310747809
2.82544833838
2.97978350986
2.78611689642
2.76838668982
2.45732035156
3.46122296087
2.36042166042
2.21909965605
2.41644469323
3.26429466454
2.70052049009
2.95377967553
2.6529721
2.82081463344
4.17493198275
2.92788696321
3.203964652
3.53473207246
2.69721862518
2.48608391905
2.98005373911
2.32650490794
2.62165775185
2.79840753635
2.80232353374
2.547978864
3.29359457002
3.22918853129
2.86063951637
3.50278479452
2.46599567726
2.62063228443
3.23386941684
3.31277619801
2.68895799115
3.01387318823
3.41101765807
2.75082983465
2.27865154045
2.38540914322
2.49950138683
3.10136191916
2.38546931911
2.9866144779
2.76994974374
3.13008260628
2.59042979675
3.02531930258
2.55363917471
3.02355073063
2.90387015888
3.03622369491
2.82845310514
2.97879353944
2.75056494439
2.71069023333


==> eval_data/hidost_exhaust_randpath_detector_query_ratio.dat <==
79.803649572
68.7790909307
73.7162260859
70.2861725224
77.9166931633
77.7874727008
62.813194398
76.1346926395
71.3555385706
89.1036593206
75.1656579627
70.4246136725
93.9458651514
75.5594733072
68.0288383667
64.4504473504
65.6722545728
71.4388547756
77.2852927153
72.3852976856
74.9234881662
80.7403593878
71.1187738811
65.0119132604
69.0236830079
66.9501394886
76.0817176402
65.0816502543
63.4621858008
66.7914709489
71.9772693445
64.2594672817
85.8401891202
66.9333656886
73.4990873903
69.8893308698
68.2178923212
73.2231900643
77.6806962462
68.7919488473
65.4720654843
82.4891578322
75.6574684502
83.5715982129
82.1720922715
80.3414682646
75.0300504772
79.5822942164
74.3663470936
79.23752942
82.895915525
80.7156580468
73.5509452052
72.0122887906
83.6622285151
76.1632518914
92.3793331007
68.598222668
77.6020761465
60.009167051
86.8876355591
69.725390761
81.2257037103
67.1977674626
71.7642010574
71.1739632172
71.6582874096
69.8393078175
74.254418341
73.0071452961
70.8477979494
84.6557088822
68.5127834775
85.6049461883
63.4610367854
64.4572685824
76.0953638937
73.5769525604
65.2437758774
70.8324606796
66.9304716016
78.3504907236
66.2351704855
67.5192800421
71.5307876265
75.4929528601
71.1624901857
53.9605428657
89.6315061068
50.8730779238
73.0596402867
67.4030364814
63.9279642461
72.916069143
71.485032302
64.2374315528
69.5288657102
69.2415178503
66.1937292012
76.4345725579
73.4247776527
66.1402942854
80.3589300429
67.1687592668
75.9636763084
69.5135358784
70.3633372118
70.9671068315
81.8724501087
69.8890291203
69.3426111258
62.09791306
65.4277164716
86.1422037777
67.3494575565
66.9606760783
71.6872300665
67.7227223577
69.4056357072
74.0539042877
67.457226458
72.6500025202
73.951017488
61.2975789943
67.7013477494
88.6881960616
74.7161621019
67.8716544082
89.6560511502
80.9287489345
70.9659971107
82.7319158766
68.7271105269
69.814702577
62.9893794044
63.8396859677
66.8652045342
66.1265723522
72.4183532299
72.370092382
66.0907885517
63.5909756551
64.7397799974
68.5134494214
84.6565615037
69.7989683845
79.0272764419
72.4377715481
66.7512603414
70.1803142336
81.9541560323
92.0155650299
69.8373415733
70.107721771
71.9156298148
70.3879871887
75.4857684449
60.4577165849
69.498868872
74.0660313804
65.5723443116
74.5160280587
65.0601381452
81.3179988404
77.1914723157
71.6034293137
78.5629048388
77.9601591614
74.8764309217
82.9242294593
71.2928429915
66.7939906757
71.0969189785
79.3060254979
87.381887088
67.2287869876
81.897584011
80.7055665225
64.6019818914
63.0760859398
72.7780449239
77.1947183619
71.6054908257
76.0420610722
68.9425425978
62.7981635569
74.990314123
63.7415911686
61.7421997102
75.3538177709
66.3129549339
62.1214965092
81.7843565026
76.153610735
79.6505890561
75.8554354008
67.9888672665
69.5757746139
79.4058112334
75.9711277465
75.1923002885
79.889976318
65.3403984063
62.7765650013
68.857908858
70.6667770044
72.4274617775
66.419657044
73.2474346892
59.1222312232
67.168680388
79.2406258783
78.8733240836
70.1163211702
73.5999608127
71.0283028162
63.1417972382
72.491396361
73.5168273022
59.2603018093
73.4766089688
71.1867531221
62.8914547096
65.7161840565
65.7541231425
86.0258008443
69.5982390536
78.7664734075
74.6487520356
69.8490690187
73.169720171
71.3252878429
69.4844206298
81.3899328849
78.620394097
64.5918242179
74.976669622
62.1730080901
68.9560976959
89.7806443632
66.8240690669
65.7826468973
68.807666814
67.1685351102
83.0727512198
81.4923652114
72.6173880493
76.6949799617
69.7260629545
65.8159496086
73.5838603486
64.3502246288
61.1700980653
73.1012870999
69.4844174292
73.0400230524
74.0464689013
72.9267491379
70.4098384522
74.8508831737
78.4692085629
69.7871508082
69.6437889664
70.5058960362
72.0513631857
62.7178530854
71.6320743304
78.5466850963
89.0272651343
68.9970992525
58.5569307429
69.3291650172
69.8904280892
64.1553076212
67.9504166288
67.86850543
70.6290129808
69.723855444
78.3374387575
72.7042476576
67.7049932869
78.7212376506
80.4458878744
75.4636036717
74.1726444203
65.7411813752
75.4990600712
75.7132075075
80.8210274862
76.3483707414
69.3898014029
82.5903418397
65.1283582475
82.1588763786
64.0520183044
80.5523289749
71.9330799226
77.2529815735
70.8488989424
69.0522951806
68.1089625474
66.3167570388
70.2762542431
61.470290351
61.3626529331
71.8472310987
70.2722864356
80.2682158651
60.1017554126
84.3448900743
61.663676911
77.6907933571
70.4622030505
55.4314376776
66.6698722537
70.3501952985
62.5547842887
72.8750557464
76.7040799179
74.3669403375
61.9357726753
71.7131204339
68.642912191
60.5484093012
78.2980299432
63.7683958089
78.3303945653
77.3410870595
74.4554325244
65.7845282741
71.8882614094
75.694678567
75.3020651719
68.147972031
71.7127022077
85.1037274913
72.7990930728
61.2648882578
79.3219840035
63.204830194
72.9302981017
68.0427719425
73.5730306318
76.0774876857
76.3564779811
69.1007041382
69.1233223203
68.726886921
78.3099538948
68.7599293438
64.2272576044
71.9078866095
73.992637043
73.4244503475
63.4498020931
62.2249948843
80.1343138848
77.2926400225
69.6134637116
75.9950994838
74.1397518007
77.6087207307
73.2555479622
69.234612081
70.7795238063
70.2887670267
63.4119420059
65.8477977698
79.7482667773
79.3138677037
75.2905629452
60.6743594729
73.1895733728
76.5606356381
77.7209980028
71.1802387387
88.0159404785
61.3527608411
64.2888672848
85.0228022053
66.0971207231
78.5446151813
68.514083228
58.5526925993
66.962709117
77.1413352096
67.4536673571
71.5015134273
71.5920229048
68.6277999703
70.6127456058
79.6422981437
67.6270337412
84.1575886814
65.0637204406
70.6999830312
69.8590883786
64.1752444728
71.7991355096
60.3070346831
74.5773627576
76.3972075794
74.498083491
75.0210116074
69.9252924354
70.9618358717
77.5793586618
76.5718286915
63.1689398326
71.5613315053
74.6708257391
67.1018480146
86.4612504316
67.9928693281
69.2733487262
73.9610054152
68.7056810254
71.0463164151
75.6932615974
73.1044939671
58.698130103
67.404648188
73.4375534465
53.4964090239
81.0451515006
68.4212555609
76.2493757303
72.109473998
91.5665424254
60.777514042
74.1594493021
71.9739389132
75.7432079888
79.6188296896
66.8746156529
65.1313326031
73.3375360751
62.3001357956
65.5656216875
85.8881002693
67.0128278983
69.0462273632
74.5546593869
64.4750010781
81.0125797785
58.5102246442
68.9990209748
68.8994789774
75.7331998772
77.5726600856


==> eval_data/hidost_exhaust_randpath_oracle_query_ratio.dat <==
10.2144418337
9.26956145363
10.7803875321
10.1017242895
11.7937534412
10.0066072246
11.2112394855
9.27657632289
9.83885297171
9.47031293365
8.94603595934
8.64176417578
9.50802231864
10.0490612349
8.77287845344
9.9478816047
8.80435323253
10.1767369454
9.67225380551
9.74635500603
10.3043820297
9.94651969286
10.4508171503
10.0303423114
9.51193696237
9.18890563471
10.6193972089
9.93009333762
9.34258637723
9.47947375276
9.51274105713
10.223964241
11.4308726866
9.17009536789
10.2064525968
11.2429716695
9.82926578147
10.1849005121
9.60690291239
8.46926560208
8.98207040577
10.4321836692
9.25418705666
9.51125403788
9.38907463856
10.7038135826
10.3205514973
10.0691571551
11.2317221345
10.221749331
10.0203942237
10.7575226735
10.3591162133
10.785959363
11.3748388839
10.3239864914
10.7507972592
9.37285372474
9.99538670237
9.73399951475
9.6905626738
9.72277965347
9.63651052081
10.7800971969
10.2580918005
9.62873142705
10.2832907573
9.82488714538
10.3652895468
9.89945859652
9.90471477948
10.1851736376
9.27973880657
10.5531363467
11.0962629332
9.61214200096
10.5052013754
10.0174651311
10.9209379271
10.215966664
10.1599160928
9.45524718007
10.1954638876
9.13878367998
10.1645774968
9.49762122833
9.51993910822
8.4603324146
9.14453845899
8.63737768101
9.59075106297
8.66015619146
9.1788556578
9.62269819488
10.8170135993
9.90952570328
9.5288909174
10.0863677096
9.36929646406
10.5650009904
10.2860326063
10.2997931669
9.41743579517
10.2616982136
9.61572127758
10.3032927908
9.3235886693
9.60475561113
9.77767970886
9.61202537916
9.06683237278
8.72227568582
8.80967720604
9.89518464732
10.0305181854
9.5665632288
9.37753801729
10.3727768496
10.2338117149
11.5505405855
9.44682500107
9.94158334863
10.4479282013
8.53533966211
9.44357344493
10.72879076
8.69758902465
10.2884388313
9.61505081137
10.9560427939
9.36106466176
10.2654403669
9.28606559831
9.93333438554
10.1420785341
9.46608338273
9.84811636628
9.07062621366
9.31295366533
9.10897419749
9.19330835611
9.19709784262
10.5484596669
9.19708222176
9.72058507782
9.72910676012
9.63467207285
11.0139257996
10.0293689587
8.89466648751
9.67776643059
9.4210593821
9.85132437624
8.66598879903
11.0779930228
10.05473751
9.12892236709
9.56060334409
9.74493400996
10.0891927322
9.68443071971
9.60839861223
9.3761410544
10.9393155965
10.2659594303
8.90209692054
10.6062833013
8.88798373894
9.51962550364
9.62401443703
9.85941182909
9.80940623282
9.82273863152
10.1224413782
10.171144502
10.390153268
9.12656622901
10.513995167
10.6768385577
8.91223023197
8.5611188218
8.87239375321
9.67875881712
9.43958865774
10.3683986331
8.61534794632
9.63715300466
10.1600375718
10.1208002039
10.1271365731
9.31462122134
9.17050793097
9.72765704641
9.6711665774
9.49247650042
10.0278964946
9.47303356228
8.9880293013
10.4382473412
10.6484156089
9.79909970274
10.399655295
9.3727234919
8.63585525239
9.1941273746
9.52183523248
9.40685680435
9.52811309133
10.0930832314
8.82488667729
10.3387832676
10.4175521314
8.83163049048
10.1093080966
10.1558063479
10.3116924949
9.38555607277
9.76808934472
10.0157863535
8.25622545317
10.5635408023
9.65403983038
9.3939173863
9.24944236289
8.57043954388
9.9163758392
10.0601242723
8.82498690799
9.79245513496
9.77353502259
9.77847732624
9.89337329202
10.2974847089
10.3552917968
10.5235224228
9.63530721828
9.82731220396
9.4766226686
9.93347097637
10.4351808324
9.60290125529
10.0144929273
10.2490422366
10.1991597738
9.16743892916
10.2780128297
9.19460812661
9.93571081447
9.51534340539
9.12866483925
10.4297671217
10.0239758379
9.14853211727
10.2510119392
9.82007566446
9.47876632783
9.48731450747
9.1220177071
10.0823745929
9.50870666307
10.5369635413
10.4869926972
9.8467993145
10.2443301536
9.79172090488
9.54471422246
8.74555101629
9.73818761392
9.71587456447
9.99872825467
9.1766165093
8.73556350291
8.67154578682
8.98376133226
9.34588925633
9.94531606294
10.4472477988
9.97419453381
11.447563857
9.51485103738
9.7151825362
9.96300149559
10.884109694
9.77171335098
10.1518134606
9.88996678129
9.31674544448
10.0868349746
10.5035877692
10.3968994873
9.82140607943
9.51614640509
10.1092771717
9.80131026526
9.47390972802
10.3593094189
10.2339456132
9.69462768064
8.90723205736
10.3383386845
9.98595417579
9.50042020523
10.2124498467
8.81732995259
8.89403610735
9.92184069312
9.81930448998
10.3442574685
10.7541691664
11.0821058695
9.42804582355
10.3481250764
9.71854406269
8.68805084972
9.79886857909
9.5685224514
9.25826597846
9.69703465146
10.1808746663
8.94294835909
9.33901056373
10.0799847568
9.22308372246
8.77266994868
9.78586424758
9.87179188453
9.82582584445
9.62301057279
9.98706287819
9.63127437765
9.94041653641
8.98764540754
9.61648292191
8.78174256663
10.0245543609
10.9860669145
9.90741241622
9.89484284699
10.1706742923
9.72520812657
9.15894278499
10.0796630518
9.73851342924
10.1694005303
9.03720406134
9.47606680633
10.2920433091
9.70281802287
10.3484265568
9.46884686563
9.59691984572
9.12322707847
10.0244351176
9.08984646288
9.19822147367
9.82697114217
10.4326498103
10.2750180086
9.53258104086
9.82169088537
10.1246445151
10.4180500075
9.01189935078
9.39254002164
9.6325998822
9.60341751662
9.96685648098
9.67757175075
9.71468371916
9.6765833793
9.7660739944
9.56230924315
9.63898328387
10.2627711124
9.98999382875
9.60125509037
10.9530878694
9.56925485755
9.98238860678
10.5631260817
8.56838608556
10.0804823045
9.47437887153
8.20286207834
8.98761696355
9.60924256194
8.56542521043
9.65579579611
10.5974880593
9.80645181578
9.32168274606
9.89443631336
9.38503995687
10.7063513708
10.0526226074
9.53869409224
8.81560318449
8.64557727278
9.81670928657
9.79175945328
10.0166487478
9.56604522995
10.05391073
9.06745041179
9.69765509045
9.59679300726
10.1094398406
8.68813334757
9.10128232755
8.82570205647
10.0571434127
9.95001261676
10.8331364436
9.48365306495
10.0724629143
9.4960128395
9.74899116487
10.1912028797
10.4873994562
9.87560943805
10.6573830307
9.00753402428
9.63512046819
8.99743621101
10.5861507259
9.44792699848
10.3644513369
11.3618980787
10.4616829092
9.99062267085
10.4225249547
10.2767234827
9.58336328853
9.88609096065
9.61222058461
10.2509894438
9.08521128853
9.32960223568
9.36260509499
11.4285002184
9.93596295156
10.9124292578
9.92236323673
9.1912607857
10.8974215906
8.96295604938
10.9265344497
8.8610138473
9.74675163639
10.0134463744


==> eval_data/hidost_iterations.dat <==
8.60967726339
8.56390443749
8.37098255267
9.33681572617
7.70863102872
7.6246001586
8.37817252619
8.28245005553
8.86577747664
8.03626052515
6.84844408363
7.99463618861
10.100962211
9.57675546951
9.55213977884
9.64780298219
9.23762876038
9.3350796799
7.63234637107
8.80229186329
8.16885927478
8.66313773189
9.84769640744
6.84640892928
8.93568855363
8.34472779823
10.0585047892
7.97523512432
8.08377290201
7.65101905753
6.71996928455
8.95260976159
7.76961751847
7.53604785967
8.2042507752
8.47439749624
8.91495972341
7.62453604965
8.6762575191
7.61177731692
9.85957423372
8.29741059627
8.86588264393
8.684143924
8.46559541662
9.39724582812
9.66726526562
7.99084938699
8.63873489514
7.84690456734
7.20326543328
8.87687866988
9.87713733804
8.74280320343
9.50369099765
7.45158423362
9.18651994971
8.14725902902
8.00941512353
9.09566060187
8.5333467082
8.84145293904
7.0900181122
6.55359186063
9.1904841961
8.55999436384
7.86871873378
6.94101240133
9.43930064322
7.59291541637
8.55349210458
8.93097371544
6.7016919592
10.2625869168
8.65896157512
7.91959811903
8.76605276183
8.47755337744
8.91558543894
8.00548308274
8.96037991147
7.27946355344
8.28363457505
8.44823208842
8.68652359501
9.24306909233
9.36560569912
10.7404701237
9.71056270366
8.51180932748
7.77060983588
8.5097445722
8.85528723063
9.83019433111
6.97121061224
8.50427227112
8.61214988029
9.0519760435
8.83370399947
7.80322092035
7.26589686399
7.90905768938
9.81896098551
7.11308517736
10.6166675444
8.3692678167
8.20519592231
10.4325668122
7.44270673032
8.27112439881
7.43882047216
7.88445736523
7.89442446253
8.78279109681
10.8109399695
10.2577902669
8.31875923938
6.89711489947
8.38020853071
8.8208214756
9.79543140993
9.87964372691
8.11893681134
9.72419167893
7.73797566906
8.81400605569
8.96224809684
9.72077185069
8.63551477078
8.20563820108
8.08600034123
7.8880300311
7.3904737596
7.61075830741
8.97688059752
9.5091779884
7.57516647049
8.21389186821
8.76216053336
10.1354160038
6.84863858661
9.8615276663
9.92768257843
7.66509650789
9.43182517323
8.75170440412
10.1920773891
7.88765181498
9.57701827302
7.59390271437
8.58233886723
7.20359917896
9.02254792912
8.68270740449
7.49465161282
7.46516224089
9.29069947555
9.56996126482
9.15071781054
9.47284239265
8.04116010523
7.73858987257
8.71280714015
8.72663846265
9.76342498332
9.5312389062
7.67919477699
8.5950878115
8.16743419069
8.77979505905
8.16573663032
8.39512730616
9.10789410531
7.82857345516
8.15999105323
9.27827600448
9.71772901212
9.18056998016
9.41112892281
8.23068028997
9.10726802679
8.24568091743
8.37564625409
8.66617289104
9.08953415977
8.6038900814
7.91467608502
7.78109425449
9.2112352758
8.32985601962
8.98742380251
9.04983480956
8.78957936865
7.09025194217
8.46069571837
10.1907437823
8.93168357738
7.1941883943
9.1179735659
8.43733414562
8.3250499866
7.55233229062
8.87618974443
8.42205714027
9.71763344033
8.01911644722
8.40441566426
9.50023056049
8.61645649253
7.73941139019
9.68068376603
8.49658315669
8.18346408193
8.52486109421
8.13757121658
9.73512323412
9.67827647415
9.82622227679
8.55375970451
7.83186672302
8.7171567505
7.00872945801
9.31962429835
8.66740360757
8.90118928086
7.91777559564
8.18292059048
8.14927122302
10.8234890481
7.9596203542
8.29280531013
8.80875697331
9.82756849334
9.08668992377
8.84509249604
9.36982470478
6.74719380398
9.45576151782
9.22382545961
10.1876609753
8.84092113329
6.90450495734
8.42608855287
8.01644390489
8.92400822564
8.3129502997
9.70230033843
8.69995585055
9.03675096896
10.8230692685
7.7777253621
7.95863290889
8.50598216127
9.29137578223
9.30812545775
10.1464057436
9.68160379734
10.27102203
7.68089216272
9.60423834711
8.44321879746
7.21348358037
9.11933802306
8.72183590308
8.03517867159
9.70689498354
9.11413654322
9.10420313865
8.95585447921
7.7771316647
8.11555894451
9.59727521228
8.33584180529
9.23417105159
8.01540868605
9.22507769311
9.53987194534
8.42046752832
8.64363526925
8.86269082907
9.06580003259
8.12677033279
9.09952545172
8.10859500731
9.42430570965
8.05069344108
7.35499945897
8.02637989286
9.92084448075
10.4925914815
8.42478750803
10.146290785
7.88954546601
9.61626373859
8.56256007779
8.65283331027
8.80111061403
7.93983545497
6.12074992539
8.84395949291
10.0882142815
9.81043144058
9.89010914767
10.014197716
9.83413740709
8.68876900064
11.0665970924
8.59732846469
9.98756254631
9.34871919729
8.57890879749
8.17858969023
8.42294933527
7.87038676221
9.60251113202
9.7028582223
8.35459505249
9.51274631544
8.60691487611
9.34116088189
8.37732972288
9.210204088
8.5778301159
10.4728849232
9.28565832782
9.27622459007
7.63081267457
7.42551950382
8.75804685362
8.78674974139
7.60585837971
6.92401046666
7.17295833719
8.53413840333
9.10333619502
9.21098414916
7.734673936
9.67024966487
9.62938869523
7.38597979051
9.04471705192
8.45482717128
8.68594476934
9.21583432455
9.30082285549
8.48178879391
9.51701363504
7.04965893795
8.73797804548
9.09084641385
9.25726573578
9.10152232447
8.49642787529
6.55093281922
8.12217338309
7.02399012368
9.91108131282
7.46525522053
8.11693244233
10.6612076289
8.34088652145
7.43429567583
10.3704065932
7.56450864307
8.91100098859
9.42867723458
8.9693763545
8.68399806793
8.23340249978
7.67587224221
8.18037293013
9.07256093075
10.0187762208
9.49648033608
8.83327549176
10.0291548222
7.80319458146
9.16007630313
9.54806440523
10.199071288
10.9510930188
10.7767824216
9.24129513343
11.3274908672
7.25436014737
9.98705028297
8.00648193083
10.4591954602
8.71624174596
10.4220366618
6.91439718239
11.157394308
9.44342578415
10.4643854904
7.38069033603
6.25027548817
8.96299413606
10.9315816933
11.6576304132
12.2522426269
9.5109540368
8.92079927021
12.9899769009
8.79740135418
10.6138861016
9.27755868194
9.58870913822
10.6527142839
6.024343084
10.02644496
7.90533958304
8.91284872071
8.62435443296
6.7026230078
9.10491633079
9.43326975077
11.1182916034
8.68143445561
10.6843501607
10.6209357089
10.4751584158
8.93623423727
10.0251416857
7.07653619316
6.9534231016
12.249621902
11.714619817
10.9396160225
9.39530692315
8.07621658893
8.25198539364
9.83254108697
10.7946446884
7.92238198147
4.36386909106
9.71059266417
7.44177414991
10.717438987
7.60046262227
12.9494778445
8.02806593019
9.02992670171
7.38473162247
11.7981634941
8.88523512525
13.4691690775
9.22772338679
9.74233370368
11.6390480241
8.44390982874
11.271016978
10.0448407032
11.0711750366
9.94793886939
12.5641597067
9.09202381068
8.32589817001
8.58517239387
11.9597718955
11.2337870413
7.48343356672
7.25878649516
6.89813336105
7.29282678959
6.21064878082
10.6767144784
10.9099892752
9.66875315127
9.80751745765
9.67067131201
10.0098413307
8.15040880743
8.14361976651
8.24653951762
6.21809902039
8.82563132693
12.5642068272
12.0991918707
6.24667880527
12.7843837404
9.12429989671
8.80011605651
8.58095247651
11.778915654
10.8149310365
8.39127864135
8.38026423865
8.30296654659
8.89518233085
6.35900252052
13.0977695447
8.52789554068
8.45392706317
7.89765370628
5.75383174889
10.7779717668
8.87735561788
9.29794452387
10.0934984678
5.5753736818


==> eval_data/hidost_iterations_cummulative.dat <==
0	0
1	0
2	0
3	0
4	1
5	3
6	27
7	113
8	299
9	428
10	477
11	490
12	498
13	500
14	500



==> eval_data/hidost_morph1.dat <==
0.0852188389896
0.0818619482733
0.00849110558898
0.098889548638
0.0458587839711
0.0494000656707
0.0460536223036
0.0602404764323
0.0145189596595
0.0454720913953
0.0302514026462
0.0337096448536
0.0545431847642
0.0351367752299
0.0562292999964
0.00432100736635
0.00135854890745
0.0533013496174
0.0908484771344
0.0340593314203
0.0743027774837
0.0421681359096
0.086569023556
0.0397281370412
0.0783356595164
0.103212433574
0.0312440303215
0.110568161962
0.0554948695257
0.0488619968557
0.0315479046538
0.0402967202692
0.0424613367356
0.0538079879055
0.0332333670091
0.0579741679602
0.0332446063353
0.114369684985
0.0518108347984
0.0560566414773
0.0413874740851
0.081905638572
0.039628973986
0.0516317434563
0.0400379817162
0.0608328199342
0.00641341072373
0.0369197780019
0.042604624148
0.0447802293417
0.0286905583939
0.0173159528396
0.0181779148135
0.109790112599
0.00507442796582
0.0619231887692
0.0401431207959
0.0147936509672
0.0517784470044
0.0175947359718
0.103716311664
0.0283316362572
0.0677249953671
0.0672765371787
0.0375685923199
0.0113439798526
0.0457701033067
0.0188947350441
0.0993545108
0.0613532635809
0.0418417463305
0.0604753998604
0.0825199672864
0.03973073887
0.0185608450398
0.0150799504848
0.00839688300541
0.0365549444012
0.0600030536033
0.0115538578019
0.0849112572707
0.0279016292219
0.0987097673988
0.0321882827288
0.0919480851677
0.0770432316597
0.0714921089754
0.087247935973
0.103337884428
0.0742080684054
0.0394418086536
0.0815608925753
0.130120221812
0.052877232938
0.0385323670511
0.0266662831698
0.0142584683323
0.0561202128233
0.011429813987
0.0544476894592
0.042098010877
0.0604020449375
0.0932974313212
0.0705314401065
0.0592844246819
0.0274175072817
0.0393211652452
0.0901880518075
0.0694028535719
0.0870620089871
0.0333042166267
0.00784498363589
0.0361556710028
0.0793698568408
0.108525933447
0.0705321503646
0.0370988027374
0.0876490120776
0.0969565267413
0.00732762833661
0.0209406849289
0.057119739472
0.0653090715217
0.0296776538996
0.0977087956312
0.0563699537686
0.0591938416491
0.030891636831
0.0763770788419
0.0317016435477
0.0700369754753
0.0725486600037
0.0663892750442
0.0144865628597
0.0305679085331
0.0306688170237
0.0116304007337
0.0782186818422
0.0504005274646
0.0504461795417
0.0285111153467
0.0390336274227
0.00643720534239
0.0411441433186
0.0759604309181
0.0170996643756
0.0187672977975
0.117277409681
0.0548959463052
0.0160364284478
0.0308359017858
0.0774328960784
0.00892368254441
0.00167933546459
0.0567912524903
0.0401148024641
0.0677823245596
0.0801214785878
0.0449123858446
0.0258649641981
0.0726407373747
0.044153838877
0.00833847219843
0.0645973385393
0.0468551636055
0.0777289577187
0.112433811399
0.066924154793
0.0239358277665
0.0406418475947
0.106770730169
0.0554443036004
0.0601125476467
0.0285100014132
0.0655184623128
0.0278785069563
0.065098157652
0.0393526806444
0.0281475838942
0.0678422314977
0.0601457234558
0.0603155540903
0.00299011271152
0.0486120196007
0.0596597310197
0.0242692608911
0.0506159414144
0.0234540769939
0.050754904343
0.0634787767992
0.041210492574
0.0643828669825
0.111837991503
0.0513557337901
0.0398115209333
0.0242161760084
0.0658391053059
0.0881421130784
0.00783569428963
0.00545809916783
0.0950389565947
0.0648317383443
0.0570478463661
0.0150491039095
0.0721470547665
0.0023083140576
0.00414756024561
0.0290517923999
0.0382867731428
0.103762355602
0.012426321384
0.0257618821746
0.0206482408235
0.0400083807195
0.0314319158548
0.0436522264032
0.0805678779058
0.00105330390367
0.0303471591691
0.0743028397872
0.0255127165849
0.0394546608589
0.096115350131
0.0449660831972
0.0503108420192
0.0921209266668
0.0368579391147
0.0535822380842
0.00960122307468
0.0859015136813
0.0526577643241
0.0544420235184
0.0391125989416
0.0615443762345
0.0106919688694
0.0904304010261
0.0275437419677
0.128157182787
0.0343705174577
0.0775089129918
0.0179169369863
0.009599783521
0.043716844037
0.0727159347418
0.05078277113
0.0348051209436
0.000235159164254
0.0453963032117
0.0382986774847
0.0313851197173
0.066995166703
0.0833449525885
0.110314558393
0.0550232856757
0.0548587031034
0.0356707710551
0.0430317456277
0.072884838918
0.0434904177361
0.0220509293249
0.0202453932402
0.0275988596215
0.0987569312636
0.0373068733336
0.0626935386525
0.0591117861357
0.0699126136627
0.0273448599214
0.0905394005546
0.0243325654292
0.00151307930924
0.0770284709926
0.0745394171506
0.0424842788034
0.055747084733
0.00383534664413
0.0445272649089
0.0486099519735
0.0146597170653
0.0621266505636
0.0644158263214
0.0216949123514
0.0555248572391
0.0550407011124
0.0293596409769
0.0404750604599
0.027719902864
0.0707446133657
0.0522205920176
0.0707115689162
0.0160323073761
0.0101266436008
0.0534112231199
0.0936010385928
0.0511492015657
0.0235494774415
0.0401225623875
0.0760365901267
0.0281663108606
0.0648657427635
0.0288224064807
0.0647677721386
0.0683065887823
0.045672520013
0.0554474349611
0.0224586217532
0.0204927244199
0.0465372649022
0.0712987651686
0.0693265189773
0.0497579510642
0.04035974161
0.0578816920919
0.0116637802799
0.0907632854018
0.0533121816537
0.0643051028789
0.0486582420227
0.0686444655095
0.0467279535037
0.0835066465208
0.0410651207234
0.0624177298605
0.0505079830317
0.0475368955567
0.0637199016192
0.0322625233463
0.0468591890971
0.0325791751973
0.05337601714
0.0170769280844
0.0585059295084
0.0508466556636
0.0663664573853
0.0320399790326
0.0179959012362
0.0451635098608
0.0708080807511
0.0614708360212
0.0484927967083
0.0146922582207
0.0553554965464
0.0327986395817
0.0272029141637
0.0429116067813
0.0570279316201
0.0624569570725
0.0986848045628
0.0584291992191
0.0815170402381
0.0503853123514
0.0729953995029
0.079110763625
0.0755339009356
0.00203742554451
0.0174787203547
0.0890762411657
0.0655858173112
0.0124721280793
0.0499676766046
0.026314326891
0.0255353908769
0.0590083143599
0.031714344244
0.0874108935057
0.033328516208
0.0598763208912
0.0623938397233
0.0657384863694
0.0527898071397
0.0354069400544
0.0596010892993
0.06525367581
0.0802367688996
0.0338180770764
0.0157333607478
0.018066680002
0.0980748118807
0.0179298288843
0.022187372052
0.0604488467746
0.029784141979
0.0604366078197
0.0175711805895
0.00677499625386
0.0183075344956
0.131111966741
0.0665505800868
0.0529965167069
0.0462811403517
0.0759289072843
0.0511510348094
0.0851941123908
0.0536358904938
0.00502350998622
0.048451715644
0.0874440863498
0.0475942069784
0.0179372679475
0.0058324312868
0.0926230482409
0.0378512443572
0.0749903013401
0.0219190634136
0.0224144755043
0.0710251003181
0.0285345386412
0.0671302466067
0.0282517899746
0.0870091220865
0.0463644669282
0.0511402299543
0.0684085225137
0.00733270987272
0.0343581523789
0.0540179218685
0.102442922151
0.0448198994491
0.0744233033718
0.104148549523
0.0534788941231
0.0400002283752
0.0380421702378
0.0658480614611
0.0120715526264
0.0859642808551
0.0433218555698
0.0654824628013
0.0389846400266
0.0220115070853
0.0287942596764
0.0441122158922
0.077431591019
0.0147917856179
0.0497144910295
0.0323188205139
0.0510808271648
0.0627938874479
0.0511543017479
0.0389679823882
0.040821969149
0.0643537610792
0.0145253759808
0.0637453643855
0.0439417196349
0.0955572697582
0.0237937629832
0.060612388254
0.0615023215249
0.0524190226852
0.0477032079464
0.0153566650106
0.0526675557307
0.0711797662918
0.102671798962
0.0181104387905
0.00723290823818
0.0547102323671
0.0879995990124
0.0715210873295
0.0270668150402
0.0148413391609
0.0718927998334
0.0346556924531
0.0551696329269
0.0330377871385
0.0468547498741
0.0443265317778
0.0319255710843
0.0568673200835
0.0638870754525
0.0349775082215
0.0194588736454
0.00170408127121
0.0576720572824
0.0163969713875
0.0387042653996
0.0938669871407
0.0748350878523
0.0502285882681
0.0714436286933
0.0648612808483
0.0707288844671
0.0378306488957
0.0206446500899
0.0892339662109
0.0157775699536
0.0806800731148
0.0118401789815
0.0748274032962
0.074666813548
0.00807014526398
0.0303450411612
0.0973181842029
0.0879384571624
0.022280370937
0.0191647859525
0.0195166895325
0.0359493352467
0.0782078275811
0.0428976024462
0.0800495032724
0.0453001056978
0.016699792476
0.0579498614201
0.0682691635355
0.0292430276005
0.0123248135064
0.0542480127949
0.0178427546726
0.0395871528002
0.0305790601465
0.00355780812516
0.104094941078
0.0641905990956
0.0621310119333
0.0412196252824
0.0163757481021
0.0402514047328
0.0124247027085
0.0716887869049
0.0573796406756
0.00540707955107
0.0517537569718
0.00096586807444
0.0379332329199
0.0646476074404
0.107142463551
0.0440073910159
0.0443672885823
0.0649703396056
0.0113508747422
0.0799971356296
0.00456202201775
0.0383615496353
0.0539497319616
0.0834687994353
0.0140743914057
0.0459958635731
0.0557271615421
0.0470864201551
0.0577352740836
0.0542885188329
0.127152315169
0.061091826362
0.0159786190034
0.0527761983238
0.0538416128996
0.00173415407608
0.0434137030616
0.0509877007655
0.0574030153148
0.0392370593339
0.0923953292882
0.0395898137314
0.0960181670375
0.0535657189154
0.0731414145437
0.0513540112174
0.0943176408349
0.0387920362839
0.0606397311693
0.069405823433
0.0865615285683
0.137368128235
0.0267664211602
0.0185903732614
0.0608419288466
0.0378392470731
0.0625585026107
0.0469221342582
0.0326958799628
0.0522554380538
0.081113681631
0.0735118843677
0.0338566745281
0.0662860061091
0.039516411122
0.0734836073208
0.0784403556513
0.0284279340936
0.0786572814547
0.011760649853
0.148992854022
0.076880931906
0.0837349647754
0.0582081911696
0.0717674895828
0.0353450551425
0.0210157466728
0.0479811735666
0.0751875645354
0.0431274000029
0.00874096871563
0.0532324125355
0.0659442102918
0.0423089896248
0.0539336148787
0.00888455070093
0.0712382357263
0.0215610577678
0.0411955071871
0.0708145116064
0.0414084789852
0.0187525308369
0.044584679917
0.0814708248555
0.0355928241504
0.0124834377215
0.0794231344728
0.0690507925928
0.0470825725191
0.0469453645024
0.0104163698574
0.0573881279456
0.0728180559856
0.045914167416
0.0267229508812
0.00356704241039
0.00826855621802
0.0989926619516
0.0457200867216
0.058318037046
0.0242118944037
0.0842572987022
0.00590228904642
0.0274879058508
0.0913195958508
0.0370168256427
0.0217900739669
0.0256123714297
0.0801380378295
0.0410126411351
0.0339904295988
0.0643522311115
0.0574057648924
0.0402025675524
0.0296959035885
0.0666188098823
0.075958250387
0.0387306029383
0.10933820327
0.0747133602228
0.0301373021422
0.0694882805918
0.0523970038275
0.0447477341864
0.0695064457129
0.0386235439001
0.0215280809254
0.0664999827725
0.0277706075656
0.0574026742954
0.0353624298713
0.0918334558259
0.0558350584668
0.015000833726
0.041434650662
0.109865344336
0.0824518454935
0.0601507985623
0.0597626757013
0.0398651429638
0.0412682484875
0.0170640621147
0.0922070539366
0.0450932701863
0.059238374295
0.0688251953619
0.0253172160021
0.0559869642324
0.0226956443724
0.0420183735853
0.0760763469826
0.052781796144
0.0646869634263
0.0153043422343
0.0180495725247
0.0655160286033
0.0654000550483
0.0713397210988
0.0551584211576
0.0485635790873
0.0541107094765
0.0552556056268
0.0570391878669
0.0292253716707
0.0518021105199
0.00682983719983
0.0705474702127
0.0526975413556
0.0469643818341
0.0321750728032
0.0529980563233
0.0457525659149
0.0821939160402
0.0417983411938
0.0349466190002
0.024463636949
0.0174921431191
0.0624380607925
0.096743328514
0.0637262549278
0.053579825273
0.0743018059982
0.0661868770758
0.0387899115554
0.0392570270386
0.0695062888157
0.0349137966901
0.0662107018472
0.000644387008596
0.0506176606723
0.0299819181153
0.107412148548
0.0476379357983
0.0232399568635
0.017142135052
0.065935199708
0.0307422843036
0.0610030111398
0.0342968533517
0.0912343670081
0.0734592181822
0.0474811421187
0.0225630069345
0.0512913548767
0.060760491154
0.0431506508969
0.021002354159
0.0448527688168
0.0499942380736
0.0417651748867
0.0113177280331
0.00575463010266
0.0436229409794
0.0659186473755
0.0603379590858
0.0644580022168
0.0913209831852
0.00807370621705
0.0358318584338
0.0166473152962
0.0816171318578
0.0925470288674
0.0481228874943
0.0276125580647
0.0386453887319
0.0843538581088
0.0171614981622
0.0791816813588
0.0816351626765
0.0229668386868
0.0990056808813
0.0483762190958
0.112608107266
0.00392714146564
0.0207827535656
0.0910197005736
0.0332673609981
0.0613435150059
0.068790562518
0.0546306820133
0.00212584806381
0.0284647997278
0.00591473719152
0.0501156700779
0.0510201766394
0.0297745023693
0.030242574087
0.0304658274964
0.00361858898483
0.0547511200749
0.070939527956
0.0189488831752
0.0339862865435
0.00615795241131
0.0959197919715
0.0288487982878
0.0104077137503
0.0146269087266
0.0598654500458
0.00332062679156
0.0655233355515
0.0635807358062
0.0497160704788
0.0302267996044
0.052880747636
0.0793251198391
0.0628323567513
0.0300384125478
0.0645917233957
0.0873406786202
0.00938026708287
0.0524975081497
0.0727593707732
0.0560622629504
0.0715543632191
0.0405161753627
0.0764168826012
0.0468164001101
0.0494241943477
0.0592640315382
0.0641638104861
0.033213324886
0.0394262349684
0.0319711094792
0.0520669552822
0.100016998979
0.00642813761751
0.0946924441658
0.0658411869692
0.051532903264
0.0725080563837
0.0276553712954
0.052017845612
0.055734934548
0.0556535341952
0.113594414211
0.00318239373081
0.0511527499293
0.0325525148513
0.0651979284466
0.0513149410625
0.0674126374519
0.0864863777866
0.0572023599118
0.0484672489273
0.0507179937713
0.0499446994127
0.0359552736777
0.0226068567979
0.0827674526558
0.0567436900354
0.0873700364777
0.030744856349
0.00132799559794
0.0451356937264
0.0281755357999
0.00406558193579
0.0864221054309
0.0913110135206
0.0290422240261
0.0258026570299
0.0735216396179
0.0125361082422
0.0225693973218
0.00464878477176
0.0669354512708
0.0351709301055
0.0152330999805
0.0738440152537
0.0100583805537
0.0258154425612
0.00443510703493
0.0426031597272
0.0705954460619
0.0274288109811
0.076489502392
0.0416558865321
0.093516059296
0.0297650637255
0.0726160537427
0.0778628814292
0.0269839188145
0.0923228407394
0.0993656247996
0.0300739474283
0.0781130113043
0.0629246566317
0.0826676867778
0.0673596182838
0.114465417662
0.0532297917726
0.0649626033206
0.0788996173658
0.0351260561961
0.0328748688859
0.0110656016399
0.0983328930053
0.0770930455045
0.00360677472683
0.0707996811045
0.0390871654378
0.0398817492181
0.0402327781414
0.00536063561479
0.0481108827388
0.0768174325186
0.0317182556316
0.0636456205852
0.0508342339332
0.0397431094191
0.0726211454996
0.0632321309873
0.0643428839006
0.0775098093745
0.00960493944043
0.0741514859089
0.087818829799
0.00962533198681
0.0218361664402
0.050608286328
0.0457159995305
0.03607644546
0.0647227973567
0.0224261976133
0.07172164371
0.0411930893787
0.0409700106573
0.0349339140816
0.0590263740927
0.0829862197024
0.0571550879878
0.0384227019298
0.034676076145
0.0587837904114
0.0127710508637
0.00814331483956
0.0525257875529
0.0214103612147
0.0572190156703
0.0296533479678
0.0765879732934
0.0338063428732
0.0638130261329
0.0340547699158
0.0111054378313
0.0689171643473
0.0661266611013
0.0293413711133
0.117438464438
0.0483714258743
0.0998017985091
0.0691887415965
0.0678213740976
0.0488116266953
0.0577311529563
0.0747824962911
0.0840737640051
0.0668864584778
0.0869529096347
0.0757589041199
0.0424634178264
0.0122116782151
0.0866049775192
0.00728399597245
0.0827255708041
0.0479872223059
0.021302292104
0.0345700310808
0.0664765525166
0.0700729534772
0.0648768753784
0.0762762796454
0.00184881516087
0.0430368799598
0.0638404759892
0.079778411794
0.0479054924341
0.0688121875901
0.0608563318403
0.0763505174856
0.123063223713
0.0550006711273
0.129383123254
0.0640343737786
0.0858303496844
0.0412912217364
0.0435872471043
0.0782830490451
0.0718553550952
0.0298787731182
0.0202920997252
0.0541361325158
0.0133276093451
0.058867811356
0.0709688563053
0.0849254368576
0.118975234603
0.0315751160988
0.0603951947045
0.0284859047719
0.0690310203698
0.0186329366641
0.0248480541012
0.000699675846648
0.0283541556399
0.0658751986195
0.0460228822252
0.0329813497672
0.0213728148129
0.109306673351
0.0809069406602
0.0311481318452
0.03287340535
0.0828544342962
0.0791690984189
0.0141383254786
0.0825955829278


==> eval_data/hidost_morph2.dat <==
0.13498699435
0.0595668697635
0.0361509493456
0.134893804334
0.0652491491799
0.0317187143708
0.10845457221
0.112881069178
0.0649861868733
0.0913073814058
0.064629606801
0.0820833992659
0.0637145769752
0.0782487860301
0.112607901799
0.0477211506971
0.0721715064271
0.0889245714171
0.0104064565237
0.0684746851377
0.145484482937
0.134209599747
0.0453716998053
0.0919614621725
0.0811105896664
0.117051158529
0.0286567766546
0.115891208913
0.0891045975221
0.129438410147
0.0814207286946
0.0820780109357
0.0732614180911
0.110635936969
0.126557546078
0.132859525585
0.0904839816896
0.144682013999
0.0274978930498
0.0537909182872
0.0180628373522
0.0476484941552
0.0679365027156
0.131277116819
0.131027002808
0.0725997449724
0.0762768345698
0.0337348855081
0.0838197244441
0.147960965925
0.113806355656
0.108702108908
0.0789135608851
0.0832686638229
0.0971934126198
0.02898297615
0.0174656975595
0.130576437057
0.116217300083
0.0208885068507
0.0311194500681
0.0620222771057
0.131673187665
0.115472645791
0.0449512840127
0.0687087756611
0.0476995991443
0.0808596275859
0.157894934959
0.0985163078669
0.0524230995086
0.0927692664648
0.0576038165122
0.131319694412
0.0614002085931
0.0998030998527
0.0719660651916
0.126323225551
0.0850009523846
0.0174567627314
0.037408754793
0.14172109977
0.0538867687458
0.128818345809
0.140539901452
0.112123956509
0.121992154128
0.0157064409111
0.00592694525499
0.0668879861916
0.00596182380837
0.122476633208
0.0174760319369
0.130400961969
0.117843374928
0.102420251955
0.16870210277
0.0230507249895
0.0833281951961
0.109801876761
0.113062701881
0.0675677403501
0.0631165496455
0.0686964312498
0.154728156655
0.108686653496
0.0908352995511
0.150828121497
0.150624348119
0.104654550351
0.0367806489403
0.0947455907094
0.144536365015
0.0966359779898
0.11296600761
0.0283416851733
0.0638863442156
0.125544168061
0.124231590732
0.109707745947
0.110615512464
0.0287896195023
0.161047555618
0.0860824145092
0.122958290585
0.054502279229
0.0867607691783
0.0830478370431
0.126632792099
0.0173242186878
0.136631540139
0.12220048429
0.134245615777
0.0324177186416
0.0924241201133
0.112023906554
0.0855264120425
0.0383503917284
0.0642696041768
0.108889706993
0.0611105276378
0.116318074821
0.0461966664778
0.0780277796581
0.0188722371794
0.126671683674
0.152206767444
0.0510033922066
0.0903064251247
0.0222033554245
0.0952832991661
0.0517124790812
0.0960801167774
0.151594981593
0.0296490332564
0.0482399176447
0.0884099432957
0.110710795753
0.0817624396279
0.121880868715
0.0249633614122
0.0450074779462
0.0613747625628
0.0812342016319
0.0737833225509
0.0657132583618
0.0740813493258
0.0539807184344
0.0634833372336
0.0839601178477
0.112080505546
0.0915183058147
0.153179930964
0.0615526039937
0.0801172904737
0.0611974037454
0.124641528975
0.0936993675073
0.0732581993442
0.160741703338
0.0551792711322
0.0811739329006
0.0933300742565
0.0881838728687
0.0571346433428
0.175917410552
0.128646968109
0.0925941826716
0.0821560010788
0.0632340432398
0.0106602017208
0.0785271793807
0.0875534855746
0.089820860609
0.106142830123
0.137982799673
0.120303318193
0.0790063775971
0.0563325579971
0.0659993466544
0.114688663004
0.0714862539964
0.0912895521432
0.110795710261
0.0752449758875
0.034206734988
0.0900077530776
0.0601509252486
0.166804222838
0.0681454118431
0.149729913802
0.0804377370148
0.0872052706182
0.0145453673658
0.0571226430243
0.0368638971937
0.120534306888
0.106785076874
0.097213140734
0.0265262256745
0.0705136618222
0.10852276302
0.0887583407603
0.110373899204
0.106408311048
0.0457833621419
0.109056621538
0.0873142376281
0.0406349148299
0.0555190271697
0.103219754126
0.0892262316805
0.096445315427
0.0653265054775
0.134380531133
0.0345634025725
0.0355608210181
0.0366633154947
0.102855330016
0.0239755781714
0.137123914702
0.00953095236853
0.105351288611
0.126954022111
0.0812461953648
0.0118124131561
0.0413647440391
0.101501271757
0.00754547048815
0.0334562606034
0.115584464195
0.0933305084729
0.0937790110974
0.105465375793
0.0264297104324
0.0313528743296
0.0401906712289
0.122205573318
0.0969420909625
0.130933738592
0.0137584413916
0.0249902017632
0.081396116898
0.101787482429
0.0604433344809
0.101961216399
0.129533300148
0.0965976063474
0.0566508708133
0.0369434553955
0.0200358874183
0.136678776057
0.0536963698131
0.0606515996489
0.168481948412
0.130543639833
0.0691925914352
0.00810227193618
0.0132605986662
0.0661145433109
0.145502486551
0.0633710729157
0.0195258985627
0.0530834729599
0.0072139155794
0.0832048239195
0.0705673380186
0.120742021527
0.121429178523
0.105192551868
0.104295398305
0.0817234942786
0.073145952853
0.0205252867772
0.0105999707947
0.0785443311562
0.122726809123
0.102577573227
0.0734368870662
0.0726913477102
0.0392734499152
0.146258879131
0.0452975584203
0.0524732163054
0.0101309154797
0.0831048173355
0.033138295801
0.0541325329626
0.0675496117136
0.0939142358569
0.125091731811
0.0339292994066
0.112600561595
0.107096457898
0.071388128844
0.0087120393682
0.121967431167
0.0755369939381
0.0518252988127
0.0977329559165
0.145142744975
0.0609036505603
0.0385668256817
0.153204093469
0.115445105181
0.125341333602
0.125651691733
0.0503032968692
0.0423684407767
0.126703403642
0.0427971535655
0.0172602892134
0.053835405294
0.0598741109411
0.0622952522774
0.0564033729623
0.0982964385146
0.0483418630748
0.0618060983283
0.0312546048617
0.0998633365475
0.0611014786931
0.117314271523
0.083296791439
0.0611326478976
0.0361645378197
0.0376130577338
0.0714549941312
0.108132611322
0.126427176636
0.088258791945
0.0116580372674
0.0714289858614
0.154563618074
0.0621007452493
0.065821149342
0.126435420622
0.0908827587218
0.150900360628
0.113370732796
0.142465811544
0.0214331284184
0.0964424605559
0.109796809586
0.0683268953324
0.153680066374
0.0706475757107
0.107075700243
0.00898229076423
0.0771860563091
0.0396663111726
0.0606693493553
0.0609741812265
0.115572299098
0.114500792254
0.0589777806335
0.0728973069168
0.129030957107
0.0636305545926
0.0784632778426
0.056948993007
0.0661228638634
0.0393334854434
0.00810191923071
0.0512518677765
0.0563578871723
0.0695282629395
0.0933928647217
0.0791859365501
0.0568680906611
0.0780480858567
0.0246131142741
0.107732050103
0.0824082270264
0.0920151766957
0.131070086477
0.0547998983273
0.0408156785248
0.110202848664
0.0258826463672
0.0949037398135
0.0708828873372
0.0531105565074
0.0915266910049
0.140862559432
0.0784126197288
0.0948034368412
0.0661893221635
0.0721888340443
0.0352840296408
0.00544981282258
0.0798746317034
0.0887221729515
0.0711749716714
0.160653888578
0.0554883599662
0.0738041088253
0.0695115955868
0.112129425274
0.0549999382282
0.0994395580025
0.0583773641124
0.126216983146
0.0781504298884
0.0874958422818
0.0923747944996
0.167679885561
0.0769590096324
0.0868965387439
0.0775248727294
0.00254660940727
0.0560806095577
0.0679945459546
0.0696568983934
0.0884265317274
0.0794639506838
0.175334798225
0.0684856033556
0.103507588675
0.111846435764
0.0122254503533
0.0832222735159
0.120496691537
0.097050485719
0.0629185512213
0.0919497057417
0.0274128178879
0.0128765027239
0.0324092104584
0.110590490115
0.10958450976
0.0340619096782
0.0709215730056
0.0478452690002
0.110056876796
0.0408640385003
0.126399981413
0.131832896619
0.0134748553879
0.0711374875344
0.00992352424859
0.131057461925
0.0821897658381
0.136618974705
0.0749844376369
0.0901297006375
0.136552951802
0.106210381838
0.0240024540897
0.133669890544
0.115775295837
0.0449997006706
0.103085234442
0.102027292756
0.0880492028124
0.0721193303795
0.133336895851
0.0567265184769
0.0438188276188
0.0209229442818
0.0524352617636
0.15186978766
0.0205344436404
0.08336397684
0.117253755898
0.0917411730981
0.0321356516261
0.0262984701013
0.102572853054
0.107378630113
0.135992376748
0.129033791685
0.0764362084933
0.107640077246
0.0505653936212
0.131162579114
0.0784874117411
0.0722117871149
0.0650654844357
0.0512671281707
0.126045882188
0.10044876281
0.0867271107184
0.0950306052108
0.0856610350269
0.117312994688
0.0988368006309
0.0869739837539
0.1496492858
0.0523084496515
0.0463960080156
0.0691567429089
0.0563495211742
0.115290858656
0.195872843521
0.0847143797888
0.0890441767998
0.0322559366173
0.088537069189
0.0495157101966
0.00380397954819
0.0893054944842
0.0697255925555
0.0779363109701
0.103619459895
0.142743920995
0.0267352123079
0.089264926522
0.0501221829015
0.0528063235829
0.0378624288309
0.0992095095591
0.117238373623
0.14056513941
0.0793791265064
0.123298240032
0.161191537352
0.117442856035
0.108323343931
0.0514622074745
0.0476278891596
0.0883611499296
0.0673110025478
0.0371185385922
0.0477312814312
0.0805163195394
0.0931724693196
0.104963423565
0.0787692694719
0.048686131789
0.0841512162973
0.0897556254369
0.0658242982584
0.0784824955668
0.147385814306
0.0829056480707
0.0896874186343
0.0893541008518
0.0146834313078
0.102431169223
0.157295841881
0.166900533371
0.0666764665636
0.161279067952
0.042372273005
0.0802581108093
0.144795076659
0.0704367838063
0.08109651862
0.126829933751
0.0500779181168
0.115824306504
0.0914105706238
0.0745137827479
0.0687852387174
0.063621530159
0.0907808346646
0.0452333411569
0.12611422816
0.0543807660234
0.0693087443421
0.113682727299
0.109406028056
0.138416578056
0.0428306227002
0.13351875601
0.0756538856447
0.00273797239607
0.0520170891808
0.076147147292
0.080934064555
0.0874730897605
0.0115229948863
0.0791937916528
0.0225811775638
0.10253746218
0.0955857800304
0.107454818564
0.0418211417091
0.144945896429
0.013029540027
0.15751074507
0.0652157415477
0.174407034851
0.133379682285
0.110652223717
0.0871704678993
0.0894920027001
0.0380092683928
0.0268451283018
0.130892665129
0.119525548477
0.0873368545656
0.124566525608
0.058844914353
0.0795374758063
0.0711354157297
0.153925351521
0.115659447809
0.0781261498925
0.0734613183554
0.112143270681
0.0554387650053
0.145845501188
0.0148008764957
0.0954883716938
0.0350993385961
0.069436336151
0.129334024976
0.0448550076931
0.123225562054
0.12327744809
0.179472043958
0.101990611951
0.0254552377449
0.117794785501
0.137571013893
0.0735930587208
0.116361353164
0.0450730784813
0.0566883002806
0.0567885809878
0.0645310015497
0.111032602654
0.0470839167815
0.0989644519859
0.0706296742569
0.0276033429206
0.0942683908976
0.12507427509
0.100365579469
0.0905805391665
0.0861525773667
0.107116821296
0.0960486259499
0.137472250169
0.0846650551503
0.0264023291023
0.0860016055123
0.131981581089
0.151191385457
0.108785628785
0.0714686701277
0.142010027074
0.0895713861453
0.124348926283
0.060064722487
0.0618485775498
0.076493516499
0.125574840536
0.107811423265
0.104665918551
0.100823282037
0.113154906525
0.147038831277
0.0231657337588
0.100225864738
0.0889157902315
0.150913396126
0.027489853364
0.102408323641
0.0550841346577
0.0901665459499
0.0213164319493
0.102484836423
0.0559412369637
0.0842091453819
0.0724016651639
0.00961044291015
0.0790043839869
0.152419330981
0.0653418072785
0.0815346286306
0.118790247708
0.0941848177635
0.127035508325
0.0698304267723
0.0727640446511
0.115866853564
0.0307578912394
0.0785387683236
0.0848711861895
0.0517121788803
0.0782543502526
0.0852132930606
0.0054402890456
0.0866092869847
0.101665829501
0.0122719853959
0.0787129420312
0.062613220057
0.0976429562635
0.101992306094
0.0462339599295
0.0487014977774
0.0308958816782
0.0487574646368
0.0491252911579
0.0880578663107
0.0665833668979
0.106491224183
0.107150103094
0.159712107151
0.0856909447377
0.0989416706296
0.0653550306765
0.0468747109653
0.0100850016213
0.0692326649673
0.00228581942912
0.0906291708108
0.0949790868748
0.0590212493377
0.105598923692
0.0590531023339
0.0601920445701
0.155538054082
0.136007621088
0.0674696685501
0.0904854284048
0.139665811042
0.107199665993
0.00969323371642
0.111756971305
0.0752434124454
0.0516895782151
0.0630547051845
0.000664084700651
0.138373848148
0.106338195147
0.0495874532019
0.125480177442
0.0676755224137
0.0330796099961
0.196384686366
0.0505567581712
0.00856417427935
0.00714140071415
0.124236082276
0.082533230736
0.0670069711899
0.0791192918689
0.124244676108
0.132079484477
0.155294246398
0.0752374780986
0.0518699758901
0.0872117526529
0.0527332816572
0.153361310469
0.0651156902091
0.156384872338
0.027165651122
0.0892418591313
0.0605016478014
0.0231112880376
0.158766507038
0.120599067083
0.113181350939
0.0863125173869
0.0173164122031
0.107296274522
0.00170552228977
0.0526458281171
0.0836625995047
0.0718618731493
0.100314034372
0.00731700015859
0.0390134263669
0.109102108677
0.0905941329298
0.0517561982804
0.0298594605942
0.0448695826835
0.0686746560288
0.0799827265115
0.111432230707
0.0668108885126
0.0998995293768
0.036876454494
0.122894368686
0.113404842723
0.0286595403056
0.114837472953
0.103589301463
0.0882483528187
0.114756861162
0.0361196901169
0.147160583798
0.0857387164582
0.0948988290367
0.015975058521
0.0446009813316
0.164542094648
0.0820344613971
0.061496287542
0.101059624012
0.134084284236
0.100273570095
0.184898224721
0.0977994590479
0.155422076828
0.0465351341475
0.0254745038331
0.0945505005329
0.0865027442789
0.0425997032141
0.0961405110392
0.017170106932
0.0703257394762
0.129854174207
0.155103610593
0.126939820157
0.00517415438921
0.0723949256244
0.0604483709524
0.0561045780782
0.00903390665373
0.0586995898253
0.0957097093782
0.0429843406698
0.197394821496
0.0676663322049
0.0756511953194
0.0612673119778
0.100788132599
0.0805397296372
0.0649501974303
0.0060937716502
0.0299605586717
0.00559846148089
0.022772472501
0.0737044729956
0.0765815343651
0.0434782493929
0.0656384743083
0.05049611064
0.0239246998294
0.0752077231826
0.0768241759715
0.153258678257
0.0360148962873
0.0229279935282
0.0676281414004
0.156833639716
0.065800795112
0.0520729088783
0.078061359545
0.0841248291066
0.00205556667952
0.0705886649343
0.11149337407
0.107338430647
0.101591675603
0.0644944526212
0.0408239309472
0.111282791642
0.0831788325286
0.103395579238
0.104906214287
0.0534815304224
0.108688810405
0.0518245072797
0.0453191399119
0.0547304433947
0.138037954003
0.0766324870191
0.0907305290279
0.0627163967238
0.145587328466
0.0989094021796
0.052097187064
0.00810159464233
0.0591937602296
0.102864153703
0.0928496784776
0.0448686974315
0.173112585181
0.0927160225009
0.0934376909879
0.121908255998
0.10388478195
0.0984599223821
0.0575231592854
0.0569590412611
0.109105554157
0.0644223864556
0.0783863200233
0.109668066563
0.0014816367572
0.0674383687269
0.105193985731
0.124667070262
0.147453095177
0.116333519599
0.0732964272285
0.0424054330214
0.1123153269
0.00882873326263
0.110595151905
0.118448381967
0.0498411372064
0.0614039251167
0.13621911525
0.0447123580465
0.214723624021
0.0941143633439
0.0721544991497
0.0733306850133
0.0948782517835
0.0438815530639
0.153879430536
0.012565003627
0.112047729578
0.0649329713868
0.119749040115
0.0879647021312
0.0477298632137
0.102527413717
0.0936626080277
0.0937279339774
0.0677510502771
0.198750376754
0.0574536909157
4.27367345748e-05
0.0739953507209
0.0930627199358
0.0926545608178
0.0737485483833
0.108517318969
0.0300110933329
0.0647267044538
0.0595243203923
0.0624631280881
0.106859340004
0.121529009008
0.0537790043544
0.12038206165
0.145255424656
0.134658218989
0.0759685244521
0.0785578807978
0.0482293669311
0.0636776559052
0.0921764048734
0.132122164912
0.0941765982687
0.0549705747747
0.0706149657486
0.085555959471
0.0414810878998
0.0343271848228
0.0665850016183
0.102949360348
0.116252396793
0.0550664778561
0.118360533553
0.0650939548878
0.0912838429248
0.12377737074
0.103050004898
0.021235263454
0.0956480867038
0.0507774132499
0.11177763308
0.046067743233
0.132285201434
0.0411775323463
0.0979253423906
0.113320789604
0.119397843002
0.0506269167537
0.123334456071
0.105336427552
0.0671354370504
0.053896799305
0.111750578502
0.111529933364
0.0847423962367
0.0776893106109


==> eval_data/hidost_morph3.dat <==
0.111712911833
0.0722823020545
0.152963218292
0.14796510249
0.0948125073144
0.0818568133762
0.121580006411
0.102152941701
0.135119635556
0.144163662673
0.138457292285
0.0992769658032
0.0448076052713
0.142189880336
0.141887830982
0.11129555289
0.114758853665
0.0632998725187
0.0604138367007
0.10682765602
0.154006138809
0.00563819215998
0.0489115599568
0.066399891628
0.00863505232416
0.0826703971345
0.145040447331
0.161012765412
0.0611871603008
0.114817217629
0.107305090586
0.223061033966
0.142271777837
0.0713077626547
0.189611786211
0.14384624117
0.172725534112
0.117541787228
0.116457620839
0.147726304766
0.0968435749822
0.119815614006
0.12520360259
0.0720832412868
0.147323491883
0.133797052781
0.131144105764
0.181401536764
0.136260190876
0.158954038172
0.0825897288322
0.221032035999
0.169129417674
0.206666420966
0.123568474887
0.0989299793055
0.126593613029
0.171741661161
0.1363691309
0.166392990344
0.0643546054342
0.148826217574
0.106555186487
0.0845311518355
0.148036698337
0.110391342253
0.133017599825
0.151057472485
0.111961774548
0.0741950868712
0.173721819939
0.0830186248053
0.193598370233
0.131155569981
0.107574042905
0.120532878117
0.126728643467
0.0801682419491
0.151271496442
0.134459930229
0.169229689526
0.163869097725
0.182801284758
0.199453939776
0.120971527229
0.103893863449
0.104362053861
0.0708714223868
0.0488685695153
0.134267320372
0.0977037909864
0.0330962144322
0.0310302634454
0.118722201189
0.0835340420465
0.142151478119
0.138539680269
0.0892523374113
0.13843311062
0.167787911236
0.151950657404
0.171261762839
0.0510179610582
0.101923528136
0.183561788366
0.109937782259
0.104933234243
0.181130390391
0.0671763034744
0.097483844843
0.169994694669
0.0978565308437
0.184499510849
0.189704074548
0.162689498398
0.0375516387168
0.0665231633699
0.151529888592
0.20873708036
0.204865312864
0.149334230671
0.134360661838
0.161790806234
0.0333414103248
0.0774601112958
0.19820599726
0.047999423833
0.139844540119
0.185272009574
0.1865390919
0.0292993388521
0.146435134983
0.121977215617
0.119809361099
0.239183598872
0.0818442711857
0.152777638218
0.00862698666729
0.151214261292
0.0937241483051
0.126253322817
0.142963137216
0.189794367657
0.0474102113919
0.0388464091886
0.137379183145
0.194546100021
0.147985382988
0.0614674934325
0.19972534888
0.169595463394
0.161312589742
0.157252741383
0.105906413213
0.161906153449
0.104530320065
0.0537048124615
0.069775642775
0.100424712541
0.0109492578392
0.103225609028
0.154795025019
0.148603323522
0.110300725706
0.121211147668
0.0767821050056
0.0914223647135
0.167997688014
0.126885958668
0.125215316107
0.141269522602
0.227561807253
0.0283994914772
0.13845803407
0.0562592604383
0.0871196581636
0.106436149131
0.0862308869932
0.227126043736
0.111177561671
0.125658603825
0.169655229705
0.115679031265
0.00108160226446
0.100431126871
0.150292856518
0.20705104121
0.150422931317
0.0336146636626
0.15313794942
0.0875512016785
0.0827452881283
0.124365612337
0.0759142315122
0.0968028575302
0.0969614175919
0.110165848668
0.0462458132806
0.112375931101
0.171770198872
0.110058161029
0.160808015109
0.105938900528
0.120167764482
0.0697259373689
0.0881769789207
0.126761030374
0.0601641265069
0.166935023943
0.0874444472485
0.169090107416
0.134175201623
0.107404665623
0.081762765886
0.139927299974
0.0512534493598
0.149917766377
0.1054312635
0.114223542524
0.120890068873
0.134462127702
0.0165523690628
0.166755261397
0.0948767604587
0.0398588587312
0.0722329871578
0.0931257183504
0.165715950913
0.154853116347
0.205720864169
0.143744839372
0.12243096774
0.102226726851
0.0960313398198
0.0582821901188
0.117547685518
0.0610099682163
0.130100958637
0.076327704587
0.187576449886
0.12736540679
0.148644366931
0.112157968741
0.141619388581
0.197471570802
0.0851103743163
0.0519574717727
0.142807570913
0.100783419512
0.185439343571
0.000678236281393
0.123435353779
0.0534745389978
0.0794845964723
0.0998228723283
0.0802196296484
0.00398256194371
0.0907803385117
0.154424935794
0.126526612302
0.0744901065407
0.192777188011
0.187844242105
0.0902728562317
0.152890766022
0.0857204879897
0.0961421275737
0.139332340051
0.0784807160322
0.0784876117037
0.104628799566
0.145969611232
0.0891791337904
0.0989571163878
0.113897042924
0.215135717687
0.0362938049654
0.122832312446
0.193815571402
0.178343100697
0.135876608144
0.113569475258
0.151097629408
0.0704008678095
0.123255603081
0.0937931462841
0.0544018669888
0.133364019571
0.0919382836239
0.184621343981
0.0861686979665
0.0561157686071
0.020180336387
0.147048730666
0.12352873453
0.19992261548
0.115067401631
0.0925923938132
0.219443700299
0.0945718263888
0.048533474981
0.12840580511
0.0593252432641
0.158734097962
0.136235246628
0.0718476180873
0.0980529489089
0.0983633739122
0.105589644091
0.100756006806
0.167953875663
0.120894005534
0.146288959515
0.146102010466
0.195295547901
0.21878544847
0.185781032086
0.115387716799
0.156188710018
0.0897563251365
0.104204001403
0.0403513015654
0.122239670914
0.194984006803
0.11633450314
0.172030065676
0.179390577788
0.149845181056
0.0866650182719
0.19543484865
0.00163814366214
0.177848860998
0.103603758447
0.183176048418
0.163118177126
0.175345381499
0.0893883561847
0.0864592036979
0.16713791218
0.173865165385
0.123500989606
0.0965755266128
0.0917768096301
0.067439658019
0.17998404686
0.123698332678
0.132518180467
0.0307209814269
0.145275026427
0.150815560514
0.0883965907011
0.151654568495
0.249135156258
0.0810839934181
0.159928036723
0.0812490767515
0.210073195381
0.0875144635097
0.0989234594737
0.0798189434287
0.105353318288
0.0537415478156
0.15615337166
0.123700524336
0.139935082878
0.119628475319
0.0965979758568
0.139146442001
0.14227669419
0.140714458638
0.258564085973
0.225119018376
0.085690019632
0.178235110325
0.0789674704745
0.102460771633
0.129544640285
0.16133391216
0.0718630867378
0.190755324444
0.1646735862
0.0895506360772
0.138346899452
0.0530774754695
0.107192533379
0.0963516259146
0.126460725495
0.112198569852
0.166638130347
0.188602263557
0.136976231014
0.143715556278
0.144279167578
0.020336395625
0.222232750107
0.139339957368
0.126606504359
0.0654001444088
0.183001263106
0.213699762062
0.0110440057908
0.130005761845
0.107740575509
0.198695919715
0.162944115382
0.115304167701
0.153524654132
0.184721467999
0.259705072969
0.102328464366
0.0695330727193
0.169995043869
0.158244864094
0.10483817572
0.0434533886088
0.0616167679128
0.0331512040337
0.137644317377
0.116105035619
0.121216829369
0.0819775223083
0.147869738497
0.0918898897867
0.0998751496139
0.110613305932
0.0678237675439
0.0928394230778
0.204114236896
0.0945477263572
0.125825610374
0.210973264274
0.108211098557
0.106518570883
0.226414926074
0.0943580262244
0.117571889069
0.146079139218
0.117675845516
0.102045081237
0.162228350755
0.0546832159535
0.0974957488535
0.169410128302
0.140652950161
0.0869481394472
0.104753529108
0.182917404438
0.219170404415
0.136137377552
0.150467810574
0.17594063619
0.110003403482
0.123103448562
0.1826331124
0.144261411345
0.149447802843
0.0747158543727
0.121881357624
0.0720461905699
0.132639637311
0.188926836296
0.0391966999285
0.150794492563
0.0855466462827
0.123200713062
0.167639084794
0.210960824093
0.0740647281009
0.103104317124
0.117008071112
0.123147822388
0.17437636128
0.0276381267742
0.135542329794
0.12737805046
0.147272220886
0.174972792666
0.045284010423
0.111233129818
0.10428057878
0.182446353019
0.239116053922
0.100270435001
0.240014502371
0.158005024038
0.148280016369
0.139144159965
0.178110141588
0.14131042662
0.194469019077
0.0565702736131
0.00952096286896
0.315759728332
0.0722069207049
0.180922363117
0.0972828602501
0.0845434294892
0.150011528348
0.0969571788876
0.00911188539361
0.10004739153
0.0920423044407
0.0910806183314
0.10197047116
0.14967116777
0.162968811598
0.183437686353
0.121524761778
0.111067187919
0.00765213807986
0.258279866667
0.0741418448127
0.161940966561
0.100338095242
0.210254043337
0.115961195408
0.156807107014
0.0627848617705
0.194167441136
0.214617669632
0.114983587207
0.0673305006014
0.135563300008
0.0889021413828
0.0367763620438
0.175063186867
0.235452281182
0.13968846647
0.0620363951402
0.123819531773
0.102058564341
0.2598966479
0.0460440414687
0.161099425984
0.204307455876
0.0361281616083
0.108278543391
0.130370062571
0.119204402369
0.12824714978
0.128395580277
0.0571806042285
0.132256249931
0.129678520461
0.186996106114
0.133256172054
0.103881201061
0.125250703983
0.188008151128
0.112279575398
0.132616977919
0.0184984816491
0.125426864792
0.134044347071
0.18059735677
0.00570809679952
0.0600990321152
0.256921345011
0.217433193166
0.0435091497079
0.225409274985
0.204904584713
0.0621900561125
0.0179196994941
0.161220848193
0.0872781699776
0.128044326791
0.00404573446726
0.130388779338
0.171677122412
0.0428491036388
0.0953218307677
0.184700648066
0.0878312899707
0.143152694696
0.0975547910014
0.0682072767348
0.0101997564613
0.230796186312
0.130078369601
0.138815853101
0.0979614105744
0.169126164328
0.195059678511
0.125550110209
0.161117390771
0.11454286623
0.0861240790248
0.0385332821751
0.130836873114
0.0984934505172
0.204025510751
0.101056970935
0.0691657972935
0.108074781611
0.0355962243043
0.066380683995
0.157031197247
0.10973182368
0.158605408945
0.114191147091
0.0458639859627
0.150951144248
0.114696490138
0.150108506231
0.0768367082734
0.113375639655
0.141012390699
0.151060612848
0.0816206926106
0.126318367834
0.103890544073
0.109897196848
0.168911965036
0.120145608621
0.140255563459
0.1111218699
0.0590919889437
0.0108812830152
0.0391341253154
0.145486047736
0.12725440468
0.120515775606
0.150090541217
0.0969207029962
0.0985751850305
0.185159175583
0.132510186248
0.124232207714
0.154676457481
0.123994073399
0.088538266508
0.143397191775
0.112238195608
0.143246543264
0.135062087205
0.075047739781
0.125334173334
0.130232629955
0.14983139586
0.0647389856178
0.170794128123
0.179233481711
0.15942093293
0.0948828655844
0.186555441922
0.15354601962
0.117596966639
0.0601351340507
0.125206591145
0.115512324061
0.133313749763
0.11032871394
0.139147968636
0.152807941065
0.194605005155
0.145162987331
0.172999499017
0.0813285465631
0.0728782563757
0.156714271717
0.13963639037
0.116340665233
0.0814103331719
0.072349716222
0.101770405503
0.140419045159
0.0928845364991
0.132039263795
0.162027199899
0.100601078964
0.125583518462
0.162275915296
0.0895599329992
0.203265008181
0.0905584288942
0.0691304216817
0.133058449261
0.0243638545509
0.151223423089
0.117540257925
0.0833581046039
0.100980894282
0.0311984291663
0.165404689977
0.119016418486
0.0763679611196
0.0813680594309
0.0681576140047
0.12355967483
0.193898891626
0.267115622489
0.122893018329
0.17674079344
0.207899411526
0.15064921926
0.192250410697
0.0881178256984
0.082756810565
0.0821850361572
0.158402164439
0.0948610593368
0.11169442987
0.010718910715
0.101036881494
0.0881557111647
0.175708118198
0.052516226556
0.152347044181
0.133907623087
0.186057639815
0.188084839806
0.0890613635111
0.0714393462103
0.0357293290569
0.13324637721
0.233558031196
0.162471089337
0.0948526968192
0.104483921137
0.227255604379
0.183938438848
0.170248781988
0.160444543848
0.182259190399
0.154715533514
0.107460031827
0.0475116336568
0.141126048548
0.105426011072
0.158965367146
0.0480639944855
0.145883879705
0.0470623715784
0.0216896372878
0.146938081569
0.13701089091
0.0769196067389
0.0637084104422
0.0637130554806
0.116686176238
0.216271961039
0.058520825861
0.0613284752491
0.146228391061
0.106501619439
0.186286376823
0.0622139267289
0.015791253165
0.240769680952
0.0572529556464
0.0809997937362
0.14023058227
0.181173699488
0.182198056706
0.118965313431
0.161973939904
0.0680846796497
0.104155807179
0.13392615791
0.114358475808
0.16201692998
0.0205183060248
0.188170814235
0.228832709819
0.164003932029
0.149806847648
0.0924703832674
0.0584343195833
0.075361309961
0.13513077515
0.166293677041
0.149124731767
0.0960883876524
0.0823859624299
0.0228231899179
0.102683639991
0.057563473811
0.158873634976
0.0833398725118
0.0357346723568
0.210570726162
0.17059500081
0.0304382513453
0.152643396172
0.00491683528192
0.113991999225
0.205843667214
0.139413645672
0.195111982999
0.207489168505
0.0788459303514
0.127475682416
0.231586369101
0.0685278687965
0.0965861692011
0.138147855845
0.0932682401663
0.0732711684036
0.198191238249
0.126171753791
0.190630508588
0.102102656139
0.0494604035753
0.0497627564715
0.152800984558
0.123122552456
0.0438044458156
0.18452047194
0.133852462958
0.124134809838
0.161683606597
0.193913731329
0.217666979899
0.104740215334
0.117798449398
0.0160198636743
0.111146516778
0.0923182390071
0.100557681018
0.0761582825217
0.129987063798
0.194439809343
0.131644108967
0.133197780023
0.126427013705
0.134211698853
0.257740897122
0.110648295703
0.214454912442
0.147728074305
0.167629654978
0.105959456933
0.110418817052
0.156530513469
0.0847734893402
0.135654429818
0.0420662950931
0.169260016157
0.165734132198
0.0323030870233
0.132966264607
0.0571723266952
0.149220418992
0.155258125051
0.191318718692
0.0726876326518
0.123357279787
0.119498595743
0.0885312601596
0.189362183403
0.132856791546
0.0466693168015
0.194245076447
0.144896659782
0.0962302545116
0.15694670089
0.125696723921
0.0614724608393
0.151004986175
0.149177066826
0.183074130452
0.227294872405
0.115406614775
0.177005968606
0.100554284875
0.150529861548
0.184613874477
0.154814153139
0.0914360953354
0.0415155654445
0.103858054566
0.233945824954
0.0673637958999
0.132396536195
0.149270999284
0.119796051235
0.0985135579796
0.187529287915
0.116443178429
0.0488310240381
0.149626506394
0.0217175163134
0.0941323830442
0.0556819488731
0.0614249049163
0.0753143875245
0.0806677134401
0.131536966477
0.134819200619
0.000681762353272
0.172157427264
0.182703027416
0.132664677608
0.109028938032
0.121708974321
0.065488314872
0.138600891915
0.109154751292
0.0879496928019
0.189502751219
0.120129535218
0.132965505684
0.0811585032541
0.0598011486216
0.131445318718
0.15346566218
0.137824885456
0.175822085244
0.143252089663
0.180723109836
0.10110286064
0.00785284295009
0.0666108860641
0.077931746642
0.0910204665523
0.124227695002
0.133856614197
0.198818168762
0.0193099818873
0.137591292984
0.0694624166994
0.113393948303
0.207463887834
0.113008430742
0.137075913423
0.181602867092
0.197633074056
0.189091690271
0.109239943207
0.107691573225
0.165176663904
0.22519271111
0.135077483041
0.148277352494
0.0657348621516
0.159265435716
0.106852825979
0.177679834104
0.16831637423
0.11278485784
0.151097302512
0.166258161121
0.0887086117159
0.0549907201264
0.054176145018
0.200473558729
0.203418705976
0.179158267246
0.14406886449
0.0728288623061
0.146927470718
0.0419080443394
0.179130660465
0.0516550642223
0.135560712771
0.00930796098854
0.085732913337
0.0981976327244
0.187502543941
0.267915791945
0.179497553297
0.0423814406752
0.0704342715013
0.0847738266825
0.0563271299302
0.0336381502607
0.17074828707
0.141308463231
0.08264933965
0.188670336884
0.100110268214
0.123338801388
0.0752314289373
0.171082196444
0.0588642815085
0.089639492995
0.125115855411
0.187587617869
0.117728497204
0.100226151861
0.214655627808
0.171059873821
0.161476140249
0.0792784585145
0.171739997333
0.182725664438
0.136453944948
0.122682306031
0.177877021635
0.125218482942
0.107418934723
0.24856152196
0.126798821151
0.113808003627
0.198738252431
0.125576955629
0.165276700752
0.180694766814
0.191671238244


==> eval_data/hidost_morph4.dat <==
0.133552427674
0.217793906927
0.134087912002
0.251740096733
0.0705664191754
0.233806023048
0.135194305051
0.0795587027219
0.140123650591
0.141437458092
0.137285683508
0.127459567021
0.1391763091
0.158244049424
0.189744176034
0.124042885189
0.21376388843
0.124479819262
0.180181395131
0.11830813211
0.0735019469984
0.184355854188
0.229438880697
0.211296192617
0.16671355687
0.11561127097
0.0874316448973
0.129311431226
0.102583292935
0.23473869382
0.145327690164
0.176402805637
0.0950495551889
0.228741879173
0.0853912192372
0.182565898566
0.301005197662
0.176398927695
0.0892640138009
0.18152573042
0.112641086834
0.113666082418
0.249838260052
0.207004982509
0.150085311725
0.01746790409
0.0874411930189
0.129793962124
0.21724206762
0.083623687401
0.16657185361
0.219693172168
0.102232497487
0.129143456841
0.171118056845
0.110006431443
0.146966076306
0.175590484024
0.142366188756
0.17494382345
0.194509298003
0.26308716237
0.100055154252
0.103571556276
0.261667637979
0.0807523709124
0.128980147647
0.160128685315
0.16820174106
0.17428040726
0.190036928866
0.0598105501383
0.138208142348
0.216578431303
0.156876079443
0.164180294908
0.171491300412
0.242530079252
0.115492565769
0.203240101129
0.080605187182
0.0556386068903
0.259804477315
0.175349912471
0.105590645103
0.173856786181
0.197376615899
0.115865125219
0.313898631069
0.143966899964
0.154947785957
0.105088048635
0.176402708933
0.257610037946
0.0784307775241
0.0950729776673
0.0358644882691
0.189268866652
0.170590439474
0.248893666074
0.0751110267814
0.164381944517
0.140104699454
0.146294037387
0.19983964264
0.0704970068471
0.282936160252
0.0853553243065
0.130099560667
0.203907338373
0.151773461616
0.192079564811
0.19263723317
0.149448335847
0.200070354856
0.190046572625
0.0958776976449
0.216314390411
0.228406602834
0.169327859315
0.202979888077
0.153270577231
0.181961260522
0.0866440520382
0.211005971861
0.187300440875
0.134326339049
0.171327765211
0.165338718024
0.1614880902
0.225435822808
0.168700092465
0.150952632124
0.129668047197
0.156814648516
0.219527100683
0.13865952473
0.233811748786
0.164956725751
0.0640204775117
0.150839142052
0.178469951178
0.0873598615758
0.211874459895
0.215462600013
0.236899693221
0.172154056344
0.156761556736
0.124179696553
0.152665038888
0.183058920137
0.186034079031
0.128429806651
0.110569790228
0.0874938425608
0.0067573327225
0.118298227985
0.133176833991
0.159861175911
0.181737382599
0.0580503236846
0.109943451446
0.205063452752
0.214550643728
0.166895615106
0.230924817435
0.147930985947
0.236604272634
0.150531670352
0.0779591651504
0.107920910301
0.179474668532
0.11926382366
0.263944303934
0.138254984223
0.169446953817
0.282537066586
0.0848014382085
0.0807683253905
0.151192919715
0.121084942191
0.190919514346
0.19823035855
0.25549138648
0.0891001410464
0.274346009765
0.144266718274
0.194983339505
0.0805269335381
0.133938215224
0.0914387795234
0.151981194673
0.158507663645
0.195944793961
0.015393744439
0.216651443018
0.141932567883
0.232895655389
0.15302914055
0.0983177247371
0.204769747623
0.101094801274
0.295235054757
0.217029739569
0.131288087547
0.144442990064
0.236201042036
0.0607140520055
0.123830331425
0.0820305376108
0.220794825751
0.277810617323
0.239710403328
0.220276234889
0.210526744329
0.223998317364
0.125782310524
0.173919722906
0.205897853697
0.105713063674
0.202243632491
0.174430121965
0.0758095211253
0.176533343637
0.0965605348058
0.0963854849589
0.172836512575
0.126575392193
0.145130560804
0.135489310052
0.26319585458
0.0783529720159
0.179501997811
0.149912400701
0.118333288844
0.174562532233
0.282576537484
0.0441256451787
0.174062150416
0.19578727028
0.0774966408755
0.178701638111
0.214453670233
0.225270925103
0.305380921878
0.178401853782
0.123662796906
0.154474923507
0.0024588924943
0.12488896255
0.155526226943
0.101294249764
0.259772051507
0.175986811251
0.178098385149
0.167055560149
0.137167606393
0.102467694378
0.157265198941
0.195182104
0.0915580879159
0.0817578591354
0.110292182701
0.10253738629
0.17652596434
0.117576063466
0.123614036816
0.134010358621
0.143991451352
0.111751540214
0.480074176989
0.224275204392
0.136140464418
0.23916576431
0.116431491968
0.200058516783
0.183000166795
0.225527434878
0.117693914266
0.161577325125
0.0694162976062
0.183675633724
0.166596145354
0.147206128481
0.080089493636
0.14673150876
0.0789730991052
0.160617083843
0.374035946693
0.276220133597
0.147322778973
0.11407859257
0.145021834028
0.151608726012
0.111315201051
0.244370900771
0.291172207647
0.160530348073
0.184996227092
0.144052487767
0.134552640993
0.122918900165
0.147059427895
0.0917783988469
0.141621224916
0.0889373309722
0.288449275601
0.118589412706
0.165829482516
0.167935049811
0.190589602627
0.225426172195
0.170539621188
0.180622803595
0.126118982433
0.209700073275
0.139978517012
0.0847436864631
0.156720017541
0.097698053185
0.177257573324
0.309158015723
0.0409925856313
0.207441827448
0.221967524931
0.0348822525151
0.183869219726
0.122551001112
0.0949260344476
0.223347363967
0.191986378618
0.217912603748
0.145459941594
0.175740911822
0.0663326223657
0.204009764249
0.153878231647
0.222428758682
0.146622697169
0.211041089796
0.174137104107
0.237901492396
0.16279223476
0.243238489457
0.0633795997064
0.128583352862
0.218086427633
0.172157647743
0.0738124395739
0.185528327863
0.146355431974
0.105054270617
0.193446702162
0.076664841169
0.0504207609637
0.0981149549968
0.192674208957
0.130611225315
0.121213256958
0.180622892252
0.117352103998
0.148859041441
0.173273323374
0.221233050512
0.0613906878703
0.160750630405
0.0771335705899
0.171616861806
0.213108847107
0.198627743453
0.234804352642
0.15018815503
0.115847352595
0.0920294837095
0.1859347157
0.157026228785
0.134671464813
0.171942068618
0.172401827446
0.184109454525
0.258790024623
0.231594247782
0.137376292867
0.109010596962
0.180268712839
0.236880036926
0.216436268381
0.297769107675
0.193278643973
0.18624614133
0.256339092817
0.131781455331
0.109271932425
0.249929689923
0.0906842006179
0.272754501139
0.187011490429
0.0431404114655
0.135121149004
0.243417768903
0.176971157588
0.158475865046
0.1618964228
0.21432042876
0.156271882689
0.153561241089
0.1190176635
0.149786153854
0.0825412856872
0.165849118066
0.165028294892
0.178852210021
0.211792350505
0.0558865305825
0.20533715594
0.14901742575
0.27526421263
0.139703493306
0.125810249163
0.0772468340249
0.334302992251
0.174721013439
0.232787849834
0.106732880566
0.119817117878
0.171836854146
0.165194939654
0.220015642007
0.123959725723
0.12901796092
0.212625908589
0.0471743723067
0.113824465086
0.173082456886
0.0829668614145
0.147061940104
0.141192483068
0.182253288276
0.289900906777
0.234502389186
0.0544651795754
0.280546527472
0.106211426854
0.0653750809731
0.167162753138
0.232396860452
0.160330007135
0.162771185257
0.0543034082163
0.0105011096319
0.185797380531
0.238788375489
0.0960123408446
0.225194327174
0.11633699524
0.147397415028
0.159859083448
0.201180303496
0.153528001522
0.153863931492
0.179401757448
0.188485566826
0.210488883406
0.190079652024
0.115987201049
0.253355746621
0.124943902601
0.21732642322
0.256496799451
0.211704667241
0.0901920231292
0.0751630022836
0.313302505788
0.12010450283
0.0026407875708
0.0419103157729
0.10294137198
0.200120833328
0.132625128312
0.139211223291
0.192127525115
0.146767344271
0.150395871461
0.0976602077925
0.0865830819754
0.215256181407
0.20638658165
0.086174100354
0.0919550908642
0.150474865245
0.0425564456495
0.237848025127
0.180504599668
0.104055939484
0.129256775211
0.134137985422
0.0993448746129
0.191854577376
0.232155598891
0.196462418195
0.103466584096
0.0773078876662
0.226975321948
0.0993665802859
0.0282107233281
0.275690417338
0.159913033872
0.259890909816
0.166826361954
0.0445292313811
0.137812464559
0.13271323063
0.186858107787
0.198328620251
0.175978580716
0.111526464375
0.0739708525207
0.0503425586423
0.166688409424
0.13293645669
0.156144446857
0.111857865261
0.114442343332
0.247165894081
0.183806876896
0.110986456168
0.233377574816
0.164932156795
0.21250792245
0.0448119081192
0.199950312791
0.0709337547685
0.122288670652
0.201832386558
0.175863799398
0.24069347281
0.0739580200738
0.0129811015732
0.212414844302
0.128307125293
0.15199005274
0.134259705292
0.137513094723
0.181191109437
0.195810899433
0.136453661109
0.243311655897
0.129464451211
0.131418294405
0.176690372552
0.0951776110832
0.129516761177
0.131348310268
0.0922305927426
0.0949564311824
0.267593396822
0.150044414479
0.148890946622
0.153354876616
0.0480164760682
0.131029738835
0.11821212044
0.115218677403
0.10985922294
0.132924793506
0.174074568267
0.104602555391
0.062748913743
0.169832469199
0.109947249491
0.158455322164
0.135653779514
0.0819538361379
0.0519939462337
0.282400258895
0.13230394247
0.181736189535
0.1644872958
0.130953053026
0.301471206963
0.184870420114
0.225564852383
0.143935033438
0.164704445508
0.139001213926
0.141815258142
0.101909158615
0.194808198004
0.030642576049
0.172112208175
0.0936978029825
0.116713788633
0.201476917517
0.0265052750052
0.189380771115
0.186511409552
0.139318053516
0.0865511934113
0.209287547134
0.109119510798
0.251293085388
0.20868717879
0.128132569465
0.110687315458
0.193534122203
0.182611125341
0.187803453691
0.11673404445
0.209883878432
0.218297485736
0.210632232989
0.154173634597
0.187238947506
0.256328558795
0.138817792932
0.201474207719
0.177882328822
0.266173807032
0.152129856075
0.198869751787
0.133791757903
0.0782022493492
0.116385168459
0.0591282458552
0.103389009375
0.0737793824817
0.162768814846
0.158527532547
0.170541535802
0.202440668596
0.199384056367
0.105891783517
0.143723352639
0.102283102658
0.273354621136
0.0889620148031
0.245827263296
0.149586314957
0.19517108895
0.119028104795
0.190076104501
0.170569138225
0.233747289902
0.0918800519353
0.0413370427401
0.104644069684
0.15351078336
0.140432845622
0.023539724883
0.137504649969
0.180150072764
0.128777700007
0.267386404463
0.0499282976678
0.20028226849
0.147366364975
0.0904281369419
0.112950181663
0.193596966005
0.0789028268617
0.0688130637082
0.0877211226789
0.106154775741
0.0948048715158
0.208311143999
0.156206341125
0.11757954006
0.218072393705
0.186507801187
0.2133875537
0.275481566008
0.230694557577
0.153712604766
0.0416455274131
0.176090992376
0.217508170094
0.192735258337
0.00317533892031
0.00488643667576
0.169217201231
0.163614721176
0.221305214189
0.25642132042
0.166186961764
0.162497313936
0.160456046754
0.225792752202
0.134183651428
0.129588026315
0.0857181207844
0.254514442479
0.0752798387578
0.165013368172
0.153946189188
0.16232749822
0.19179550977
0.0438579260062
0.194795278818
0.121044703976
0.234882137344
0.19863788762
0.170173141155
0.0531626971425
0.117510984328
0.0795687005354
0.207966802828
0.176703347624
0.231417181204
0.206687822057
0.177390793711
0.183922587757
0.298599679804
0.232095057632
0.120751914628
0.152070044068
0.18415205686
0.220574457852
0.129187437831
0.0994026289365
0.0950376566301
0.174209748791
0.249397862281
0.156727220541
0.285251700705
0.178769523763
0.195083237105
0.216212398649
0.0957900070288
0.216509795319
0.288510386642
0.0354107920658
0.10368066979
0.189177716005
0.13461702141
0.0911398984541
0.197461016509
0.17891985472
0.100992424472
0.320971583162
0.157779361721
0.311664877539
0.11790745985
0.151608102866
0.100513272962
0.108459724643
0.196057731697
0.0910657974353
0.0435861162159
0.166376136954
0.171270095323
0.100099220661
0.208289032334
0.243569402473
0.117711834535
0.0563841756416
0.160773325676
0.257391572401
0.224122344705
0.17201676673
0.224222668344
0.157713539905
0.124707926804
0.0655119859114
0.136397218534
0.181609694707
0.164432082143
0.244268194962
0.221524259017
0.158246301719
0.137953145518
0.142139569863
0.102501418838
0.180556383571
0.173627202902
0.203596780384
0.262619541149
0.236647803936
0.21956058365
0.177665787083
0.192234596692
0.0744115831152
0.177331723984
0.253229074251
0.164641226428
0.29299587405
0.213724862337
0.20878402922
0.241151337784
0.18285832663
0.071172040338
0.150780027343
0.252465202657
0.155065137744
0.156030251986
0.197257237083
0.0824071694985
0.21561781743
0.0312789407057
0.177142311022
0.062932455318
0.26518887986
0.239114570244
0.15459303033
0.239943297346
0.258146966937
0.250426058565
0.15680383335
0.0713476015426
0.0438026232645
0.11209658389
0.00228273614913
0.00611292888929
0.282405669582
0.0260535921308
0.055840954265
0.298866425036
0.149356314747
0.210090626866
0.227912171636
0.11121597917
0.219440997611
0.204015883462
0.275860719004
0.0421625675308
0.156905637836
0.0448587356209
0.173222643487
0.118174564147
0.167630677491
0.271295296205
0.116328063741
0.0977553914547
0.259311857415
0.129829242978
0.298538755265
0.14148629768
0.111710891434
0.0923839872016
0.0835648757905
0.290940426294
0.201092317215
0.0861165211987
0.1605543991
0.229932303471
0.16126929951
0.151120641957
0.301177325917
0.267314218527
0.1479869787
0.178356906428
0.206837244784
0.187738696767
0.155538540002
0.261548566308
0.114580472844
0.11131237099
0.179001902862
0.239564112269
0.114078414621
0.138157346183
0.114168766148
0.267170670382
0.197456697693
0.180219366071
0.0952939766659
0.188661550064
0.131406200563
0.254474139437
0.154557214192
0.308575722201
0.110197485484
0.168110130476
0.200064121522
0.150803758367
0.076056833976
0.117917440116
0.16782690568
0.0972806257624
0.226725501087
0.13125689844
0.0812362906026
0.161535333063
0.0412077387963
0.160787101818
0.316748797375
0.135876690938
0.120351437232
0.180393605687
0.186079930561
0.216694204273
0.270650382743
0.20456494897
0.198629217718
0.0864823049256
0.208414611568
0.247954158943
0.158299114565
0.212763480914
0.202784412106
0.126167583479
0.161581231602
0.141565954991
0.121784474691
0.121054435331
0.237588630474
0.135390910554
0.187754859738
0.0757021147973
0.0453137208126
0.198231599237
0.138783584002
0.227554868437
0.0568618416749
0.191143474917
0.16746979295
0.127105329528
0.186356525744
0.0313386851264
0.145542311941
0.128049663524
0.128024491642
0.175472665881
0.200780516337
0.0693802664612
0.108304223984
0.12953123343
0.138023511997
0.0619204500524
0.171524849324
0.204233401588
0.210898693614
0.0759085526651
0.17253299165
0.127169290599
0.209734938912
0.274775648236
0.209642351431
0.192135511577
0.0473152841025
0.198909397045
0.262283451108
0.143373699952
0.164699569425
0.174893813119
0.0743328342845
0.172897647769
0.142050394858
0.224077847825
0.0590040172577
0.195149071831
0.147132513474
0.195247923013
0.115074442626
0.184233977659
0.0373699701002
0.15355261062
0.134984191863
0.0592610527834
0.306291419574
0.193486478764
0.098783077332
0.0261791712117
0.186408924889
0.218348988894
0.0513195075599
0.191105207571
0.213050901649
0.143249813313
0.168789391671
0.124194951697
0.0889449345493
0.171819087653
0.0209926758407
0.188375484915
0.121495693946
0.0945951301377
0.259664772496
0.184364259944
0.127964235287
0.0950647368157
0.0323203069937
0.0699500134014
0.152333795893
0.195416949242
0.175516979346
0.222380648179
0.275254007739
0.0863493548921
0.134614920616
0.123289776374
0.171271808795
0.0928395755258
0.117930518918
0.090212119861
0.106687671998
0.105543425118
0.152134994771
0.199127231647
0.0943514869473
0.0865391840628


==> eval_data/hidost_morph5.dat <==
0.164388344044
0.271592248053
0.205531736483
0.269121233624
0.159958012528
0.255792959577
0.402795455416
0.29364336684
0.365943364149
0.227962459004
0.161891564315
0.196843526263
0.424527324228
0.222054718569
0.357602600845
0.0732103497766
0.216086334329
0.206023880498
0.221099455812
0.291396001207
0.223059797705
0.444453445876
0.0784388722845
0.356766626895
0.224231893595
0.200739009601
0.193016229334
0.182353278644
0.185341418528
0.227283320708
0.361388272337
0.376859985026
0.286975661161
0.322895457946
0.104019002455
0.268920286404
0.246548954158
0.31193645115
0.244072228914
0.358823979993
0.315982824287
0.236555504075
0.0951409007625
0.233699074811
0.46244716236
0.168332026877
0.15459802857
0.279136855028
0.281087736838
0.211701230163
0.339115091661
0.225332542424
0.228298485031
0.295107456731
0.180231008334
0.185396290832
0.114912004375
0.230718042084
0.287825513969
0.0581076968706
0.405971454167
0.256376166758
0.170462563381
0.226309504251
0.140585460536
0.193916153398
0.252649755196
0.20908697185
0.174952197122
0.347637209213
0.160265924269
0.231982590506
0.313564411936
0.248521969687
0.259354248232
0.120299878703
0.171097461483
0.269521594714
0.322048669802
0.117987266241
0.337416129572
0.42606353016
0.160403780811
0.0344255118962
0.195175099726
0.165835164668
0.239163510633
0.167857453686
0.0846981634996
0.353984081574
0.300408692817
0.184723288213
0.29878716085
0.206152652798
0.277376066714
0.215426187798
0.256246629028
0.357276434082
0.211975003645
0.160696932485
0.320007666007
0.282457305725
0.24073156259
0.281366104808
0.262720831136
0.264267845351
0.194019600763
0.166368026274
0.236734807486
0.28085062509
0.249041125408
0.244249612105
0.193429397466
0.178486860987
0.268554361186
0.216088368606
0.28746820965
0.199555229892
0.126775182643
0.303339239096
0.198489216887
0.232794362565
0.305672127556
0.227290248228
0.115348606361
0.317614587948
0.185498144266
0.0883479402193
0.178617693913
0.185924104908
0.357833581714
0.27283366641
0.243538438336
0.391940135504
0.221615406964
0.198852919804
0.208584695288
0.290808141013
0.24352119936
0.311816895596
0.143513647903
0.260749730279
0.309855457435
0.346315556151
0.269553466166
0.170460811277
0.0958185911595
0.0629874676025
0.231007771588
0.216785472885
0.31895662789
0.278754078457
0.156872241823
0.462146915623
0.0663190973311
0.234535556861
0.288736269381
0.200029012485
0.160786477189
0.151432824522
0.329916360018
0.231163938984
0.289397743994
0.283629638502
0.151330844773
0.201466174876
0.362903039199
0.123605490477
0.281313973544
0.264194283659
0.124055707064
0.136747857769
0.258649720654
0.29992365292
0.263736329147
0.347357991659
0.119494801937
0.337690708233
0.284912375822
0.241663040802
0.198530663661
0.244154237406
0.17277811807
0.405794146606
0.221673889178
0.165486011503
0.136945376221
0.294413723296
0.137076678453
0.225588030471
0.286485116026
0.344253188943
0.068188705153
0.0871163414027
0.267199247403
0.223750397371
0.202444994792
0.190298011367
0.23305963443
0.246943570023
0.0408112205707
0.260340131048
0.224195724621
0.230015361222
0.163334932892
0.287637454086
0.283950272638
0.165304175401
0.180711388354
0.0696388035166
0.156445796885
0.275673103096
0.486073468395
0.295993262377
0.133035621316
0.396656495381
0.129164658491
0.23306105539
0.41326714732
0.36822651594
0.32079079454
0.168838441927
0.164173725398
0.347543398965
0.145801330016
0.430359188126
0.254936514535
0.3358798658
0.180085197588
0.203869286257
0.306815278566
0.178956098918
0.283165935747
0.217400694042
0.188815981703
0.244763433038
0.462616053094
0.361370345154
0.26238826376
0.286241878003
0.310648246817
0.190625541154
0.0255956623766
0.0951412757463
0.158557223995
0.357070880688
0.252748132325
0.264576795193
0.221531098824
0.234297965339
0.103924544337
0.193162245531
0.207077126648
0.164896267112
0.181134506457
0.24950810627
0.157771344216
0.183839621865
0.135307454367
0.0341628698978
0.201411464915
0.260603766113
0.164119100714
0.132754244471
0.182941055488
0.181209900443
0.285053171856
0.175796910592
0.0318689322496
0.062589307915
0.173498145254
0.284235088269
0.287387337066
0.311063184402
0.237935548063
0.20374500572
0.112021832434
0.23589798814
0.147983841705
0.227201288936
0.139434441208
0.362444451821
0.298683808139
0.285042520621
0.249833688968
0.1424032772
0.143616200456
0.18570435888
0.346291521367
0.079586957165
0.10847841647
0.0452513162926
0.253156341429
0.31342713434
0.170520236295
0.21898022423
0.262271777889
0.214006079033
0.12882814171
0.318894787319
0.328034506392
0.277567742248
0.308025260159
0.282352183548
0.228047630087
0.0777069376306
0.287575532256
0.241205767643
0.392043382679
0.216531620429
0.18793382931
0.181775567134
0.200606595736
0.169643756373
0.152150200924
0.262263092476
0.372100654804
0.111657430699
0.339658168211
0.295686290782
0.0964271250361
0.345312614523
0.0164379527907
0.180742023847
0.0792151556556
0.20012424584
0.071538390196
0.169970818341
0.174708463104
0.18757685826
0.321076500111
0.177479826206
0.183954570965
0.357140207331
0.296988128638
0.221800375276
0.189412673849
0.212273284272
0.124419195992
0.338926577936
0.199226898191
0.34689614681
0.141629706734
0.339999058595
0.210727752063
0.276768830011
0.20709690259
0.240194444439
0.0787574684041
0.25336354886
0.306563703532
0.107970114101
0.369409956826
0.220738793027
0.423457540365
0.325373508091
0.0986424065261
0.115123214218
0.21940180989
0.296232016096
0.297329468418
0.376076414474
0.315745351541
0.127259481051
0.298395699725
0.330517834494
0.39859921968
0.228835425364
0.372219171391
0.188755859102
0.355004558463
0.222959285229
0.194769067151
0.208859235614
0.281290311053
0.271496510926
0.188316003542
0.173979626838
0.436481784785
0.188655004102
0.150694971709
0.157538381765
0.237490445408
0.248146007726
0.243864160474
0.411542903046
0.226427933663
0.434803591534
0.359695876699
0.171602174252
0.213417016473
0.246414546115
0.380067238555
0.213618024278
0.203041005557
0.24122283984
0.280126348755
0.112874223931
0.233157897294
0.257135923357
0.0977214169604
0.374580321796
0.275152622699
0.196198086278
0.174378429921
0.266817965304
0.407334589401
0.237700267177
0.314589394072
0.314680961356
0.29103184935
0.0844603530924
0.162754331687
0.228315434367
0.299487093646
0.144849177361
0.284831234607
0.206601805042
0.176761419575
0.320583865493
0.184703005054
0.164979683849
0.323317603713
0.310286590161
0.23182972698
0.18470405599
0.221828953364
0.300041442246
0.252296293234
0.381692481164
0.296625609244
0.257598698773
0.191284397579
0.0991698035547
0.184403088487
0.26196343429
0.359283330525
0.30178048095
0.0632131625209
0.113978522943
0.309230637187
0.205700291899
0.192045687222
0.283902686109
0.406377823774
0.205936781946
0.259168936328
0.245780214657
0.229761685774
0.287867998261
0.212904818421
0.205409130777
0.166404104912
0.215359342386
0.0873466796683
0.235842753085
0.336222853307
0.263596054988
0.232470055838
0.133956420621
0.272671752606
0.237601174341
0.19882199919
0.16804141613
0.0730667921962
0.312083501575
0.322100663485
0.357773557116
0.1873037736
0.141229428902
0.149344810158
0.22551665084
0.0718279888577
0.264836355259
0.270765980897
0.347075960889
0.158191342385
0.0197481875258
0.339158228608
0.15930647595
0.352360911141
0.0175181841557
0.325436398519
0.167211792678
0.192879497847
0.261871276045
0.317794291817
0.305142245523
0.331364515363
0.206800611062
0.319783943374
0.173391236629
0.12404423254
0.20531878006
0.192510127142
0.114230937923
0.222788581761
0.166769884804
0.268605601688
0.272892235268
0.313084562908
0.0987112337042
0.220552422316
0.257294628542
0.270825175286
0.267413277074
0.205190068096
0.299175083131
0.245338118543
0.358032228626
0.304476263635
0.289962947061
0.301912046955
0.204650233971
0.412639652602
0.374856407888
0.251862146421
0.156116432356
0.23419843698
0.243776778071
0.237592762079
0.106514043721
0.300269285345
0.115042117107
0.296903382578
0.0831673573083
0.278712703038
0.265150785866
0.29031603715
0.285032640981
0.254981169988
0.211441268901
0.18823560882
0.240620519689
0.399751240665
0.212884480873
0.26737073025
0.216776225665
0.132331315902
0.210399752741
0.35190263892
0.248791893997
0.262637881639
0.150852503275
0.12606464918
0.324628568094
0.25325867614
0.0793836875814
0.406741238194
0.436934866391
0.1912391642
0.250068961796
0.273539682916
0.290140404685
0.164729463287
0.0823461214773
0.290469203431
0.0769096523754
0.291721170303
0.283483150099
0.261747935889
0.210021853609
0.233476432364
0.160622771422
0.407122969651
0.302510842358
0.179549259136
0.351391655975
0.269953033978
0.13788919388
0.408446215118
0.268168986774
0.263108255467
0.147945395282
0.174053447792
0.193941207808
0.257046456176
0.203222523493
0.257000954685
0.0709993481072
0.142989281274
0.278279310136
0.254920294579
0.228868196727
0.211559386576
0.359934230989
0.345883639228
0.216989674333
0.190352225658
0.280240978164
0.270928548062
0.175168040374
0.290843980738
0.0887532044788
0.100071582487
0.306150677784
0.278626072474
0.282847649332
0.304836288538
0.245641984266
0.206916399582
0.328147421269
0.290616333262
0.221820819999
0.133764155689
0.230464922052
0.15215700898
0.208151052371
0.39974484731
0.504922831291
0.137082939044
0.34179911838
0.251760626841
0.21480678275
0.137784146775
0.125584624847
0.0922501158568
0.221279910349
0.134037724366
0.305453549813
0.258761068296
0.295148856547
0.279682436197
0.190451959576
0.185949140022
0.182851466535
0.366504573594
0.175517778062
0.302913942203
0.0598325611002
0.346533995242
0.305596128903
0.29297697346
0.186859636413
0.333025680896
0.247534345247
0.273511347441
0.124891317793
0.330070404848
0.401867535438
0.0498663853596
0.29203486934
0.14472885158
0.144157126469
0.213732459803
0.160723359858
0.318998925692
0.191349076136
0.170642748644
0.21060898518
0.193730051847
0.211106730414
0.272782176484
0.144031982024
0.230133242929
0.323757618142
0.365273077516
0.197810447042
0.287351799677
0.274882735119
0.254129845152
0.0994499553143
0.228613860169
0.14225613253
0.351493969779
0.358459195274
0.270073806876
0.288122475144
0.187372138531
0.329840787382
0.309393719821
0.217005911581
0.107140913038
0.315988477492
0.37082207304
0.313678272271
0.106456703549
0.375926118756
0.252933005893
0.162609290522
0.430321444773
0.258797928611
0.0352568744405
0.320499126377
0.239598296344
0.299859894841
0.365136776343
0.407743799236
0.305944583415
0.199322241
0.248638024801
0.276821704155
0.152962045875
0.223256888914
0.26872280524
0.250295907134
0.163093466669
0.12336753331
0.358990161291
0.139053609887
0.0871934488806
0.0240374645906
0.115868875468
0.137818096678
0.343600112619
0.278771905236
0.244100858893
0.292260386297
0.259815408101
0.204360976299
0.237817025605
0.314831792549
0.26096979032
0.352233184923
0.277344534173
0.213150154777
0.178653632265
0.093974663099
0.299594280752
0.0846636548111
0.261342121609
0.168443773235
0.264505245037
0.312899982201
0.281404150896
0.325576948313
0.339255296158
0.176760326555
0.278595415513
0.128225509343
0.109972481327
0.302915754295
0.247064365849
0.248997741579
0.32909880693
0.275713593432
0.253544289709
0.147857163204
0.179742668571
0.132548990904
0.274157541343
0.283050680441
0.232173551022
0.36098644974
0.143448233913
0.313607287821
0.402009382292
0.172226479627
0.428983914667
0.27754883883
0.208807791418
0.0406522196449
0.328214503382
0.255420751477
0.248204109867
0.235952328882
0.273585560997
0.231556643019
0.143037773769
0.251335867827
0.186370125439
0.190991651624
0.300125604311
0.266244746931
0.338256929543
0.143077422073
0.249446246692
0.292400388484
0.0717960270096
0.216501982651
0.219682049596
0.290138409719
0.188791101295
0.322673692434
0.338600953747
0.20270556894
0.185681744198
0.209447388226
0.243241323722
0.226729192288
0.231823766321
0.151068673569
0.211423298611
0.126491777826
0.195593722814
0.211501320687
0.20157340436
0.028073478766
0.390419462541
0.305202206731
0.270941858393
0.327378052059
0.277698180143
0.224564971749
0.262205276486
0.161951412059
0.309115956325
0.252169486119
0.159573412652
0.137479783269
0.337033304316
0.182110400223
0.23546251576
0.243087719107
0.0623033972519
0.135428927945
0.138992008313
0.179060480248
0.288094896032
0.117379317621
0.212029995275
0.289561142283
0.21009866378
0.042543339176
0.133174944102
0.149088526951
0.257522896579
0.299352563674
0.111291465781
0.214196427477
0.21832777945
0.10292083789
0.0790774664528
0.233982996391
0.241198081245
0.329042894079
0.253474575747
0.269382691607
0.280820654559
0.0629612382777
0.263685315876
0.292165371743
0.164407275977
0.278621782074
0.0857599214715
0.27016675378
0.377833367448
0.123566062602
0.179914392884
0.199248856094
0.170283462964
0.279735558371
0.223180972149
0.299585000744
0.391509261078
0.34502694887
0.341288653959
0.280425119717
0.368349036459
0.324843574758
0.166784873198
0.275212049299
0.382491618158
0.184811887182
0.380640860649
0.233719001918
0.252629786887
0.200259106455
0.202737684763
0.0625534974107
0.025078041808
0.17558463672
0.301693286494
0.23136951429
0.0299398907424
0.261743251123
0.206603415498
0.310209319727
0.233498591242
0.251611677789
0.239089310547
0.370062394579
0.392410797248
0.329460939771
0.16011695028
0.00689680656108
0.140784531938
0.111110369866
0.217230352202
0.215341866594
0.0874932883259
0.213563755323
0.268806028616
0.300807168234
0.230746035117
0.266186222154
0.161117962726
0.139729543387
0.385775414417
0.386892003818
0.125424024519
0.117481581534
0.211539044466
0.0519048588179
0.155021275357
0.25853953199
0.292741851321
0.221429102584
0.149223511171
0.235831772495
0.296280085248
0.264656259217
0.289155858566
0.279494367211
0.1962529594
0.210358672385
0.15726757685
0.26322692885
0.173862710963
0.177152606803
0.177601743824
0.361369544895
0.446390214886
0.196543858177
0.215842531062
0.140061552506
0.357878908069
0.204424531039
0.102403972173
0.313801444892
0.230687681539
0.306581863167
0.191974041906
0.322556317657
0.175212401567
0.266484029447
0.0735272757519
0.239688992733
0.117334196905
0.263922639284
0.256730865831
0.264148103811
0.195367772195
0.321194681215
0.27135319421
0.241764598988
0.206848268698
0.177243747289
0.14099277431
0.399150991899
0.16102394848
0.336512976592
0.117757461178
0.379463543477
0.220318598936
0.316897573742
0.0840203964363
0.26008788704
0.266384216682
0.370528445577
0.0912912154168
0.159496824708
0.210997905471
0.159602448398
0.162684087066
0.305827822443
0.209235446902
0.397653751154
0.22579229998
0.146804099085
0.16671851533
0.269013096611
0.343942018343
0.107722649964
0.122850629219
0.254025587881
0.375370097743
0.299875425482
0.344925635201
0.265712476902
0.250169858059
0.261501144244
0.216280806758
0.159196341863
0.238628402839
0.26616870884
0.126857455513
0.270826578454
0.305354250906
0.247417324513
0.267353327021
0.212283637569
0.272580486187
0.213532980738
0.199110139351
0.175685137241
0.0594330164009
0.178996865172
0.0912540981867
0.240142656371
0.208709673946
0.30984056696
0.33183972393
0.0828301338539
0.292780082043
0.267505139492
0.0240366072883
0.276238852217
0.223870192702
0.267331507464


==> eval_data/hidost_morph6.dat <==
0.36155879039
0.256528036312
0.48863898465
0.443985415287
0.271906451173
0.369977183925
0.318002865863
0.157195047449
0.373039176724
0.283607637687
0.208218153006
0.311130597249
0.273708545842
0.31963343421
0.270128539527
0.388825432252
0.270178367538
0.406866144178
0.36109123114
0.25322438071
0.272692505136
0.307164855904
0.149766562274
0.220174650435
0.266450613941
0.344401821008
0.353958624349
0.356523318935
0.0623069708279
0.350954256971
0.336036357215
0.333426173313
0.37515711154
0.261999168826
0.319883523611
0.3755423916
0.243319139126
0.39695277803
0.260984772111
0.276139292962
0.218719017219
0.228643257943
0.20239555462
0.394249284437
0.256541149091
0.344773422268
0.240356437018
0.270526634593
0.206646660274
0.120644423396
0.288955994262
0.288192300659
0.332041926067
0.142303700044
0.132172205705
0.399727816572
0.148474915753
0.219409947436
0.247822146607
0.484168167691
0.258486595256
0.198965624824
0.512565902851
0.316810784409
0.204653813329
0.220508263554
0.282325195087
0.298581176112
0.399695892869
0.279043077215
0.423967760073
0.172689175119
0.230713850091
0.329229046201
0.314010732157
0.242668858702
0.0622168288343
0.450088279193
0.356989670725
0.280994875114
0.237026824747
0.0976761422801
0.454698677861
0.236481637826
0.243487272128
0.421554464999
0.262212092453
0.245160231124
0.0159720050854
0.201446234728
0.345007879786
0.185815931528
0.112864154715
0.30980554654
0.189634855715
0.370973339638
0.18409419056
0.217912286887
0.278238173003
0.431394652881
0.276477913093
0.181738823521
0.374248689626
0.276613888383
0.406035644392
0.119619069879
0.206656847966
0.235465034713
0.375276318275
0.249435874191
0.365020736379
0.260086562847
0.382212868109
0.379429694305
0.409831063134
0.36870392487
0.292720495303
0.342798753638
0.439121064907
0.290525563891
0.304753441999
0.389427210819
0.264765733124
0.274451061102
0.360552500572
0.126090732174
0.197922877118
0.171769338996
0.410002592335
0.198316775428
0.178334572836
0.236933426736
0.101888798173
0.294492954961
0.235231327518
0.326312090161
0.238994282634
0.23788656578
0.176709050756
0.28399579986
0.167634762813
0.391686601467
0.304468486429
0.00771464149454
0.262380811509
0.239644381319
0.0503232177562
0.17965092338
0.345192300786
0.33388838526
0.282166537075
0.0874897070798
0.289917058556
0.35964720341
0.433866370952
0.424025398671
0.353542540563
0.19812507914
0.309453623348
0.342487245142
0.336883184732
0.299954334211
0.252464926622
0.101779859434
0.3117102663
0.312421424351
0.105875132646
0.514352288886
0.290919464456
0.258444096963
0.296489731345
0.366860004482
0.229494089564
0.339542569651
0.40311847371
0.163086691618
0.137796625425
0.270324115083
0.13962172725
0.336658122949
0.302389723134
0.239431955492
0.336633032923
0.30964213134
0.365660748747
0.261398480329
0.244853264629
0.190802483627
0.41902098076
0.251009759542
0.474002325581
0.405120936424
0.31452400579
0.299213735653
0.307206991222
0.17296168577
0.230543346386
0.246550703083
0.195050937532
0.331755781078
0.324088489916
0.164955154834
0.256125115842
0.221580374746
0.157507228279
0.399289095354
0.274967599937
0.311075444089
0.356895601846
0.361243170868
0.269639691575
0.177705878714
0.350333833953
0.259969984283
0.247221600715
0.230668708908
0.373388866782
0.143483023899
0.212756947609
0.155941800574
0.345581464067
0.290471518501
0.250563168856
0.361546854121
0.436881997674
0.115595877145
0.180563934833
0.164042445431
0.169770593737
0.206188145482
0.38351887379
0.0454892027027
0.0475483846622
0.351998852805
0.301971753688
0.268533539342
0.280433273676
0.573566924687
0.174226985043
0.447327538122
0.346694859158
0.208107897172
0.160111145363
0.559192986675
0.425679791341
0.286647376008
0.204268626635
0.384036777314
0.236694362631
0.344711344104
0.306026944056
0.2914324434
0.0841321811195
0.320695122617
0.261084063033
0.183413828361
0.351599859698
0.283795682876
0.249056755951
0.42911399917
0.0175834287704
0.113192944669
0.223394873829
0.104605181249
0.312431659739
0.243598004507
0.403019448137
0.0542692594403
0.346630855196
0.236976159274
0.244620462913
0.306795112371
0.515320932801
0.210456785454
0.246959290796
0.303915310076
0.254613694459
0.133551945673
0.151111260542
0.221645528519
0.188483964285
0.0726992877942
0.187619054236
0.22412798919
0.296005421397
0.296288250764
0.249408352278
0.414408766872
0.278520951065
0.202569824056
0.0264383498608
0.16885845797
0.316386616618
0.246517015964
0.213610589633
0.475590441575
0.332693772038
0.390914151614
0.0674746002875
0.382613994944
0.0885284684763
0.34533711887
0.401908152698
0.479355869227
0.321734613834
0.0371086109414
0.416156961488
0.395598865601
0.26953664962
0.21988235103
0.38946994049
0.159659022153
0.297112232524
0.325414326068
0.22607645985
0.28783290993
0.218145334555
0.243322498582
0.485807305703
0.116781697864
0.265812959639
0.490453186357
0.231329673826
0.327235363916
0.213890255462
0.284129583912
0.249407978071
0.348940940975
0.365697420184
0.227098103483
0.430652803715
0.384542138775
0.274531402747
0.384275210524
0.294731427147
0.118658894602
0.206585420647
0.319975295242
0.336166872704
0.18306679811
0.301351419289
0.290891534658
0.333248695741
0.389291027193
0.349186012985
0.251993357298
0.398895429389
0.194574006208
0.427489629748
0.174025189852
0.138148638749
0.364373031047
0.206345595197
0.392474455754
0.47884478156
0.379038135932
0.522778668048
0.351042067406
0.291258719643
0.172995364654
0.335444000027
0.383891617855
0.334394280154
0.160827128794
0.389499422228
0.264094995824
0.340349860555
0.167615569102
0.327201439241
0.155506425167
0.391472681391
0.210338087668
0.29674200401
0.343602736614
0.457904300543
0.356096063906
0.260596153989
0.318049121851
0.499400217413
0.264404477095
0.187366670108
0.211967127761
0.179755224556
0.269657006184
0.0397398247539
0.375649951452
0.383308273864
0.13310810945
0.17797804764
0.402935804039
0.173555150677
0.326586108432
0.439142376723
0.36092534995
0.195003613263
0.137110026152
0.303096337146
0.292424910984
0.337817746981
0.203822578504
0.313557006482
0.238981742817
0.204824886965
0.303311245035
0.308128431162
0.290578927009
0.341607037355
0.195961557089
0.331042943243
0.296539122905
0.179824016898
0.326448482935
0.26960632256
0.319382259724
0.156652211703
0.468075367855
0.318734030318
0.263792301608
0.26909308056
0.284826542895
0.142874091937
0.2659369563
0.310286669135
0.445520239063
0.173538702895
0.454489864525
0.474666557685
0.292177749376
0.175919458787
0.260471098787
0.374004135733
0.451354390732
0.348291830586
0.292312978846
0.297637234112
0.186913011704
0.320871164381
0.259631453879
0.341139209737
0.347032661054
0.24884656219
0.273291498311
0.204868741618
0.313795595187
0.241203690384
0.167924567255
0.442100703082
0.203995343183
0.318662679562
0.302334490651
0.277218797292
0.289503518686
0.453155839341
0.483277383324
0.0649775760744
0.145545231323
0.389827322985
0.110999955585
0.300530395858
0.241045729794
0.272013291107
0.256171874874
0.342597908095
0.346382379663
0.166894931181
0.392916312838
0.279536231296
0.254631582046
0.268617454049
0.298895499975
0.330703125498
0.174917126248
0.41009768184
0.0865657269478
0.462730562384
0.264348578994
0.212818896213
0.252795717606
0.304437032145
0.344883964144
0.378329687781
0.249388271954
0.22682006548
0.336979394741
0.102298564482
0.39918533832
0.285579199439
0.273125062117
0.342550230355
0.0833341719869
0.450181440995
0.398691720899
0.39916479863
0.267485936933
0.249487006388
0.239132424523
0.412234624798
0.411040115705
0.186799742331
0.225329937076
0.376176095662
0.408241909928
0.344618461967
0.242456321828
0.463945695733
0.293639469438
0.333961096802
0.294747805461
0.280306757725
0.24106705712
0.422462652069
0.115087191846
0.240251999677
0.0802941124582
0.431003329902
0.374241873387
0.36484130779
0.465838860571
0.320191418021
0.381094732831
0.533651797771
0.241116482525
0.426440670738
0.147510560855
0.281790303385
0.331125175423
0.192383915576
0.23603091349
0.372233341557
0.156343147973
0.0558924569854
0.221795621186
0.209949494563
0.311948342082
0.442360105623
0.164840858133
0.142739369796
0.115306900209
0.209748139485
0.238841849595
0.361938934939
0.168458887709
0.202649230042
0.252316793992
0.368243796909
0.356707548272
0.33952461794
0.267370362655
0.183014452474
0.25366024469
0.353820588304
0.167964472911
0.149665847884
0.389811596102
0.345123216185
0.179631986836
0.149322915796
0.401634707147
0.404044057211
0.268047350948
0.444343847289
0.278314332442
0.296500110238
0.222286941255
0.3403991428
0.351958888336
0.277986875771
0.40851425374
0.367837553926
0.344732077399
0.337701479828
0.257317465728
0.266629238199
0.236121991802
0.325763347364
0.235605141971
0.0580192350577
0.212820303444
0.256080712842
0.171191098335
0.488756052537
0.270521623383
0.422072346796
0.29000584275
0.432008903566
0.307181051786
0.302345291751
0.121710637548
0.336965267775
0.350238453282
0.318071277543
0.251663796825
0.466193954845
0.228690526955
0.326407931105
0.383348660297
0.314274127844
0.365281289493
0.140851992881
0.149425269712
0.349009770396
0.249628506154
0.266151000291
0.370425747414
0.25301279439
0.197286624127
0.348939509865
0.256830629548
0.283294798205
0.13179741361
0.0365471916949
0.388595481687
0.282779738066
0.487662341553
0.451955087073
0.252753061647
0.253735022249
0.305606729132
0.20488259783
0.293602038678
0.323184732644
0.346430077631
0.280270831104
0.115463224395
0.382056441306
0.0423491039356
0.142678215516
0.380106777459
0.455333959294
0.381098629138
0.263391409024
0.2539222591
0.17934040409
0.0770996818324
0.24078064935
0.127513402168
0.431046285762
0.360576199569
0.265466794667
0.188032113411
0.176991524279
0.319496662573
0.276360824548
0.205170301401
0.0871325058989
0.360579602896
0.182758945658
0.368756022826
0.201408060711
0.275105743414
0.331928009838
0.218271607708
0.486290300728
0.376351559155
0.416693850775
0.241458724739
0.262342256172
0.162124681773
0.372693581469
0.301229570142
0.281970889454
0.270936131686
0.264614127184
0.237587523452
0.171053471233
0.310441803445
0.213167571591
0.370938853876
0.39581035506
0.414935351299
0.333218741149
0.299497777363
0.326379284467
0.28500209812
0.238692067043
0.363450642121
0.331715095233
0.228576457964
0.293000851746
0.206904143373
0.469940545987
0.277180911051
0.23530145663
0.354626931501
0.0724367091611
0.197903351676
0.426189402446
0.213130881242
0.296566457027
0.323130309593
0.322424586909
0.224210003423
0.362054881221
0.41116654968
0.358385703117
0.400598369771
0.209963442248
0.34691362549
0.273677470317
0.219353672802
0.291377579301
0.314746220219
0.303057190817
0.245303548843
0.472797474838
0.146550095736
0.387719914458
0.128233688314
0.319777444529
0.353994988884
0.271538180414
0.316045251608
0.449622011066
0.232196023568
0.109588463178
0.276164815238
0.322268335124
0.232308497835
0.369434880861
0.364112926051
0.220147963529
0.474933903377
0.209521930866
0.161007666228
0.285575869512
0.160111625342
0.317121563112
0.231898937898
0.224282603516
0.515073363311
0.33799050709
0.338596900378
0.16036722543
0.129134888446
0.3499761169
0.348239426548
0.388382424279
0.21253485742
0.142056080245
0.194434067232
0.553883390911
0.257084610563
0.381125928159
0.349575454096
0.449483725919
0.157757349845
0.241788046682
0.148561656692
0.335201119137
0.14928362177
0.199351602599
0.207982223176
0.329812601025
0.37035640245
0.106687521546
0.432954573485
0.164211902373
0.14968492207
0.264957805668
0.359079211162
0.427715645705
0.331014543216
0.154459291332
0.359660308705
0.348112051592
0.225660832254
0.263521426634
0.395686028992
0.322099889606
0.206883799969
0.321893321253
0.230155691922
0.399625342578
0.490507326492
0.252982486575
0.252564348006
0.299690928569
0.241641650575
0.0701767970441
0.259368711402
0.353513550909
0.238949110946
0.213680447005
0.349854926188
0.0166581209175
0.370240349509
0.254916997992
0.19143043214
0.360300959035
0.280781926841
0.152470676119
0.243177661007
0.322745477186
0.387592170204
0.583158954189
0.404500789826
0.158269206305
0.379017631578
0.288379652975
0.317085389227
0.433308008733
0.237728194514
0.478058505302
0.295148785844
0.3284930983
0.196847757778
0.235015314801
0.322767321146
0.316981664343
0.345031856572
0.194094620898
0.359583538897
0.317407894204
0.406973974411
0.440833534199
0.342113123169
0.408688303906
0.458890846149
0.647863735632
0.258489904428
0.264265219315
0.208332922544
0.341229280214
0.227805792901
0.100820836075
0.524255802521
0.268744986798
0.443740192068
0.305716775047
0.26975115308
0.137479082768
0.272158158465
0.488050631618
0.252339965314
0.47163971512
0.308433013896
0.218175951274
0.306442876108
0.201108337199
0.359583708887
0.212372971026
0.337959568348
0.285704834641
0.259802783991
0.37816207371
0.0855328071783
0.356213754641
0.396571546154
0.342814727694
0.508992696218
0.102847458048
0.281847926976
0.299854404496
0.225260328384
0.3609406679
0.105759115687
0.332171960327
0.2595815529
0.216526500322
0.270255315674
0.416763257195
0.346681678035
0.313645418327
0.336678924227
0.322763297891
0.37544974301
0.379831719674
0.261803028481
0.318163079214
0.235010946681
0.420653309041
0.268174898585
0.113924564742
0.379347895991
0.475162330364
0.362332892984
0.320876672722
0.288577999252
0.321196773002
0.311880572316
0.262880698378
0.447801405114
0.333694216225
0.298247451324
0.213588699181
0.256602729187
0.178995108153
0.245328941031
0.399367957732
0.389787648026
0.299129828278
0.137472608379
0.302115244839
0.259098648267
0.426709717438
0.356383034154
0.271480660849
0.23158527483
0.177402237411
0.450554513181
0.267501204216
0.494177656028
0.364571549898
0.41469108921
0.266811038057
0.259735066275
0.312278463502
0.259925920861
0.349643099344
0.246409522086
0.243371933013
0.294996611109
0.387324648452
0.23492114417
0.0840581488995
0.211658700536
0.325935335481
0.255589794713
0.140302864896
0.229572845177
0.405994461919
0.220368941338
0.239499584302
0.3375211502
0.279325252773
0.353986435914
0.340943606095
0.00683325456193
0.457547330062
0.161609041157
0.157490019122
0.462522271506
0.334982306115
0.217424299116
0.258715680197
0.115288697571
0.276006727718
0.375595310722
0.379324674015
0.259052119075
0.350060236182
0.358755965586
0.424928878532
0.21880760255
0.254818998435
0.400928718278
0.228430110538
0.256746536663
0.345640928559
0.252539632503
0.282938695495
0.257913855764
0.173118553256
0.190090675579
0.375509200494
0.184334907344
0.234892432869
0.266048451609
0.311457568407
0.347082247636
0.54810378165
0.263544907768
0.270057792609
0.3656902143
0.465797524627
0.312943241719
0.433426350164
0.341916806084
0.385870102739
0.377794566752
0.189356812362
0.175438509209
0.262543066741
0.202748496088
0.213650597817
0.280930188387
0.132311252267
0.298059695045
0.2135787844
0.331946698422
0.357690670599
0.440386665768
0.197610175205
0.428114892157
0.22758119605
0.324367732977
0.569955646428
0.396147345478
0.231186080611
0.174547855756
0.239041533656
0.13692873268
0.269319799467
0.304349370951
0.401436473653
0.356124287671
0.153575771832
0.296715541012
0.445194268798
0.224240098159


==> eval_data/hidost_morpher_query_ratio.dat <==
8.90448557227
13.7093536287
11.2815495265
9.6314024738
12.5755279652
9.34141549966
13.0472894624
8.28243129046
7.39033094791
8.64797736596
7.24907580541
8.7441784067
13.470763946
9.45764610218
10.4511453348
7.71732441716
8.72662646121
10.5413228137
8.20361866128
9.07306831167
10.2830674514
11.2106446896
9.17358115724
9.38665716909
12.0678625676
11.2886882205
14.1689981134
11.0602295912
8.96164160855
12.1455564231
10.2651446015
8.34386152432
8.79877984561
7.20341739837
13.758747039
7.87287820322
8.41660778523
7.6010014408
9.49640613275
8.01042323089
9.86629524925
12.4989587211
8.10036629259
12.3910911637
8.41198190068
13.8939247459
9.95380497751
13.0916326628
7.99749004655
6.79811379313
10.6725322507
10.6476727043
13.6296884695
12.0915370087
10.1231444859
8.42535328507
7.70452847515
13.5983694077
10.464124366
10.9305344026
9.32874144958
8.98601942579
8.9098101346
10.9248265449
10.3397865404
14.0915318707
8.49819488805
10.8014517193
11.2652828239
7.7245390411
8.80260540783
11.6041087587
8.04281859873
8.92781769268
11.675768433
12.4194274917
13.3019331158
14.2176818791
10.76125644
10.6595060996
13.4075731965
9.86146222385
10.1650606241
8.71076604596
9.37855917159
11.181336208
9.60842369569
6.93370419626
6.97655527387
12.8899677344
9.32708952757
14.8717346171
8.13745194668
8.39116897698
9.39026083846
10.0345708359
13.6096681266
15.555574993
7.93377163767
10.4485688264
9.42766066242
10.3478050001
7.26797506322
7.25017395289
9.44676408336
10.6357091135
10.8347025589
14.0830489196
11.1911231682
8.99674041659
13.212622292
7.68680343271
9.78957268917
11.3508764429
7.71699778532
8.55179928584
11.5259769841
7.97838804296
9.33552677736
10.5672858201
9.12147767424
7.39872851462
11.8379262928
9.78618951973
7.93328671472
11.4608553673
10.2732525704
11.8562322595
12.9600364394
15.0796501359
11.1487519601
11.8930664854
8.67301933799
11.6859617479
13.1260996047
11.0957930597
9.04479182323
8.86242378081
7.82951027026
8.51335236468
10.1158405468
8.83039182073
7.08967186484
11.5125684887
7.63446435104
9.55470100754
9.89619336911
10.5840657984
13.5982817476
9.18578904356
10.4343887305
7.6937076179
10.3437569681
9.00800162381
12.3342758117
7.85069055413
11.0917118374
14.1898379073
8.54788611179
10.4371145074
8.66158316957
7.24761981265
11.656512032
10.5186415024
7.26155594716
9.47515944527
10.2989998979
7.45841628224
12.1132125271
7.41593958522
9.88255818573
13.0151687838
9.96277264595
9.81532441295
8.67351350656
9.88933446158
17.5364954364
10.0218977799
13.1250565839
11.1860793273
15.6635398685
7.6539430307
12.916455709
10.4744769536
9.05860886553
9.17340270988
7.05015545733
9.41781067106
9.13217258618
9.41081663653
8.6930393198
7.28235007778
9.20846899786
12.9261653542
7.58820978621
9.72925679301
8.16823545869
10.0263851393
10.8527794729
10.9099174102
12.4011176817
8.78316032987
7.34806881404
8.56290234097
7.42316061368
12.2892751747
6.50192303888
7.60217542003
10.4378090414
7.32669619907
8.19933020666
10.2203246969
11.9434247743
7.69089324595
12.7160696734
8.39759892573
10.9347496462
9.58800491165
6.29709091229
5.92819399942
7.828318673
10.4201683753
7.36962020842
8.38143340928
9.22170704005
10.4588309974
10.5471148373
11.6569588116
11.551055066
5.8929789703
8.10738840657
9.78677026371
8.74606752537
18.1385482705
13.1331719814
10.0801706232
8.96659000742
10.367154889
8.8358296967
10.8557240569
12.9684421201
15.5963892396
9.26083620862
11.1567747277
17.9033021416
10.2883568877
6.07344752335
13.3381098342
11.6492674832
9.10693897094
7.30494318678
6.49304891195
9.2114224879
15.9455662411
11.7762563563
8.12912086255
12.3813786894
7.23972041736
12.8236682548
7.63567105897
9.6179583062
11.0456402786
8.38661870577
9.50580561389
9.31821150491
12.322378523
8.55172134712
9.07958173821
8.37781633552
7.55061086334
10.8494897522
5.83167618375
8.94277178528
11.8356009332
8.72217504462
11.2078306851
8.15702309591
8.40632818856
10.1947379556
5.88992056709
11.2792123207
8.2999550107
13.7327683203
17.3802858417
9.91282649169
16.2011194312
7.91236615291
7.87187704919
13.1980386558
8.07778177257
13.8057418918
8.42010585457
12.7131128608
8.67637239441
6.13854730142
10.4762193069
7.46777280031
9.63398915039
9.06349325357
14.3674942945
13.0885781502
5.86731440174
12.4148865524
8.43025224315
11.5642247048
11.6829978052
14.0657412077
13.1210232362
9.51330101995
16.2177941986
7.85940049213
6.79401165836
10.4230234539
11.533669561
9.35233461074
7.91075296714
8.31669093933
9.99078800847
8.19746255813
7.59672793001
7.61683042153
11.5204246652
6.3884143341
6.20911584671
6.95740740973
6.91240923728
12.6644210144
7.99709872635
10.6028809053
11.1881467934
9.72069871246
10.2286156554
7.8567135991
8.74668224565
8.6385257914
9.93740940772
9.42242878715
9.52354647963
10.2752792563
8.93097069637
14.2930418263
7.12895796954
7.28881844558
11.6837994711
9.17976443698
8.43574827354
11.3515019163
12.2567431314
8.69776867501
8.92335768171
10.905956288
9.4816310864
6.90130969251
10.8947040271
8.52776743397
13.7617809875
11.1993983825
8.33765093896
9.79157383096
8.18100666014
10.1471720966
7.19080641297
10.099493949
7.29207606792
9.06463945045
9.43655614515
9.46453245641
9.82323092645
8.26748447299
11.9557262374
11.6515672586
12.4293988877
8.09815368923
6.38595257296
10.3131670772
18.3459337665
8.06072835976
8.80125439659
7.40840326683
8.80543351258
7.11878854683
9.27598251425
8.09020458029
7.36614339939
8.67711462758
9.7602771559
9.56633242339
9.02282008563
6.87661978709
7.08333311193
15.8961381261
5.86992616855
9.82964612915
13.5699932661
7.64284766934
8.04322104454
7.67799642588
8.18650135476
8.2868028752
7.99622752386
7.91451804447
10.7550178132
8.85118466445
9.0376246796
7.34995884158
9.09341644386
6.71305793745
9.09575788446
6.19436997052
7.05218169401
12.1532398841
6.86324773285
10.6286595395
8.10190489886
10.6433400917
11.1242761814
7.45146760354
13.7502938715
13.9873143399
7.40102615235
6.95291904069
9.16828655303
18.870671479
10.459613041
9.90017507906
8.76781172643
10.7474466124
11.780426836
9.78121995564
7.88394466248
14.4486382893
12.4207369758
9.04529312506
9.57680922078
7.21863663849
15.9779093478
8.48591441291
8.28377668137
15.5377482829
8.67663918224
9.73753526038
7.37552580462
10.0161916763
8.50427124376
12.5196775282
8.41117505956
9.88899703656
9.67182036468
7.3684601864
6.29073960923


==> eval_data/hidost_oracle_query_ratio.dat <==
8.73791926363
9.24537639916
9.61358519791
9.33585747003
7.23802313958
8.29804776524
7.99508326503
12.6046115888
11.8452148454
12.9083233864
8.10772562674
9.3078613383
10.3074025111
7.95874363385
6.33747646552
6.9188716447
9.21624665197
10.4708528351
8.43894535661
8.73223470308
7.78170481576
8.82351920271
10.7863833157
8.63066498607
10.1808094826
12.4547942635
8.82322986172
8.90153672577
8.96129910792
6.51538526349
7.58702335192
10.4753459342
7.84946768592
10.8359273159
7.91100103956
9.03187747056
12.5776335422
9.54554004758
10.9670433174
11.1631532485
9.31319758547
10.4337130502
9.13620143889
8.63080133477
8.38766683391
7.91975988926
8.66984751829
11.0232138185
7.77499852187
8.11239109762
8.73573661616
11.5074077995
7.78232497491
6.58562116268
11.4595411472
8.53823885283
8.30367006996
8.80622935733
10.2153942455
7.6904358992
12.02797671
9.43320112288
10.5184286492
7.40200354444
8.8925363389
9.09077514117
7.88280752146
8.2155616902
12.9572885365
8.67829901377
13.2995736577
11.1502570318
10.3747148141
8.09209540828
8.4139679156
8.31678542453
8.30462084945
6.55838846614
7.46930382995
7.70041111979
7.90614613084
9.30380151314
10.8270158503
10.16966477
9.55010135912
11.3179720262
12.0476592451
8.3969585396
8.75098616392
7.59342559355
8.70971948575
9.62226793828
8.08391398854
8.49376559082
10.079157739
7.67774877468
7.50033237845
9.94465627406
8.8668249034
7.18661342845
7.58021393369
12.5984149684
10.9492989972
6.02345800413
12.5666538663
7.98812012193
6.82018303609
8.27501102241
8.65676789694
7.1448651107
8.27596088096
10.6138465219
7.58945630335
8.65722507433
7.54630495516
10.0999801787
8.45982928405
7.98479308115
8.55520725645
7.27936813408
7.86875986246
7.63339967862
11.4806089187
8.85284593757
8.28031011029
7.56754010283
9.43363861577
9.72037147631
10.6282968066
11.6050494625
7.8512241923
10.2643727901
8.94857937709
8.90166507092
6.32274387948
9.21844790048
7.4961964427
8.52159851386
9.54209729396
9.65986349733
12.1158857909
10.0281407755
8.88499341904
8.30844078821
10.3689801039
8.88654731769
11.0285164752
8.8046028905
7.96724733767
9.2413612959
7.50841428098
9.2468927898
8.10288653418
7.44527209271
7.90068858283
7.95977633865
9.01713484013
10.4417458814
10.3511188543
7.13510507973
10.0322240193
13.3282935201
9.89233811936
7.71323811246
9.38838047852
14.4787013173
5.79160434585
9.40359846941
11.4405081562
16.8696481553
7.15640239351
10.7146594877
10.9714816273
12.177702062
8.20593144246
8.36284493314
11.6855933288
10.1567336916
7.3537964617
11.3943215148
8.98768690234
10.0394558488
8.39217645314
9.93641471214
7.4139844921
12.1050490608
6.72850583252
8.07152353296
7.16580383001
9.41415716694
9.15190008708
10.7337473091
10.6740839201
8.22513078499
11.9817596704
12.3900868886
12.1554928012
13.4200915998
8.51253508587
7.79793904547
5.85227693456
11.0227264994
13.9525709865
9.27956855311
10.8156671736
11.4586827977
10.4541819744
12.9974937746
8.15302805108
9.62176166136
7.93558299768
7.74631978679
13.7325692444
8.91952900833
10.4641183309
8.44824130655
11.0313623495
10.1323216223
9.36346008833
9.1373558744
6.5897785584
6.84581227677
10.1219678147
14.9411241882
9.43548220998
15.4195610009
8.65647524979
9.31795496625
12.5480386238
8.56529429215
6.96360945061
12.9270648774
7.35836572308
7.6981708065
7.78691465081
7.22521769393
7.96106205252
6.63288034086
9.52200378011
7.95612348944
8.69536666246
8.54462395735
9.64457029981
8.94025272913
12.7758037511
6.06600315767
9.03048695345
9.18064706768
6.73022792158
10.3865052246
7.12224393678
7.2454404327
9.0225687295
7.74816176767
10.7076422139
9.28414903048
7.12058741999
10.1498115073
10.3599968484
11.3920508898
7.71878023539
10.3374529573
8.36631844212
12.5445179728
7.93887655642
7.69361933591
9.57374576996
7.55287128388
11.5429710119
8.38226509881
13.0161598234
7.67603130228
10.3728549375
8.78305373506
15.0224865937
10.0715684112
7.21133977533
10.1653075793
8.54871188163
10.0687063301
9.59279620953
8.36446234145
8.16349147162
8.19792222187
10.6179252854
6.63957184189
13.0057463145
21.500500426
11.7731138769
11.8693497652
8.09023435293
12.8960759303
10.6673780386
12.0716188647
13.8193956958
8.11007262866
6.65850782449
10.8413954159
10.1609408523
8.31331969032
9.76138655437
7.58590020235
9.06507213131
7.97263738744
9.44004782628
8.32430195909
8.56371012813
18.3767747282
9.9140952424
10.0116115512
8.14732390721
8.49279512881
6.96439017069
7.24509290171
8.27824224866
10.8000471587
8.26832274351
7.93463620899
8.54137325234
9.04581197002
13.9749981724
9.20055328251
8.32818140675
7.88106490673
13.9984971438
9.11935122779
10.7376741384
7.16242743838
8.81619539773
8.80071236596
11.8150877933
9.32362624254
8.98394143644
11.7934888349
7.22484266702
8.81421138414
8.46005433248
8.36490422396
8.89840658082
10.1834292363
10.2580410145
8.02245842848
7.57333757323
7.28033498754
9.31422354877
11.9048554977
9.10111628223
8.6577367775
7.0372250814
8.12159769748
9.07324527308
10.0314775193
13.7350162978
6.10936886905
17.9526827759
7.39428516752
10.504370076
7.95907557941
10.902917424
9.84550544988
6.87093123283
7.60703798306
10.8169245183
9.18060155675
14.3720950065
10.0442333548
7.72031789097
7.01341793462
14.0023827258
9.15336048104
7.3639380029
8.32738562288
6.73897616093
6.49580250159
9.31547896736
9.82871894187
6.98735823128
7.6115830049
9.87520535538
7.12444165999
10.3748976806
6.363961914
13.4563344033
15.6499594921
10.004728968
12.3723375628
8.8051898985
8.82587017072
8.45931268696
10.8783507937
8.92088723152
10.6869654691
12.9251185781
9.15382115073
7.9200768952
8.31825638264
8.73483674053
7.98364031163
8.98407640239
7.29939860224
13.0285100784
8.11414013282
8.50805936849
10.620568316
7.83090823757
9.75808884906
6.78206201961
11.3288858901
10.9309546245
11.014611633
10.8100242017
8.58788109259
9.23115790998
6.20539762665
8.16219577098
13.3728686871
8.841031236
8.5908333335
8.21225744333
6.88705472346
7.71946172433
11.7419681882
11.1670856441
10.7959130156
7.82759046811
6.9713713549
9.83452177392
8.80472772342
9.20932104899
9.51621268075
8.71116015098
6.71482741455
8.09213156038
8.06571141032
7.15383686586
7.75816139757
7.54083066128
7.56465446281
9.27652166684
10.157195163
7.95634240212
9.81562486676
7.42689980532
10.8319986987
9.47102721546
7.96458514628
11.284445279
13.3272317576
8.54743310203
7.26361746477


==> eval_data/pdfrate_b2b_change2.dat <==
0.347806727035
0.244797115421
0.268289220586
0.302694023233
0.211125117174
0.171751107113
0.0618163574924
0.453299136668
0.227994492564
0.346665823372
0.257095544405
0.368082475373
0.36743895409
0.136320046843
0.261902556047
0.148573550805
0.180454031148
0.343586207019
0.336226705789
0.321174318686
0.258427110346
0.181227987603
0.25584225678
0.431210895724
0.230039922697
0.182850205319
0.255658848715
0.338209161966
0.373076309284
0.420890281154
0.301604253447
0.385279183907
0.297478501208
0.163717192009
0.208863718583
0.344309909301
0.274873211464
0.439025157209
0.446094702407
0.349112570725
0.169604664437
0.325510694767
0.44832853535
0.237397972741
0.496435411851
0.366417042674
0.286030238863
0.289399312994
0.384298296044
0.270136488944
0.361311332965
0.332700647582
0.425506633355
0.263305079749
0.4281681172
0.220328952906
0.350937985602
0.192955961819
0.213413706569
0.271744875126
0.238213465102
0.275432106393
0.145813267493
0.353303054879
0.452842933009
0.208553294406
0.392931384662
0.295414946171
0.473361431478
0.0604407790649
0.388104114855
0.28632041476
0.36750229746
0.344907439269
0.267293086825
0.431350057467
0.419317530512
0.292453532092
0.211358400753
0.176015576302
0.229649075243
0.347840323115
0.221576242826
0.368051870888
0.22872369896
0.184262804342
0.244082990816
0.240058960019
0.361813895432
0.257506463033
0.248573111731
0.0901480077506
0.448628928218
0.230266876568
0.261771576394
0.255029717614
0.186822632476
0.417074896974
0.219209702109
0.250503537704
0.10027973817
-0.0105348952503
0.112440230841
-0.0245424817041
0.0888362750195
-0.028795778626
-0.0557751255815
0.029741362151
0.125149046637
0.0707614469089
0.0158328896127
0.038659953989
0.0384716819899
0.0954835310038
0.008155876506
0.0683609646426
0.005617300082
0.0435975051125
0.0070852908728
-0.052383342043
0.112404430814
0.0703855296253
-0.042417754693
0.101077629017
0.057708792388
-0.0651671899331
0.02435015588
-0.0517898210026
-0.032340445939
0.109196814679
0.0251044737533
0.028439673685
0.016898120279
0.0865311161143
0.0483386422927
0.013790705139
0.0221336599393
0.048525900433
0.0554429328328
0.139980660194
0.106936723746
-0.02394488959
-0.0104616572149
0.0976405897036
0.0401643818878
-0.0527016486832
-0.060323886785
-0.0257607181287
0.029358396276
0.11981837452
-0.0590091932242
0.0812517055057
0.100996844393
0.0902295985908
0.009143190603
0.0766638831674
0.0929561077051
0.115083567844
0.010457253796
0.162912299674
0.042875464929
-0.0590237231682
0.0305414581378
0.0894220002063
0.0493109242339
-0.0366195152655
-0.0827429119066
-0.0037341816735
0.009200077454
0.157126339454
0.030756237801
0.025398830018
0.0362441592492
-0.0758067475453
0.150786263698
0.0066736110975
0.0403670397889
0.163245978158
-0.020907776024
-0.0284389526817
-0.0930588374278
0.0714002824925
-0.0652170853314
-0.0683534057307
0.0587243400329
0.0458007734839
-0.0040111734248
0.0908414201406
0.0962377983693
0.0752002866422
-0.0188244794429
0.0607823623209
0.0376702332575
0.0115361829527
-0.0393738058793
0.033096129035
-0.0046498937271
0.0784094894633
-0.121919820357
0.0793326708708
0.136029440642
0.234090256561
0.0742357015077
-0.0465162329012
-0.103990959583
0.0154360494388
0.0448542340785
0.099750162731
0.057902772516
-0.034305213711
0.0110523946662
0.0209889864719
0.096216331244
0.0320052700255
-0.007021740027
-0.0713530637713
-0.0291254561348
-0.0789547461649
0.0629438123452
0.0811641579477
0.068687657243
0.146638135831
0.113785239274
0.0810582093174
0.0734689198825
0.0511289500453
0.0043579242
0.0596747151921
0.0397180510228
0.0813301982756
-0.026142662251
0.004838987574
0.011185806185
-0.013466441715
0.102333238739
0.042102062252
0.0572060502922
0.142091410404
0.0325753498497
0.138004777097
0.113198727505
0.0324630934607
0.0379566325712
-0.0446462580753
-0.0824638124401
-0.0644697396611
0.019766254531
0.182807021981
0.150062883873
-0.000382221355
-0.0838959300247
0.0746531294508
-0.0527072185396
0.035251726319
-0.0824408399221
-0.064152229524
0.0935765245515
-0.0432573016569
0.106247677531
-0.095712226214
-0.0857094632237
0.036752637645
0.125578076936
-0.0684183768835
0.0433968902201
0.152495206714
-0.044820883528
-0.012724321378
-0.021007731173
-0.033186136329
-0.0118350836158
0.030046177838
-0.0097633254161
0.034486180088
0.276471306055
-0.0140196230959
-0.028922825297
0.081344995608
-0.0390481543929
-0.0394485946527
0.088979846502
0.0687680498506
0.091290477853
0.0481157537538
-0.0560177676034
-0.007695182727
-0.0721265415792
0.0254375204121
0.0592565381646
0.0588633750949
-0.058994874374
-0.0299190537143
-0.079219091108
-0.134389451856
0.0053819450304
-0.0620040653265
0.043046205085
0.0992432273931
-0.0544348406663
0.0121942240033
0.076775363295
0.065369251903
-0.0280902998063
-0.037106488233
0.038633789872
0.0231157097426
0.0172482801
0.017679466875
0.0757836794991
-0.108152761509
-0.0423780022318
-0.113617633508
0.100127287315
0.180739030272
0.062596895733
-0.0119258527333
0.0280577752801
-0.024861269236
-0.008250230912
0.006044159903
0.12653272845
-0.112841131611
-0.000725953945
0.079507081475
-0.157406141258
0.0561398330507
0.0292451693875
0.0832654063863
0.207234382665
0.0372755290553
0.0280497094944
0.0922682579223
0.035599288732
0.117118122464
-0.019747639436
0.009716262033
0.056221857367
0.110177107545
-0.0147781236015
-0.005810434749
-0.062739304895
0.142936924834
0.0958786154624
0.142456234927
0.0504028621908
0.0896668916613
0.005209527319
-0.0560348561542
0.042396171464
0.012578701209
-0.0469562318923
-0.0053967433656
0.0423700549403
-0.0351063832351
0.0764411243499
-0.000172216403
0.0111812409321
-0.004381158703
-0.055831734329
-0.0544383500344
-0.108101366269
0.114857169089
0.0775860714224
0.0708608420089
0.05728501417
-0.0545914370715
0.010528994372
-0.0924266691495
-0.030579093614
0.005543123368
0.06111395164
-0.0442441907838
-0.02442213075
0.0837962237382
0.067055623068
0.0426468823656
0.052336118036
-0.0447328280328
0.120557045318
-0.0269744049937
-0.0453815597799
-0.0859231408264
0.102681570366
0.0772408920075
0.0168718903537
0.0646742463968
-0.0708302852434
0.144396537139
-0.0030217756
0.047838676903
0.075565423534
0.0982965422296
0.103189780706
-0.027952418288
-0.0899842702492
-0.0666746551583
0.0420861940223
0.0030200846268
0.0333641255057
0.0404190530053
0.0689961230202
0.0984060875847
-0.0052746248432
-0.0068815376404
0.0258427495719
-0.0232036627883
-0.0754162329589
0.0347849201532
-0.0116049888542
-0.052700983482
-0.0830730407195
-0.0901701639009
-0.033355165382
0.201620272929
-0.086435736005
-0.023928806803
0.0117835516044
0.008778837818
0.039176217867
-0.101670414026
-0.0305560721288
0.0937003791449
0.052674124523
0.0593943253255
-0.0936789316943
-0.0660928871528
0.139500321299
0.107162777898
0.048333019922
0.143926232326
-0.0294175047306
0.101439444479
0.101325134615
0.0033177431139
0.0779475918214
0.0544152922601
0.0501790986693
-0.0707452008315
0.0482708975594
0.0706895655196
0.217906474147
0.040623333171
0.0391399075695
0.0054344332
0.111798630683
0.165516265454
0.107576326781
0.155845402543
-0.0794524383503
0.022787066318
-0.133524285225
0.115172787675
-0.011902250544
0.230339478126
-0.047102798647
-0.0198251199969
-0.00928717006
0.0217073934348
-0.0887170288122
0.0026799307295
-0.0917589269255
0.128465171938
0.0582746143821
-0.0775354327848
0.140586311476
0.119882914194
0.0250551342052
0.0471791524546
0.0024253407624
0.0539437890691
-0.0292809483852
0.114492322541
0.0169703751914
0.189732269268
0.101918057161
0.0183471154696
-0.0176228420396
-0.0783950361787
-0.105422693126
0.0938035415766
0.0106536312611
0.128100715084
0.0764334272479
-0.0892406609494
-0.0597843824006
0.106286465716
0.001883725406
0.106347225433
0.018378204704
0.0512493124086
-0.001568008148
-0.008503439856
0.0965591839688
-0.0700979738819
0.0804256462721
0.033028089615
0.0524715832817
0.0577585727604
0.009157021754
0.034222938797
0.033597166548
-0.0800261808916
-0.0585647826351
0.0075996266036
-0.023533416152
-0.0306874730169
-0.014098492375
0.003153557705
0.0520923204384
0.0468491700162
-0.0438275949597
-0.001481336272
0.155248369793
0.0544366549842
-0.011292352915
0.0438221056986
0.1078391973
0.0807284849208
0.127727837955
0.0432725457324
0.0359846140753
0.076216000143
0.141952055824
0.0634601159025
0.0663350325936
-0.132934557623
-0.0308351852328
0.032477353813
0.114147415227
0.005349425766
0.053207212582
-0.015137445591
0.09969890374
-0.167264503993
0.0027558711206
0.103673063148
-0.0940114725659
0.0944121247658
0.0577522898236
0.0066011158038
0.0640274949499
0.0969809319082
-0.065813557496
-0.002368794013
0.183651378726
0.015816009501
0.015409191911
0.002319816382
0.0811991766432
0.0300924570174
0.0282627774132
0.004095834619
0.076877302139
-0.0872858744861
-0.0180517831943
0.0132474206469
-0.0195696134236
0.0010207577581
0.0227181574025
0.123397900663
0.0560043997907
-0.0954308466354
0.0591603669828
0.0764950005829
0.0798987104727
-0.069593191975
-0.0110924398217
0.038075699084
0.000862198526
-0.114185598595
-0.0703943918444
0.048499203497
0.073363053625
-0.0522419403416
-0.060439172352
0.0168972460721
0.0329826425804
0.113461273157
-0.0948335634101
-0.0625870013165
-0.0167011070265
-0.0845003644112
0.0288197756086
0.0774866608822
-0.021275844276
0.113534385874
-0.0442345396456
0.024847339723
0.105407258549
-0.120794196787
-0.053249425745
-0.0239620762104
0.107467212084
-0.0303232806092
0.0283064849405
0.151550524337
0.090539643985
-0.0548016588624
0.144788068812
-0.004367142051
0.001869327008
0.0286521489202
-0.15388727843
0.125077156239
-0.0591146144177
0.0851736653586
0.052473564943
0.19536098407
0.0558301828515
-0.0864031730709
0.0586534312986
0.0576966986866
0.0397764470032
-0.047851459941
-0.0784451388741
-0.0455947422796
-0.0016990775114
0.0816021813506
-0.0857454147033
-0.005206813651
-0.0208423463234
0.0917893404309
0.0417116810137
0.0137524404426
-0.121289593225
0.0644718820558
0.134056103034
0.056224927342
0.021954972437
-0.023871245451
-0.0984161032132
-0.0691267215489
-0.0240990496687
0.177181910276
0.0348528945628
-0.0598412169149
-0.0744069094483
0.024001891937
0.0869137541977
0.0689689622008
-0.0827389850237
-0.0855856931797
-0.103056649002
0.009591775223
0.0040282960769
-0.0549103050057
-0.050242728669
-0.0925065625379
-0.0387046389126
0.085030890904
-0.037613229693
-0.050498170991
-0.0150044725427
0.0859641348064
-0.0565586252407
0.129182407564
-0.003065317486
0.06030092058
-0.020867541625
0.0926885819193
0.104185172986
0.0864548670709
0.170897815692
-0.0020217376496
0.0505508771268
0.0281799551212
-0.12957015113
0.147571990722
0.0084979130819
-0.008200727507
0.049089195275
0.0433275325626
-0.0121074066293
0.0067936281212
0.0783403195044
0.007244944262
-0.0069805051447
0.0085541647418
0.0513023538945
-0.0362971800806
-0.042301319049
-0.0082031642422
-0.180044536666
0.0385178297119
0.0278189376475
0.0748242918425
-0.038027951431
-0.02310274561
-0.0629358804229
0.009616803184
-0.046858323401
0.039580455741
-0.0302251443115
0.0387202775838
0.174541168028
-0.0001825937941
0.0298505936344
-0.002583690817
0.071759405579
-0.0210512760423
-0.132582898725
0.199268467
0.013173864765
0.088650417863
0.098263613438
0.280963704943
0.061208661245
-0.139767923973
-0.007835192016
0.092313737736
0.075817568531
0.000294634849
-0.116990132664
-0.18978060169
0.141229826707
0.012387895855
0.086485619237
-0.065982694433
-0.134983748788
-0.189543068115
-0.156038512083
-0.037981673603
0.045155214342
0.014137924751
0.075655433679
0.129583168646
0.036743990262
-0.235553242753
0.210691168976
0.263826797276
-0.221276596012
-0.163155430333
0.039609914483
-0.015572515315
0.137903773621
0.022527597356
-0.242504696583
0.308091058634
0.262685844213
0.133766535558
-0.06880311159
0.189780005966
0.090054227909
-0.117521151876
-0.067466901543
0.089754531787
0.150829824455
-0.125699870559
0.145975953896
0.046323795777
0.101896704687
-0.141600256644
0.050709066554
0.132906369029
0.008323466856
-0.067593003916
-0.117816582708
0.166630640409
-0.063511787079
0.043860343788
0.000701582275
0.072792952532
-0.010067535974
-0.079069252095
-0.234151843849
0.004334442652
0.30477150267
0.046555944566
-0.140143185831
-0.169355706738
0.155779190377
-0.241537553794
0.051734322716
0.086027250166
-0.074244954548
-0.026191927945
0.029710289239
0.175180685053
-0.091436807356
-0.092422766717
-0.04600818251
0.025899407996
-0.068078800853
-0.252233270543
0.029869891932
0.124390987535
-0.088067298916
0.005449824414
0.184259701962
0.13065828216
-0.007864492719
0.066284318204
0.355082061701
0.005934005692
-0.092596936385
0.056573824559
-0.083118375298
0.20065310388
0.227895973575
0.015207033695
0.020827808221
0.028882166787
-0.027081918021
-0.1334243266
0.0876864636
-0.207935170894
0.215016921031
-0.170870633376
0.225681933387
0.137966609781
-0.187850024614
-0.02337431626
0.267508965705
-0.031146347381
-0.112809751166
-0.224522454983
0.131800032613
0.081579337255
0.091282478374
-0.007399871238
-0.072783713397
-0.044271138222
-0.041106049199
-0.161494797178
0.204823875181
0.068794412139
0.132148355987
-0.216522584672
0.196136288027
-0.111092405627
-0.123468259934
-0.193184774418
0.251097246205
0.003768821876
0.02529847867
-0.204503855967
0.117306560114
-0.07543072893
-0.008215433468
-0.307996065647
-0.003825587946
0.032679699403
-0.137777082156
0.09328728259
-0.097217053942
-0.112300422719
-0.021038995936
-0.075037963237
-0.044791875257
-0.018479100069
-0.086401874565
-0.126363511791
0.110133080882
-0.116086641761
0.00597510845
0.031396284558
-0.04477164604
-0.064972783514
-0.249190791032
-0.096469615978
-0.092220322166
-0.017631966215
0.001986572024
-0.038667242737
-0.14527096383
0.250903154965
-0.271500613001
-0.229038061929
0.269916895431
-0.130614717669
-0.167510766374
-0.167802373101
-0.210481436951
-0.122292874443
-0.010685215582
-0.156046134057
-0.156519549964
0.419580936111
-0.01627061635
-0.146846918608
-0.029167784314
-0.129412099748
0.125764758044
-0.169643582343
-0.092216027548
-0.073720710289
-0.004975032404
-0.20555919786
-0.216862325542
-0.2379800359
-0.15868077591
-0.060197807851
0.069776971997
-0.231346208349
0.2030450399
-0.07739304307
-0.226704153741
0.419908668679
-0.179192191435
-0.101200399236
0.039876501266
0.257360010732
-0.065028234009
0.060259142387
0.042500358877
0.322176189688
-0.154732181707
0.121038659583
-0.140214302032
0.008369024731
0.180802813917
0.115781276072
0.076441173802
0.064556376876
-0.012105414413
0.229546839615
-0.151899732907
0.026466821349
0.126321151043
0.006382013495
0.164993695862
0.059365012713
-0.195637630241
-0.09168901629
-0.012375156785
0.225069926189
-0.116556856909
0.056632036896
0.017333081928
-0.001000640602
0.263575527621
0.166131015623
0.229483840412
-0.13652560738
0.03432437675
0.052135481676
-0.127051312944
-0.043013543575
-0.038188945742
-0.022220646851
-0.045551537496
-0.125519438365
-0.013338507114
-0.199582843886
-0.190002017696
-0.076233000825
-0.143204081216
0.048693063911
-0.101039975198
0.043210198795
-0.033467045107
-0.12973176396
-0.009782525131
0.110217591516
0.053073765177
0.215852670483
0.112069884205
-0.046184919456
0.090801910209
0.147775357993
0.069890648283
-0.2263696392
0.192467147411
0.001192663822
-0.039811652363
0.015488502865
0.061901176687
0.121578677513
-0.053130618894
0.227495516381
0.042444733958
-0.115494583856
0.025882199653
-0.240778735392
-0.085171135587
0.035903775245
0.043193936737
0.098082514704
-0.099147277253
0.039566009647
-0.146252914715
-0.033470348405
-0.174210729185
0.155823305997
-0.196623882295
-0.213886968115
-0.18169419706
0.181406878369
0.127016852189
0.22864591663
-0.155788422927
0.114282515436
0.091287549246
-0.098133237759
-0.051403715988
0.07204874785
-0.047655611397
-0.03764992772
0.074628315338
-0.11629212264
-0.144837757581
0.0526473058307
0.0942735938888
-0.0118826975329
-0.125601428898
0.0862681400268
-0.0983024608188
0.165639466376
-0.017798426238
0.119886523764
0.177255697237
-0.143631051888
0.103991363169
0.0591522974
-0.200536823411
-0.0054331869668
0.0711065373848
0.0036745177824
-0.019720541349
-0.162962210173
0.106184038048
-0.0043353774262
-0.062825115729
-0.0394448843561
-0.0110381831965
-0.077098582012
0.0162648755911
0.0074467459645
-0.132656792606
0.098298586746
0.076415112175
-0.052982049575
0.0312929942323
-0.0168283601221
-0.0962330238084
0.242183627716
0.0442273237838
-0.223257245146
-0.182727013316
-0.219408138577
-0.178217335452
-0.150747804388
0.075876168993
0.284375841791
0.0327457300055
0.144205944825
-0.168720386837
0.01369002793
-0.0544746587511
-0.145237404856
-0.474374133058
0.26499499288
-0.0647952917832
0.0537153776285
0.0603190225635
0.001109733825
0.128124701442
-0.0548110390306
-0.062709603153
-0.0593678904188
-0.0347112668405
-0.0816764704068
-0.150218718012
-0.231325721227
0.031562925919
0.036402196529
-0.0560416941503
-0.0622294180488
0.0857831233641
-0.000320468737
-0.140708783991
2.9537646e-05
-0.124347224603
-0.071987004458
-0.120667394295
0.140981625841
0.0281466118421
0.115461882423
0.06906424146
-0.130378630168
0.197752732706
-0.218507986448
-0.184340342907
0.0478862270384
0.0417804658762
-0.155645346033
0.0099170171271
-0.0274531195582
-0.101302572595
0.028304081463
0.235837708778
-0.0136220689787
-0.0109518537529
-0.1753758728
-0.003607320152
0.128393101723
0.0833519672841
0.018644702775
0.072950954517
-0.106862040502


==> eval_data/pdfrate_b2b_change3.dat <==
0.369354943225
0.470251253639
0.319351218052
0.473348715666
0.268672367709
0.298669640302
0.538228160184
0.33839120595
0.240537433787
0.234747888626
0.277234985852
0.293368196136
0.207918337144
0.183914504388
0.27342015134
0.32659265625
0.349145235861
0.278681122868
0.359265577852
0.274233401126
0.148803062313
0.421279721655
0.335304261286
0.0869197180844
0.258016507619
0.280194744029
0.183529622999
0.332672801719
0.373810596388
0.210751400948
0.147539806603
0.245274563101
0.482764990148
0.165761737269
0.348969017725
0.259163907845
0.461936552448
0.251112140662
0.402459153077
0.325009272303
0.431479128756
0.114812040027
0.321719636101
0.16068705556
0.262491312558
0.481946923399
0.196705137614
0.295938235799
0.28441926929
0.282011109506
0.201926362268
0.222224759351
0.251177415986
0.219059583845
0.224738559843
0.181057621587
0.281760775169
0.317101331583
0.28725382577
0.198827842268
0.290369215505
0.305714644019
0.288218725059
0.282287211319
0.372511060069
0.342268644869
0.18006027011
0.449828347349
0.422642591507
0.362600365169
0.311247675867
0.23494344901
0.159125831341
0.394979188514
0.211168255815
0.340699598737
0.454967920781
0.333350621689
0.139791216423
0.239187425245
0.247488518313
0.317932840087
0.232195539858
0.188527487326
0.254399989851
0.218642624364
0.350034424007
0.405966170554
0.318544237837
0.25864383523
0.27581196563
0.376840620367
0.070418238551
0.359881266867
0.155857551598
0.313962160752
0.37044935324
0.280950113306
0.330533639667
0.288495716974
-0.0699433453316
0.0734407557189
0.019794090205
0.0315532087631
-0.0519856806586
-0.0149382245732
0.0309265831308
-0.014475737463
0.041709439811
0.050001373204
0.172040476951
-0.021843696384
0.167065104458
-0.030849183192
0.168091911853
0.057706508733
-0.0611643717984
0.161284178538
0.234517465847
0.095915627355
0.007626865342
0.150985340949
0.082062917909
-0.0939288092091
0.057551773672
0.0985632043231
0.026131724991
0.308065508738
0.102854284113
-0.02444238468
-0.105036520309
0.128650631111
0.085466130272
0.070346403028
0.098622183819
0.010187359229
0.053927484063
0.075863326356
-0.002122315547
0.067782468187
0.007983294111
0.204279384162
0.138901359834
-0.134115521635
0.08111922482
0.151661658446
0.15254977411
0.0735933952628
0.016448495001
-0.009135203303
0.119484149024
0.106594094625
0.155336345755
-0.029418401561
0.090306001554
0.133265652655
-0.055354642063
-0.031496190622
-0.020626161532
0.032437395893
0.023280906795
0.0835333123692
0.0868938692168
0.109884407325
0.120304034652
0.052663939705
0.257494109966
0.0850860598566
-0.047726522343
0.083902983207
-0.0790046298566
0.04900616631
0.004233316229
-0.0339925146959
-0.226356711537
0.0497429806958
0.070344554013
0.016297580156
-0.101159118776
0.151760504665
0.238937563081
0.125366315203
0.213898736479
0.115036346187
0.002888734581
0.290019075016
0.200038386748
-0.055541787552
0.028549167629
0.0030693391541
0.139997702071
0.061525596637
0.088027210182
0.0976952698522
0.0670370516153
0.002611098216
0.130438076079
0.066529069837
-0.0249251185251
-0.0419780234527
-0.005339954064
-0.039774614812
0.0783655628691
0.157239126884
0.118224945982
-0.0391756558538
0.097546978529
0.175348115192
-0.008438873588
0.044428587201
0.142642105654
0.0838714905581
-0.029543585891
0.243729117199
0.071310379967
0.111583387528
0.161012495517
0.0970886890809
0.011634404806
0.048571384993
0.092860347667
-0.022924296957
0.035844718921
0.199941926717
0.059261764507
0.100106396031
0.043393979399
0.093351233394
0.022668412664
-0.0185282405229
0.20794017157
0.023751127938
0.200159967594
0.031091184102
0.176390848605
0.04380581151
0.0443725302007
-0.001540955009
0.18338927966
0.089901010971
-0.058606804972
0.076168479196
0.0009074654982
0.164288609347
0.119697993765
0.119828267867
0.056634628582
-0.040328812003
-0.127649041142
-0.058014250745
0.184405943225
0.092209574706
0.130996450438
-0.020055735314
-0.0357093321712
0.111110765337
0.067426184517
0.301645650734
-0.02432043198
0.077975333389
0.0453570840835
0.182983205272
-0.006285695548
0.0426842603177
0.173760454767
-0.018204205751
0.165825605019
0.015932590807
-0.007644178518
0.080544214713
0.247506327085
-0.02665171158
0.140947887271
0.005508233395
-0.050811405426
0.175530906048
0.105621675911
-0.000465547748
0.178477262012
0.0777802311377
0.032191756369
0.041200898406
-0.037259314941
0.0469153052963
0.135992608883
0.004058619577
0.155968003119
0.123981543818
-0.0680771479347
0.161889903613
0.162305525314
0.16695948308
0.14356240758
0.146436153876
0.155664292867
0.137761825876
0.05635561677
-0.072787848284
0.161264136498
0.152102237933
-0.03843184338
0.141460002378
0.0952432480873
0.107999576735
0.149543227168
-0.004209208527
-0.133880361979
0.016528431744
0.151457828541
0.349315188626
0.10254975629
0.162144614529
-0.033420745029
-0.057695187803
-0.023220524996
0.0271517394262
0.134668636711
-0.122484408586
0.06100927199
0.05892785243
-0.140330979159
0.0860270967839
0.101355694076
-0.014675292606
0.175911829972
0.0221893330892
0.162501079348
0.111227646572
-0.20772406824
0.0621347025256
0.123212918008
0.090982424836
-0.013652108436
-0.155701042206
0.175562988729
0.102785341641
0.10613840252
0.098646475887
0.243150649837
0.145049990802
0.047030041503
-0.053494635472
-0.162546677345
0.050385202498
0.096899433595
-0.106084749425
0.121620442453
0.189778338353
0.132745293525
-0.02213544808
0.0892944779483
0.108951888443
0.025583958257
0.191585927074
0.065624691847
0.027162429009
0.074127859393
0.048371560058
0.15828529325
0.127860569193
-0.0201467155343
0.111056802074
-0.011550017786
0.070692307885
-0.086747035289
0.12578285735
0.15897926082
0.0226659277926
0.097270940751
0.081238528947
0.0742050056625
0.143210677016
0.096746559716
0.059752964995
0.152979305256
0.244779302591
0.0513956677719
0.0655085595388
0.03898450145
0.127730624204
0.1861874281
0.268075619011
0.135917389038
-0.001207269773
0.044396501872
0.072372956321
0.0612549900124
-0.155677082809
-0.0676223310183
0.018536187537
0.017085572942
0.02526572322
-0.055466317159
0.004604635465
0.140484470169
0.175847757111
0.030838332171
0.0162487648099
0.141510356125
0.049234915344
0.263270302763
0.024362785499
0.0603082439761
0.116703105305
-0.0246049504886
0.17868496508
0.187220552154
-0.0306061869481
0.154361501782
0.052234307534
0.0695445016215
0.0755114403479
0.104355067764
-0.053740055834
0.291124752199
0.133229530047
0.181692590761
0.048710133327
0.031404766826
0.076948922253
0.0838863538108
0.155930117015
0.060844998094
0.097805310345
0.212901204685
-0.01354057319
-0.113584087281
-0.131801372061
-0.0439699995276
-0.022229537708
0.236900202348
0.085077098497
0.162696069648
0.0958494449014
0.042552694944
0.092972761304
0.121946106032
0.241243944861
0.057081511061
0.0463508369124
-0.026317432404
0.076267762153
0.0082451406
0.043958695886
0.104580945348
-0.026079384167
0.073662041411
0.029006315411
0.147745591244
-0.048828264571
0.154004819473
0.031749888097
-0.054514815617
0.005413053594
0.051276309621
0.116936105412
-0.0765757156999
0.163502904026
0.160861678103
-0.0197427589731
0.25259725207
0.018979883151
0.106532428794
0.142845794161
0.038693029772
-0.0905836143996
0.0057108850836
-0.020721149402
0.0486183584342
0.0442595561568
0.0877211430482
0.065992586459
0.202054665673
-0.03814637858
-0.01514806569
0.162893321838
0.0552307530766
0.208176909668
0.0523697042809
0.09232998081
0.119334589312
0.035418810029
0.06588674575
0.107595261341
0.210073814002
-0.013847455894
0.0215089633816
0.188450442121
0.014936489354
0.042833022907
0.160677862504
0.012442976551
0.040637394855
0.0298696326219
-0.005483334779
-0.0794604586697
-0.0704612227006
0.135282145153
0.04823132519
-0.020984297579
0.060443136253
0.0856687423876
0.107798180237
0.176951988734
0.008975877521
0.185388492867
0.185137258795
-0.015168725324
0.161425806734
0.0465131638698
0.366977431775
0.089927226862
0.050305398835
-0.0773298723015
0.091213657087
0.157198980737
0.016515548553
0.019894217913
0.05861202916
0.144250379507
0.110230819021
0.062624780935
-0.01626344864
0.15078951427
-0.105558273723
0.281602574443
0.213650482962
0.105326983862
-0.005787997147
-0.0905462556765
0.021205141511
0.214014196037
-0.018952343957
0.354397896701
0.202675830257
-0.032042514263
0.107995965902
0.262482014707
0.10120159798
0.113672513064
0.093258057324
0.050789240334
-0.000726819356
0.043182480293
-0.059481155254
0.082053352524
0.052433428682
-0.0308589585087
0.009876365368
-0.015765365248
0.126373329058
-0.0610304763567
0.008547969738
0.0176132284155
0.0647194935073
0.0835738853419
0.116054687713
0.124442422405
0.300203857183
0.134189875802
0.0066384267679
0.0542492825762
-0.00304108883
0.139309959044
0.049333363413
0.127339274418
0.200465195708
0.108811268242
0.074839119115
0.11894179975
0.324797909013
-0.017436437386
0.087778026223
0.126682517923
0.177354947025
0.0215302008051
0.132922992053
-0.018938270126
0.111953653104
-0.0212967720756
0.121161156636
0.0603673829132
0.214492485156
0.083976306431
0.101498416368
0.044471976261
0.164361439971
0.056227427655
-0.145305229668
0.183581867889
0.02995061452
0.0708246814424
-0.083877527673
0.145195350152
0.194486403306
0.044448240462
-0.002498646858
0.107645704661
-0.048228978105
0.051147790958
0.077653414814
-0.0870169853698
0.0905983185404
-0.067232483549
0.114366153319
-0.048050573617
0.053289658169
-0.157993134338
0.001114481682
0.0704411348649
0.071204023228
0.0600636647118
0.0671613090744
-0.027821901944
0.19541941044
0.113206645841
0.172867943718
0.120733073607
0.175825298143
-0.0351597208032
0.209242454526
0.014758074486
0.128578115513
0.210178977325
0.153274689578
0.139699708173
-0.0865627163796
-0.0948609326347
-0.122464781736
0.036498322053
0.0429479286092
0.110181213887
0.0895842286841
-0.217372033738
0.142925008425
0.302689638265
0.0445308152493
-0.0735237435618
0.194698915472
0.113184858994
0.157046840508
0.117730111423
0.191493032339
0.040666824697
0.175891581025
0.132948046776
0.167111975919
0.137128370536
0.164942823437
0.052206361519
-0.0297187146525
0.061451944257
0.210595488433
0.082458886571
0.146561938469
-0.086801233573
-0.024119154004
-0.014445887276
0.083965387971
-0.074979943992
-0.0984070753227
0.051992894471
-0.029997257092
0.0714082747314
0.02767138851
-0.0329437211454
0.0447437319361
-0.036479885131
0.19297942373
0.092912341275
-0.056603642271
0.093136836037
-0.0067061992395
0.199851105524
0.054841410328
-0.0365521706738
0.132454967328
0.129704536261
0.114271406103
0.131313332381
0.137469648859
0.250203944618
0.255348921479
0.0890469555838
0.035688453684
0.028888544389
0.139399342195
0.21881296695
0.130566032993
0.112445277636
-0.0996084026473
0.095040107163
0.0614544895729
0.120543154217
-0.046424919862
0.126296164954
0.0518874120299
-0.0303053825202
0.001298258487
0.182741008148
-0.083200541767
-0.15834528121
-0.128771538975
-0.130579952403
-0.183794875942
-0.108965966573
-0.143106591235
-0.030871434674
-0.204007195862
-0.138434505539
-0.174574919773
-0.083132380886
0.150117150463
-0.175338335092
-0.211799752427
-0.117402246303
-0.10961583703
0.049386312531
-0.038325115049
0.129911731349
-0.141330903482
-0.081857360425
-0.186534179621
-0.148827576925
-0.224654152121
-0.211063948857
-0.153138300203
0.134278739231
-0.106807723548
-0.238877225434
0.12091168384
-0.057690652328
-0.282851680395
-0.186816846919
-0.274038055719
-0.079711872783
0.02812551446
-0.369552443734
-0.221538621802
-0.171147149946
-0.105330218538
-0.103620035709
-0.357975218509
-0.157949253348
-0.206067155645
-0.226895244445
-0.113515421484
0.126997404496
-0.246714352036
-0.070997344171
-0.091528187795
-0.036899130635
-0.044201145852
-0.213325357087
-0.039667696501
-0.038197107586
-0.15708696482
-0.28913622884
-0.073962273081
-0.183583709284
-0.043932429722
-0.156820975701
-0.057057816461
-0.059115766605
-0.046275102595
-0.210352883624
-0.330319021901
-0.043635056774
0.149037706996
-0.043599137105
-0.250039334576
-0.130635370836
-0.053972917788
-0.206882331091
-0.223636176672
-0.221511813921
-0.045194615998
-0.194946595878
-0.042664012839
-0.179006793206
-0.160064446113
-0.105611010616
0.029274683362
-0.001391445272
-0.323421063634
-0.049557239052
-0.028591459109
-0.222395671539
-0.211810445567
-0.210531059644
-0.130086596691
-0.06116750528
-0.213101519522
-0.063492980221
-0.095198321257
-0.189909379662
0.03209487366
-0.225637991438
-0.245716489322
-0.229026127728
0.078802673479
0.034231907321
-0.088651223684
0.172428231638
0.084068233311
0.023677814285
-0.170747841717
0.406709115545
-0.130508016233
0.032144285113
-0.000204135603
0.068908575171
-0.093775375827
-0.006435843892
0.095207325714
0.125116301758
-0.100958271067
-0.037683449184
-0.268562973223
-0.221961972779
0.015150611601
0.025418589521
-0.039887094956
0.245651192647
-0.0800611921
0.050133678425
-0.106238964595
0.303976548153
-0.212773493348
0.162256866401
-0.179512599449
-0.117591197255
-0.194336145101
-0.159847062063
0.081960909312
-0.033752968295
0.168057009543
0.087027418517
0.061422894258
0.257830817899
-0.060459067957
0.103774735823
0.249749886376
-0.023371462225
0.034430532962
0.044261961866
0.074160543132
0.064149035762
-0.222995946673
-0.081803711035
0.017337432195
0.021878058543
0.083632732517
0.006120499578
0.110614688374
0.031001607706
-0.040091426018
0.185864340233
0.079254770728
0.107773090195
-0.072617733134
0.174285520785
-0.176358995551
0.223419817489
-0.136558578519
0.015182267449
0.153382171965
0.135181326792
-0.249394215653
0.176903976624
-0.105740226839
0.289155994159
-0.00181505854
-4.2002217e-05
-0.124700499366
-0.070532362247
0.311193070537
-0.296338366391
-0.136589475887
0.134340503105
-0.085627669691
0.043842260951
0.160348060496
0.130650401723
0.077553411737
0.033507551888
0.033142112295
0.013132021791
0.224712870184
0.228582632111
0.159208687922
0.001297580012
-0.008365236289
0.112855372619
-0.208092831602
0.075882642981
0.0195525916881
-0.232165053977
0.31340619918
-0.016608763367
-0.084454198116
-0.169683048075
0.17072467499
-0.049149379141
-0.096743205415
-0.00573993108
0.199007738105
-0.086874662399
0.127976435828
-0.084225353633
0.007308233974
-0.119421532851
-0.070632422688
-0.022061423919
0.216685691818
-0.00039530678
-0.007409504855
0.118807007554
-0.273794331316
-0.04710912938
-0.149969755142
0.071554421228
0.053253979296
0.162184520513
-0.053585455981
0.16767507662
0.265778152994
-0.176992852389
0.09408547746
-0.054164928809
-0.106790733947
-0.133499416489
-0.106772638473
0.144820410588
0.09077032166
0.189172887712
0.182187479646
-0.076440388694
0.083696013546
0.044505758304
0.09095613302
-0.061886802756
-0.14787033482
0.260075484087
0.119370986205
-0.016869270509
-0.042433933418
0.071074797126
-0.120336833452
-0.098782529987
-0.249234384416
0.065998075155
-0.032949747986
-0.073303365268
0.008760016075
0.205283209339
-0.135184742142
-0.217874135562
-0.117748489563
-0.001891881394
-0.189068219523
0.385116164277
-0.008998443727
0.083892253609
0.018739531162
0.018916047761
-0.120829457594
-0.163781871911
0.025575749688
0.026303076659
0.105114085483
0.186271389139
-0.010207001444
0.088021947899
-0.082674916059
0.01692910212
-0.030225292723
-0.17156769345
0.055469197236
-0.142556432248
-0.149867226626
0.245851293969
0.058050106031
-0.107355989647
-0.153519871996
0.007878721507
0.032161419717
-0.155315573284
-0.176864019009
-0.113305508682
-0.025227069202
-0.214933420205
-0.004274332094
0.275349468365
0.111208772573
-0.11537171743
0.081767955061
0.0283536644
-0.195289370743
0.182662169854
0.247065032872
0.11046772518
0.207646868123
0.0324310534293
0.371530787348
-0.0291885199278
0.436701298546
0.070781408224
0.338860756265
0.336235289384
-0.096866302998
0.110411674325
0.141879137734
0.224509659967
0.107804252998
0.37618650556
0.175171392265
0.0898594983918
0.196871936776
0.40277553058
0.16315507102
0.0649241421382
0.150680358817
0.325374697232
0.417440145006
0.057417633127
0.136683340126
0.231706114279
0.310711230077
0.108585313855
-0.0394379644842
-0.0582784140472
0.356440398366
0.359132339383
0.25422047049
-0.135637514782
0.245622229422
0.365304473303
0.389776296657
0.202188312775
0.268975934813
-0.01921703694
0.080234665001
-0.060918156445
0.249544104705
0.134497993834
0.271543830008
0.114566298921
0.297799258684
0.256379399675
0.471464382386
0.204453664669
0.0073871292186
0.122843706666
0.303371966929
0.331495214832
0.06812534199
0.249839356613
0.186565491925
0.321645892595
0.373606808444
0.274631799496
0.246634592152
0.303718846364
0.220517037635
0.285143653414
0.337363330774
0.155423326355
0.190645966598
0.201432433144
0.299070196432
0.088802769283
0.144786635375
0.125707656242
0.148754932466
0.057240867074
0.149668555003
0.050458561979
0.056740683201
0.158336975156
-0.065632439387
0.172844311013
0.27943678212
0.363928658736
0.384533482932
0.351914920694
0.127229028731
0.28648165325
0.403263455821
0.016883628366
-0.023494900055
0.185904683898
0.273349702751
0.260879486294
0.240756561001
0.08414873748
0.206457172761
-0.0691332719369
0.129640184788
0.0793619877712


==> eval_data/pdfrate_b2b_change4.dat <==
0.385122705842
0.362134711756
0.384982089174
0.456329627527
0.187083161004
0.40704894766
0.351885098645
0.24366563822
0.420921385151
0.100834007237
0.300316453195
0.391991618453
0.0872553287206
0.382471166968
0.452466813896
0.231687974774
0.376607545836
0.118857049783
0.364884756037
0.270579566628
0.320568304573
0.457469319482
0.328916011145
0.0816058596527
0.373086503128
0.265598219571
0.373260061052
0.186688864482
0.344277040731
0.29559990842
0.2657571238
0.288903375198
0.378766050823
0.278051071241
0.394908158687
0.363403353112
0.473605204815
0.348704094656
0.32653202365
0.164522864216
0.305725547003
0.35130268624
0.420838493633
0.262244659002
0.289860455491
0.379596532815
0.382089522024
0.30775059112
0.433749684309
0.0443719740665
0.489894638722
0.2197181132
0.146337704341
0.220319453749
0.175348197092
0.401830765622
0.316131900289
0.310381008015
0.514090592098
0.29714361893
0.217346623907
0.341996427409
0.150619584374
0.333601326388
0.509534706183
0.370099777742
0.244403573081
0.363860377373
0.365037844149
0.335987700514
0.304635589658
0.5330487299
0.419100483819
0.313660784147
0.28416167791
0.302236892737
0.248371891218
0.269918668358
0.0782671271129
0.419801102131
0.547175681317
0.298701550746
0.227861447268
0.422920132931
0.169250708365
0.315319572086
0.321093846302
0.210249283899
0.234713320507
0.324909040076
0.218806685814
0.324197765519
0.270727623255
0.450817553236
0.234225168603
0.339062329028
0.311013117258
0.332308516237
0.365000205019
0.239583181698
0.149579708959
0.165660881476
-0.030511926825
0.058784400994
0.0061578330014
0.0541380906362
0.127462537161
0.040902240701
-0.068337660703
-0.087958512161
-0.130964992747
0.095627520396
-0.114237891901
0.098690642316
-0.075202680624
-0.008932333511
0.0372799396146
-0.099376851492
-0.092384485595
0.032863908823
-0.056788003522
-0.087712759728
0.065777467296
0.0495722230941
0.003116430759
-0.043036631386
0.035340955669
-0.183815178041
0.02054138892
0.044552527439
0.213093744075
-0.104272560627
-0.08288848574
-0.164685094603
-0.042112885914
-0.000854433264
0.026480361991
-0.041381850375
0.121404696922
-0.045298203453
-0.003794393181
-0.066513334952
0.026807212681
0.123001211584
0.011567623621
0.052349526569
-0.056615801374
0.043535242082
0.072418221749
-0.031376279242
0.036894027107
-0.016904654471
-0.137620876241
-0.0513450984188
0.005493503662
-0.044524685226
0.046966088076
0.136175128939
0.046648815184
-0.102274286444
-0.038537349484
-0.048504891283
-0.0401810734
-0.015936123456
-0.049799338014
0.09243395841
-0.179009491632
0.069310552819
0.078216509459
-0.091270141346
0.100511129478
0.004393004214
0.079254846168
0.234104025122
0.173007441278
0.057605090317
0.0751124859
0.012488009773
0.154622099345
0.001111525267
0.038259910244
0.011312625996
0.085238217366
0.109228888899
0.047121217114
-0.194221015793
-0.001185178832
0.077440285145
0.051352242476
0.156027604606
0.01870839697
-0.063525520955
0.079234589484
0.002285073319
0.130506789833
0.023049814108
0.010286743074
0.018967971248
0.165518201837
0.0487543395609
0.094919165088
0.003317006116
0.00497262684
-0.014297133654
0.00778949136
0.0139084093024
0.035681161802
-0.237567295254
0.049946575093
0.012366999315
0.014046221273
0.069088675706
0.013442242456
-0.077359991134
0.075878079617
0.074294295514
0.008160293656
0.060430225761
0.021696625978
0.008851004367
-0.196874535602
-0.0257190666
-0.08009765555
-0.217756980007
-0.121481504434
-0.02328810229
-0.022914656771
-0.019514481806
0.037126008614
0.112590484315
-0.092208088886
0.126964196606
-0.215747188446
0.031928573745
-0.08496309948
0.030818880471
0.054350728021
-0.039934074358
-0.002906122364
-0.101163979718
-0.0778119225818
0.020838399569
0.211214379432
0.160396317671
0.026415546695
0.036667648719
0.003767032068
-0.005014119431
0.110943875324
0.098528540431
-0.072342842939
-0.072656687031
-0.003913436015
0.038039901214
0.120626844594
-0.037989426233
-0.00960593842
-0.174774031418
0.019357132531
0.105387002161
0.18134026925
-0.129401064843
-0.018246646606
0.117326525012
-0.092273808119
-0.027362787607
-0.04357772542
0.005619430749
0.136312750611
-0.032730431486
-0.106907242405
0.182563830174
0.050805991055
-0.070970309355
-0.136722467952
-0.084731008113
0.041745121032
0.063978511637
-0.053542981233
0.054743290287
-0.030879178129
0.036778423145
-0.002684120316
0.102433486866
-0.016312962042
0.043817780609
0.057811489358
0.048643628545
0.0584500375857
-0.135517271933
-0.100766967223
0.01371144965
0.007823990437
-0.035789117178
0.044645898253
0.060449894552
-0.026508497499
0.045861716471
0.027491982025
-0.110466104189
0.136852485059
-0.038948423546
0.005065184054
0.017551665538
-0.067648109076
0.047654309334
0.132685983233
0.051361102701
-0.120564630951
-0.218131333686
0.051976521226
0.051644340509
-0.013696134911
0.006615432582
0.073262484507
0.089869600176
-0.04224232618
0.221232889901
-0.013103604573
-0.058861024642
0.178009005387
0.08467558366
-0.042531988275
0.03022854901
-0.056681024094
0.0962108560103
-0.168176243364
-0.003072668939
0.083083499393
0.124798841378
0.001489345456
-0.060484953673
0.085693324345
0.0453264029574
-0.072779065481
-0.040087686482
-0.084505009311
-0.00589952463
-0.048450469329
-0.108425310313
-0.013734555001
-0.016244746202
0.164171397513
-0.098777416476
-0.062961416222
0.181086745421
0.024284303901
-0.02958990623
-0.104679944744
0.114595759405
0.084505770899
-0.0847819278479
0.002648588616
0.025039781392
-0.020494627426
0.007700764603
0.027663401463
-0.012783544769
0.143635911374
-0.030703697409
0.188363980318
-0.006227692985
0.070380989441
-0.037851453174
0.054636344104
0.031675483673
0.040876702609
0.163331028161
-0.068895489648
-0.024618046477
0.053921834399
0.046593094648
-0.014139650782
0.023309027644
-0.10460714558
-0.091663682911
-0.000252044136
0.003645908491
-0.042288377493
-0.160306579631
-0.068888862167
-0.146526406536
-0.053360827768
-0.0799251334149
0.001516154282
0.111443020502
0.052026233686
0.199253061126
0.181590384069
-0.015853672385
-0.013431515288
0.064820944702
0.050257708411
0.183495485478
0.091225061633
-0.005740976808
0.016675782162
0.12354799483
-0.151137590656
0.051894840062
-0.141736162976
0.054858284074
0.100010958953
-0.016295459535
0.173150375537
-0.100917744999
-0.057693611781
0.0944514211671
-0.059089157733
0.01565024249
-0.002338732556
0.057770426329
-0.067754287544
-0.010319436093
-0.148948348315
-0.137357170489
-0.092428751381
-0.002397905737
0.013077218693
0.0154894694488
0.048008824293
-0.050518089121
0.018328975239
-0.018195791451
-0.083677767636
0.257085702549
0.100133173314
0.170805177512
0.120293152516
0.067873017405
-0.127805640063
-0.032001479791
-0.011822106967
-0.017227992459
0.039481550983
-0.019157990827
0.002164975658
-0.095208975114
-0.017078395953
-0.0586569389591
-0.018831727677
-0.133404901618
0.03511751329
0.020944472256
-0.073624275634
-0.064716580182
-0.006144283973
-0.040419158147
0.031129088043
0.131916492703
-0.02818936203
-0.063795530703
0.065786706511
-0.091395302479
-0.040816524523
0.05890415887
0.0576543467379
-0.071062500929
-0.012575263088
0.158663208324
-0.046732083928
-0.105236539504
-0.03797471426
-0.029354440309
-0.024069873321
0.128704443019
0.091160007515
0.125496007737
0.124755499341
0.015859129159
-0.01567041967
0.00931286829
0.06788215296
0.032913692532
0.027412377179
-0.074649662688
0.13555096505
0.020681495672
0.0696718645678
-0.064514135589
-0.010776300402
-0.04777160093
-0.099841998295
0.00221562067
0.039112940402
-0.024791367846
0.048740276975
-0.101050303458
0.094975259361
0.101689168635
-0.062713647861
0.00787869033
-0.0814825563817
0.147914801208
0.056763261027
0.0404055303117
0.103264127307
0.031000366667
0.021887643686
0.046447308488
-0.117412687775
0.040662748381
0.087207303474
-0.033877325081
0.009840737589
-0.025198008753
-0.060908754058
0.082366436359
-0.106633175625
-0.0282157660189
-0.231729869839
-0.105718506793
-0.13567255997
0.235057352076
0.114124414807
-0.000560213508
-0.057346358847
0.103557813741
-0.036754707533
-0.077112521704
-0.063419567571
-0.028895486729
-0.07499717015
-0.069886457177
0.103570827887
-0.062756571693
-0.130244567866
-0.009644973861
-0.002531223905
0.158105043987
-0.082364255895
-0.145053082892
0.058297568382
-0.172276753122
-0.10576135459
0.148382120184
-0.014624654463
-0.221119062784
0.088274190109
-0.082571991632
-0.019541762974
-0.035411938238
0.074881237211
0.037528521925
0.013105204243
-0.012414752516
0.001467627082
0.0925137541987
0.18914066082
0.024411906706
-0.056408225743
0.0869421448617
-0.034293524907
0.148378939971
0.007594998059
-0.036129713148
0.016623988723
-0.049406676393
-0.189396349781
-0.192127378232
0.114959519021
0.0931238123952
0.114700826295
-0.164571503588
0.066720364259
0.017137438532
-0.0058898971
-0.019829181572
0.012505120639
0.037549595318
-0.217368908351
0.02107822135
-0.114025879716
-0.007527739501
-0.074533702435
0.036500694972
-0.010354856874
-0.007076183705
0.021925303512
0.0906232720061
-0.002360350681
0.063836187892
-0.17592885053
-0.060559960347
0.040832131377
-0.026790341531
-0.022588293289
-0.043052475521
0.127990536326
-0.064721761009
0.010344217893
0.027097782176
0.194372369067
-0.142470770623
-0.1855829688
1.8272907e-05
-0.055248576979
0.047748693382
0.023914297589
-0.027876985366
0.010004419349
0.128207225955
0.099214741847
0.115999895271
0.033209040512
0.059318641907
-0.162548548377
0.076876027349
0.0151296020431
-0.005424274274
-0.008750549284
0.108696417183
0.036626655747
-0.0624244669404
-0.112899837551
-0.084659728896
-0.061912786956
-0.121695540871
-0.074734414986
0.0131419893042
-0.060013797595
0.097703626725
-0.040551291884
-0.126611451627
-0.011454849292
-0.071009372858
0.0776990929096
0.120415759596
0.109882108551
0.136506375754
0.156169828366
0.031316904337
0.042712150685
0.0822710532677
0.002222220273
-0.245940153751
0.046542829559
0.0881348070398
-0.103413195139
-0.131679866221
-0.171466370532
0.000215130032
0.001834314439
-0.026911843719
-0.05837067777
-0.006026703991
-0.096595079113
-0.007340021277
0.001937117161
-0.023639529487
0.14867705366
0.033251289148
-0.008880566181
-0.071138840735
0.007434013144
0.107433470851
0.036638103167
0.064383256714
-0.068952233268
0.066866770153
0.0645579519167
-0.031909061698
0.049606591655
0.028129676625
-0.0548279845571
0.140831179006
0.132751394085
0.044260736505
-0.138502571772
-0.059132785923
0.024781811659
-0.087248664393
0.0996972353108
-0.068015862583
0.071166218517
0.169216906392
-0.097056886443
-0.116009419185
0.034273834426
0.066846663419
-0.009076743593
-0.087190236071
-0.038377450202
-0.006173247998
-0.003863176713
0.058016341647
-0.053756396012
-0.136878591957
-0.030093269116
-0.160560570798
0.134545137443
-0.103680039063
0.092113867928
-0.101113087599
-0.014457042837
0.100987486797
0.079494541838
0.126184986214
0.009736081656
-0.066848753126
0.104224602506
0.094225503735
0.064993680397
-0.093026421334
-0.022310769165
0.036891009768
0.002887659987
0.0474899128
0.122561370112
0.06624079349
0.230468964682
0.062643274
-0.001076277308
0.155115661661
-0.013944043164
-0.039399880598
-0.010904309399
0.111329669324
0.034926963446
0.010076551664
-0.0660826939865
0.098284916716
0.0551981663676
-0.042978569554
0.077478523529
0.016532256958
0.005121405289
-0.064833947124
0.079505250421
0.013947182188
0.026472875611
0.006775794137
0.129960891675
-0.006561178992
-0.0289727601945
0.007250910299
-0.109259932137
-0.087077674841
-0.063661982277
-0.002000303597
0.004623616272
-0.007196740454
0.113346918458
-0.000871560863
0.107430773813
-0.027793191852
-0.05368426075
-0.014674453514
0.015130000473
0.037395743329
-0.110767701803
-0.042407828494
-0.119030842896
0.018110409962
0.015991910165
-0.034608377912
0.061193128423
0.214801079761
0.108354340226
0.202751714835
-0.08819503257
0.036569309512
0.037422839356
-0.050761271504
0.013451119822
0.038075368192
0.007820568239
-0.182846863835
-0.03469700091
0.034412915469
-0.081566206671
0.171973433191
0.023720141749
-0.012810496763
-0.064282695757
0.0583156986944
-0.126371561347
-0.056367463747
0.042047111786
0.112843702981
-0.020881494721
-0.130379009908
-0.097140361114
-0.035086971415
0.107274831058
-0.075020846148
-0.04379845232
0.0941350076723
-0.039310303453
0.016450049785
-0.127715740071
0.082687327258
0.0840737895959
0.038933092821
0.037345151433
0.021545736352
-0.042625186426
0.09183794993
0.141994653019
0.076115580015
-0.00886898384
-0.119696851962
0.20858140152
-0.137683434839
-0.227020344166
0.121090491845
0.240584189119
-0.140325725218
0.133710006665
0.167121323799
-0.037503508694
-0.103859832823
-0.079461281733
0.161799684214
0.041705066622
0.167985600276
-0.020802407765
-0.119136405794
0.252940708729
0.15880033334
0.063814821484
-0.10143529272
0.19058976513
-0.115323099861
0.233524784
0.123851051643
0.013709485601
-0.084963273987
0.185070128041
0.00421773846
0.068713701987
0.109959066586
-0.126655563068
0.08639415592
0.061790088121
0.191242477087
-0.164610749584
0.004123998186
-0.093005895629
0.010969691547
-0.002346865991
-0.106829349013
0.07099138011
-0.164240164681
0.042041388979
0.091326128857
-0.158214551684
0.006031007698
0.155665896068
0.220884936682
0.063583974223
0.230285221538
-0.191886498169
-0.031918769518
-0.075353490641
0.099995808747
0.080975066831
-0.099081336716
-0.010350098707
-0.179595882666
0.064147445377
-0.094272999069
0.174321800497
-0.047177046966
0.15573244039
-0.123742259421
0.229574629504
0.037675398018
0.063761805726
0.029836190403
0.17529820989
-0.1005368909
0.257178619165
0.089915371106
0.084463130292
0.196505663071
-0.018517892298
0.222111129235
0.02844357547
-0.213936464134
0.068690991827
0.03109654209
-0.225820482781
-0.144240897263
-0.042996276993
0.093144083569
0.106577960919
0.153722224798
0.12375999421
-0.025882295243
-0.157630678913
-0.157978489082
-0.060190988095
0.092215225111
0.138376111796
-0.183583404658
0.131514122126
0.020115800216
-0.078162407703
-0.078380791483
0.168013802745
-0.047868457546
-0.078682910167
-0.202437542464
0.055079066171
-0.243119768538
-0.09149398861
-0.105564353081
-0.091368069532
0.078556775355
-0.131761880204
-0.048633979387
-0.148117099822
-0.07039355659
-0.216718407124
-0.143415379837
-0.010090932483
-0.016311360283
0.345115873311
-0.147239836364
0.28470474562
-0.087086503966
-0.02394129011
-0.111954751748
-0.188194619092
-0.249527925335
-0.145413514527
-0.111892424399
-0.244439560905
-0.102268633719
-0.076108303307
0.014109212659
0.082167243343
-0.126768379231
0.073349824952
-0.228952655945
-0.353663687052
0.340779695825
0.00511637057
-0.136766717058
0.011654425192
0.013510149471
0.022972613324
-0.087446037662
0.13513401946
0.051473397601
0.306809257856
0.041265744376
0.213969358272
-0.225327430067
0.289478695131
0.013788739745
-0.008921346266
0.003159255616
-0.009356110613
-0.183042200698
-0.023514806767
0.138573934435
-0.084394482265
-0.117217213153
-0.080222615277
-0.00450452725
-0.077779509175
-0.196445589593
0.035688231472
-0.069910479709
0.19947341069
0.062341952944
0.143718325585
0.013647285058
0.108935999447
-0.10450554495
-0.220779662069
0.171584485099
0.097478226453
0.027661569696
0.020521410003
0.085152068567
-0.089307635531
-0.001446601998
0.186459128332
-0.184442029857
-0.06995556194
0.173343249843
0.077742223318
0.043684365098
0.081902661728
0.209362147129
0.110986377814
0.282281918507
-0.012822923619
0.185133088477
-0.074279415712
-0.229219489158
-0.134996911262
0.049813893114
-0.115997986508
-0.07731042036
0.069474523538
-0.204648152935
0.171977988394
0.153995197366
0.00280758645
0.008114917026
-0.093535576173
0.0955423545376
-0.107504099814
0.217578135148
-0.038707767235
-0.0127324767
-0.138984188034
0.080734429357
0.150812536302
-0.19784532668
0.071415846292
-0.0915785067926
-0.115244742055
0.407261012744
-0.14065097506
0.073041435073
0.038696139081
0.073247414799
0.012425327196
-0.016608906316
-0.119713219212
0.147838170117
0.133151765299
-0.124594117935
-0.0229585444
-0.02365214335
0.0333919581362
0.103564599906
-0.174408350666
-0.077585212676
-0.048795466096
0.157889596948
-0.065324428344
-0.135409400267
0.024039453299
0.13693772261
-0.229303668154
0.106930969577
0.087728545022
0.026657707434
0.079370931096
-0.210373697284
-0.06703319769
0.092577778125
0.049184629754
-0.096380161776
-0.110746890752
-0.15323753073
0.26832723558
0.0681377886
-0.13789474685
-0.011292674429
-0.029897784218
0.145628107628
0.145085568404
0.090400056535
-0.099962793672
-0.081189499815
-0.030133306727
-0.133059729828
0.130379650966
-0.115477068951
-0.24071616426
0.200264048315
0.019268104224
-0.027446094309
0.042483783179
0.190751206571
0.067338015128
0.353249881942
0.178436130871
0.281988445167
-0.073966914697
0.184560969565
0.03716285942
-0.12290655231
0.06996644669
0.090351088693
0.095872031719
-0.132964627202
-0.151591271425
-0.186712075745
0.227212497979
-0.066383651697
-0.252052531374
-0.081453156234
0.083546048345
0.181646119358
0.022262010073
-0.010122102503
-0.172141307552
0.080869376402
0.156256115309
0.370653264711
-0.172666104029
0.200712831554


==> eval_data/pdfrate_b2b_change5.dat <==
0.47903782647
0.240692408749
0.323734558796
0.31259630922
0.350847213505
0.418172734087
0.320307763715
0.15295726029
0.310560106307
0.366196693286
0.183641551079
0.353280904738
0.298187655432
0.325144476872
0.1761868908
0.246287175668
0.24002920356
0.315970896573
0.13587511961
0.347372720869
0.259870871091
0.324181259129
0.511543824367
0.281918009119
0.12661994225
0.112923649498
0.238200047033
0.218804132329
0.0859774078657
0.264440089759
0.27166634027
0.354358096153
0.283089078738
0.311583618227
0.326564040666
0.455487256944
0.169908218014
0.403645398969
0.243262861562
0.262367272091
0.369745633885
0.185862517682
0.244758725025
0.212166502554
0.372803955404
0.38288537191
0.250829138487
0.411160832785
0.179362337536
0.28728247384
0.378081124385
0.400141243712
0.0959860255001
0.366221641806
0.322978467344
0.244091336181
0.531610336474
0.408283019651
0.345642353437
0.25839584725
0.259848795366
0.271826589843
0.406820319551
0.212921393692
0.338431303865
0.316435092621
0.29625557871
0.321079173737
0.20541190568
0.250675654612
0.372272790033
0.421326635882
0.160774780916
0.184205618022
0.311966512167
0.296278930592
0.0120598243408
0.247005440447
0.254911250035
0.408895652109
0.45258148058
0.215805893906
0.333099115405
0.286024750511
0.275243079166
0.219025095802
0.3295761891
0.456653106967
0.297592519766
0.180488872836
0.205946693274
0.417800776209
0.267097741134
0.280410337177
0.470351717922
0.288280859471
0.229525730709
0.315309894191
0.338737451151
0.496833121388
-0.016909783354
-0.059523600172
0.107895402466
-0.0982453969954
0.0836007819172
0.064327929381
-0.060804171806
0.135898547201
-0.026558978679
0.122651148714
0.007416131679
-0.059670282058
-0.000233029007
-0.040115200735
-0.041015595396
0.02451183246
0.0184123674328
0.08363550312
0.001107466662
-0.066924834801
0.094856360861
-0.004523531041
-0.068213185473
0.088920052748
-0.095872627808
0.083637099915
0.025711735216
0.035771066295
-0.053483921017
0.013202834917
0.053771066241
0.001183832903
0.065963321797
0.11794779684
-0.057664260256
0.000206999229
0.014218313279
-0.126632339968
-0.041233389834
-0.005771059839
0.119926182373
0.033974555305
-0.059189577618
0.089123340796
0.026348714722
0.015474997556
0.074074452064
0.018565427058
-0.052525672712
0.042116044116
-0.018602622991
-0.089384751273
0.006179798973
0.0945391404738
0.042171115253
-0.054754213814
0.01928926774
-0.071407125186
-0.004009160584
0.088984872881
0.020726327043
-0.018022217088
0.118037407007
-0.054475768699
0.023673726257
0.032900524716
0.011454112462
0.11058671721
-0.023333765047
0.033713358916
0.022644836768
0.05009922604
-0.013635046646
-0.12904727638
-0.084778440517
0.030115200414
-0.046809448022
-0.004860013239
0.009140803352
-0.029840416516
-0.071334582111
-0.095671396027
-0.075758876961
-0.027495827992
-0.069008531385
0.052571853138
-0.001366263776
-0.128730448293
-0.022415776105
-0.058353328971
0.049962191889
0.075866566129
-0.150623225445
-0.014709765588
-0.038514661812
0.087604142886
0.014532927457
0.086158293001
-0.045478112593
0.060807688563
-0.043523622881
-0.045220443134
0.009494774017
-0.039597679911
0.067999630872
0.11331309993
-0.046399557179
0.024897324081
0.006438855862
-0.014958172833
-0.004518801094
-0.029792596783
-0.021094079377
0.067177616441
-0.06909604654
-0.031654185078
0.057052205545
0.066907196127
0.065636273129
-0.085832258809
0.0668087995215
-0.112464981176
0.043070904398
0.178442530637
0.0792301334643
0.001302399267
-0.016771003594
0.080888751544
0.078595671745
-0.055599575394
0.058731458481
0.027512412845
0.062693367651
0.050949213665
-0.104289252695
0.007860622379
0.052106757379
0.045115069345
-0.080168969408
0.107390622503
0.150299773327
0.041241614072
-0.065815825904
-0.138918188443
-0.045225728281
-0.052286026151
-0.080118539634
0.00237799065
-0.031300769078
0.038333528658
0.036523300259
0.049981554543
-0.084868405036
0.001651917637
-0.029664621161
0.107337432555
-0.041328205246
0.126047518978
0.035454213748
0.054762756323
0.054169588614
0.079850721401
-0.01533398183
-0.012776735558
0.045091420009
-0.008012211022
-0.077147460387
0.081205564196
-0.0039024411
0.045549571561
-0.150081223154
-0.192545911208
-0.011375719157
0.1688204463
0.006019638357
0.134267833969
-0.036369808463
-0.022899775979
-0.044985054563
-0.088810213482
0.103867220367
-0.028100118232
0.05626390571
0.014539167005
0.014817880406
0.040888539768
-0.031928968674
-0.066698570921
0.059165645404
0.050648951626
-0.002649401059
-0.100476722976
0.036039724931
0.073517454139
-0.159738282902
-0.069821855115
0.016029271269
-0.001535661367
-0.007991853718
0.09119648897
-0.027633772116
-0.064078218238
0.045893418708
-0.033654373493
-0.087714184022
0.072380978971
0.048545778492
-0.111263304373
0.141067154191
0.0384834995
-0.115422582024
-0.063163659488
0.011091013292
-0.045642317391
-0.032590487443
0.048832375274
-0.044820733061
0.028452179943
0.004971359225
0.174571110785
0.016040625273
0.012315475127
0.050521861204
-0.020353532549
0.026615794355
-0.050650804586
0.0795012679754
0.025182585002
-0.055053451229
-0.066937039542
-0.083723680673
0.127895507659
-0.14315760799
0.084657844679
0.027722598779
0.039966828137
0.017903575634
-0.047527838293
-0.025045580275
0.053473084534
0.061932008144
0.08128980999
-0.008948607879
0.159993819446
0.031859539899
-0.041139615771
-0.016846920705
0.000612132715
0.042524771547
-0.024984838982
-0.025605465274
0.161012506246
0.053618032603
0.031064688701
0.004650071456
0.060704276431
0.015358449681
0.021100133699
-0.117872057784
0.131653461763
-0.053807309476
-0.055423276757
-0.02006268371
-0.0535713757999
0.059112429559
-0.072369696232
-0.064325746465
-0.034386817329
0.019961028651
-0.025531014715
-0.006487785568
0.022409307869
0.045327947213
-0.086127256981
-0.071096982354
0.056206709342
0.195588438906
-0.0432076806902
0.023330708485
0.0957172556407
0.109381801004
-0.0211010305
-0.016999781243
0.0380392141409
0.057723390942
-0.076867941716
-0.029012607838
0.048841818868
0.062575468835
0.052410949686
-0.048186137895
0.032239107942
-0.035728501738
-0.00899519947
-0.116740368838
-0.019476852219
0.041154677132
-0.007109817431
0.117580203097
-0.054459587047
0.032026394529
-0.049813192358
-0.044854160859
0.003756198811
-0.088394200758
-0.040285599058
0.061171773743
-0.038029931814
-0.049406806041
-0.028893072615
0.100644849723
-0.005081373322
0.083609674775
0.022436726856
0.035296873796
0.09776348456
-0.010047213298
0.082455601586
-0.039367019288
0.067087952493
0.054661587883
0.048083056539
-0.015534356091
-0.005190302173
0.093062463516
-0.020669214989
-0.029884646283
-0.029517599175
0.020382748014
-0.100017341443
0.030038591716
-0.031954814402
-0.085813355277
0.00763164891
-0.081134517975
0.036012919187
-0.012071648982
0.035838727396
0.005782117359
0.0335232070151
-0.115740385183
0.072998876099
-0.003974795492
-0.025121743052
0.045887121936
0.022249943101
-0.068093102554
-0.047882973568
-0.054337392296
-0.034512585208
0.009427208666
0.045112805392
-0.079694080072
0.094491264961
0.035637241369
0.095805789697
0.062665549094
-0.022983086546
0.177421434579
-0.092988321249
0.00050275309
0.182495962263
-0.117666855368
0.064179050404
0.057019290188
-0.086962811859
0.03333197815
-0.005727932848
-0.123863295124
0.032041437464
0.054023723622
-0.011655543311
-0.10454509957
-0.022896615205
0.035949485456
0.083827207089
-0.03162374027
-0.095139906867
0.035288062138
0.001570435397
0.046019765718
0.070442602956
0.08194602816
-0.007887523773
-0.088542071873
0.09151516812
0.079917212715
0.017734317356
-0.012866433708
-0.026146816941
-0.008035269518
0.022908757471
0.141444988522
-0.192965360538
0.106337861211
0.120678864624
-0.030462783476
-0.016807899139
0.008962878843
0.036871474533
-0.016659767244
-0.0497376013
0.05570999774
0.000191777951
-0.033890522581
0.002049668225
-0.038242820075
-0.042860310626
-0.008099385846
0.148774531386
0.054109030264
0.168474538691
0.0820405784728
0.029429256329
0.017164484122
-0.077319740395
0.08353685365
-0.119137291677
0.033555562423
0.062246091823
-0.012673476884
-0.046127656172
0.059446469819
-0.047524407231
0.09964830298
-0.045259131783
0.044361819712
-0.013657281146
0.045679757612
0.008286746183
0.064603461196
-0.049730241848
-0.139191841685
-0.025196281388
0.145048031594
-0.116338559959
-0.013899403158
-0.020492917436
-0.083141380475
0.060374644878
0.049380344626
-0.02389373277
-0.011268405997
-0.025485030925
-0.079279891128
0.006599355957
0.027710914827
0.01490808127
-0.090802679401
0.037132049317
-0.033667385562
0.123294786178
0.06500368693
-0.080870007401
0.104075051773
0.057876815959
-0.001135681384
0.125342287266
0.116875801227
0.08608924069
-0.011833866955
0.004567232408
-0.118542845609
0.168518534795
-0.0903247435
0.021799428847
-0.030644035196
-0.014888978643
-0.010735474005
0.004048079241
0.054443428309
-3.6771184e-05
0.085975899151
-0.031868674145
0.007711759702
0.086559442483
-0.060090234573
0.001674423612
0.090443781291
0.07356571919
0.043494616052
0.086172024582
0.131106387326
0.110221654059
-0.124431314734
-0.037872255876
-0.086968157023
0.052611439345
0.018213756927
0.004672990458
-0.002322325212
0.043961464432
-0.142018720542
0.128928691517
0.038167043085
0.003144131264
0.038817227758
-0.030985277696
0.021365527221
0.043495119694
-0.061156440313
0.010196791846
0.069819619149
-0.045908855405
-0.045514468086
0.000263991621
0.150711664563
-0.036389882024
0.142248371878
0.020194096915
-0.045217391066
0.006999201338
0.001062505803
0.0936837070644
0.026889574495
0.09428493135
0.070515820019
0.181338357927
0.137221637368
0.146837522448
-0.023372383956
-0.05221108485
-0.062290613158
0.022252730999
0.064977538819
0.01320651952
0.041985867822
-0.030677763785
0.026284234415
-0.051267525643
-0.01458553833
0.004743472261
0.021689423969
-0.024109137882
0.011297929648
0.130962014512
-0.049436021455
0.012532420919
-0.017495324406
0.125252444032
0.222707108004
0.036667727461
-0.040746842556
-0.001493328577
-0.019091893727
0.009598764355
-0.050100189204
-0.008471353042
0.05989988381
0.118835533573
-0.057640277876
-0.107317182044
-0.009352499162
0.085876570004
0.003201273195
-0.092612984349
0.139075082995
-0.024262868718
0.064160582871
0.007041905992
0.007095099282
0.069896480428
-0.096195598958
0.04396627895
0.141500881551
-0.018152385628
0.001065523126
0.062491586913
0.102441658311
0.082583382913
0.0973989236
0.056270443506
0.17199322353
0.10075864165
0.014809525207
-0.004756277426
0.004949604537
0.0766200418437
-0.108767247223
-0.092178391144
-0.007196398302
-0.052622669451
0.023615646619
0.065758356178
-0.005115868033
-0.042351636166
-0.068979553251
0.098866425165
0.046764038466
0.115913058676
0.011010706916
0.009014335777
-0.063241064445
0.19297662384
0.009644875441
0.005200967959
0.048270179825
-0.01410447809
-0.059472647338
0.045493821754
-0.109496245062
-0.084636844566
-0.008920886538
0.038174639125
0.022098786196
-0.08072143556
0.008604600086
0.076253361397
-0.011974806303
-0.104752125991
-0.003927105235
-0.160811944893
-0.023088767383
-0.11920426703
0.002319727752
-0.027010428356
-0.081355602308
-0.145741206037
-0.014162440308
-0.036251515771
0.0723648928205
-0.092371203786
0.028797447109
0.06954035652
0.10522991854
-0.01843806722
0.078298839594
-0.019745006249
-0.111328578621
0.091513330975
-0.035447889191
0.096937744242
0.01520026557
-0.001050400875
0.17883807509
0.093286107459
0.013021837681
0.066330235709
0.074457316147
-0.025758585114
-0.005834658806
-0.118905796907
-0.0355810045506
-0.0710391047077
-0.100322366602
-0.0936074565065
-0.0820097500976
0.027867883286
-0.148007430294
0.066034513881
0.021532797454
0.00759097322
-0.000524009115
0.03689543886
-0.179407054122
-0.01516344927
0.011715720186
-0.032347480471
0.043792764474
-0.141313936637
-0.0220615799905
-0.00880669882
-0.07673302308
0.022945264214
0.048432939951
0.001167432595
0.058081325741
0.154525082151
0.000824546775
-0.016984209387
-0.03114095194
-0.020817759922
-0.035841482744
0.096233929625
0.084051571349
0.001354364807
0.078635042365
0.050679212001
0.072569610526
-0.015119337479
0.089529067662
-0.015233518331
0.151880583247
0.059907871349
-0.037838480265
0.003882014955
0.013026218825
-0.002777188525
0.018152206195
0.018325804528
0.087192102422
0.033361913798
0.036709546227
-0.089967561605
0.01590788337
0.02116314604
0.058927438566
-0.058863364449
-0.073998037504
0.118150759824
-0.136765524367
-0.063204093467
-0.169835347801
-0.084342317016
0.297620094622
-0.146078641702
-0.158820607467
-0.03806682184
-0.144600481936
-0.245012307747
0.219046379236
0.179852315798
-0.085531123011
0.108594887527
0.091066331694
-0.055836039195
0.055042818817
-0.060031062238
0.038722733319
-0.05143313156
0.206427690439
0.010349039841
-0.178588712808
0.096066904986
-0.17590466907
-0.079527386835
-0.018881739734
-0.157905786518
-0.23092405244
-0.175528642231
0.051822991656
0.100006957236
-0.136649010945
0.157392857876
-0.046848282843
-0.12406052914
0.072658254772
-0.094913080765
0.014688874532
-0.00330897393
0.007547984036
0.025333452972
-0.16699818492
0.329757463189
0.009042130762
-0.04183725566
0.28062744159
-0.02265263736
-0.128184232765
-0.172283281699
-0.085040238033
-0.230732512498
-0.056265946874
-0.026976211262
0.23138032349
0.090903595313
-0.045076836518
0.062683560172
0.194332776547
0.23049246448
0.030183712592
0.025818609082
0.142685153883
-0.281390840664
-0.074024956148
0.127731781666
-0.195185689945
-0.193032913312
0.043057362039
0.019709043318
0.113777903227
0.078095215915
0.027528033914
0.077581675408
-0.04650938348
0.124735152447
-0.074350858925
-0.06902877708
-0.11252317745
0.336565107907
-0.05092892196
0.078619344454
0.100904137743
0.10405229598
0.135599979537
-0.028634842861
-0.080303549631
-0.22224222913
-0.226297232821
-0.015409074475
0.096102554577
0.03067437918
0.161693085423
-0.178800876663
-0.214719154403
0.013421609626
0.158667136629
-0.001814632847
0.073934702182
0.053629864351
-0.203087887033
-0.147880503289
-0.056481403712
0.309281823073
0.018451391146
0.005145664664
-0.072272519024
0.020596492218
0.017105535174
-0.063399454963
0.199782836987
0.182716782317
0.126257153083
0.016067745251
0.313364574203
0.13684913815
0.093892099687
0.007503961941
-0.081794463631
0.151854629628
-0.159291264602
-0.158257289352
0.01641324526
-0.043786677204
0.178816556557
0.252103618925
-0.219095382138
0.105615316067
0.192540532949
0.031794506643
0.110087812622
0.041941079938
-0.213696122731
0.097901019746
-0.122357999829
0.083824027876
0.176729144786
-0.424596184153
-0.204933490778
0.14307009397
-0.099799393361
0.009106809195
-0.096638743262
0.144825155262
0.078801393148
0.034456563759
-0.031413672667
-0.081960625986
0.018355523509
0.167129607243
-0.019738458164
0.000666668934
-0.057642110175
0.206054397706
0.107541253623
0.092162925596
0.120788150854
0.152929431377
0.268259683945
-0.069354153772
-0.019340527336
-0.232720269798
-0.002150173655
0.173789542584
-0.188316372284
-0.095414219997
-0.087037193922
0.037521706533
-0.180527984655
-0.008619404739
-0.100064663116
0.082651057748
-0.011803306922
-0.136819138092
0.186568487942
-0.053221214185
-0.033464471399
-0.082133311833
0.152098358746
-0.201382766223
-0.172518550528
-0.126733752713
0.240393837862
-0.208359489258
0.137690201899
0.207862049682
-0.18462455956
-0.109513460651
-0.104311709509
-0.218986118519
0.00645542139
-0.059835496648
0.067875879885
-0.041985338921
-0.022684990832
0.03738527703
0.095918143731
0.02834674289
-0.124150258572
0.22487809472
-0.235110608277
-0.151701403468
-0.019697420859
0.188132544943
-0.176995751355
0.183148619416
-0.031198967922
-0.110462114325
-0.064359631626
-0.091534766358
0.39186672662
-0.152982582727
-0.032794971283
0.261507101486
-0.073720071569
0.176817497166
-0.098133955694
-0.229735998472
0.082453101435
-0.093869943959
0.013820853079
-0.028810224555
0.026690364905
0.051200712693
-0.028649788535
-0.044022379938
-0.0928268433269
0.039850633268
-0.090369984752
0.033111924776
0.232521955752
0.125876307449
0.072971138379
-0.095728135432
0.286408254897
-0.196465800739
0.382889416716
-0.057540387393
0.029792291275
0.050341730867
0.186334352548
0.004717785978
-0.008103443788
-0.115003446356
-0.193247656459
0.05516005501
0.108890707664
-0.074837592015
0.04605413328
-0.027464611177
-0.176597115639
-0.078528822557
-0.125889081743
0.136858562848
-0.006696707154
0.146365222275
0.023817716592
-0.034466094557
-0.162724433895
-0.042932398678
0.085770238087
0.094040989149
-0.098693306737
-0.068721859139
-0.141785110833
-0.146049721597
0.203980847541
-0.215964715126
0.022035668185
-0.096725687214
-0.202843305139
-0.186095320495
0.061221794654
-0.242467105177
-0.012666750293
-0.243464239382
0.003992325349
-0.18325964939
0.15903406649
0.131927953365
-0.036480575669
-0.118890657843
-0.185511927405
0.004994922967
-0.118555596637
0.194376210206
-0.07988397462
0.075165265107
0.231028215759
-0.005863260848
-0.220271509313
0.023498441728
0.034597462791
0.017797235765
0.330080105567
-0.083909410029
-0.165655371629
-0.1180183681
0.064998344922
-0.057223744706


==> eval_data/pdfrate_b2b_change6.dat <==
0.47986849312
0.162615315402
0.388751591067
0.309169674655
0.170510357004
0.242540662476
0.310518980763
0.187231207505
0.229352625395
0.39281295871
0.363190283756
0.372018258869
0.228960850473
0.307800494884
0.184064901616
0.226361061833
0.107712791676
0.424463188085
0.436029059668
0.311788012196
0.262326889851
0.356827821522
0.293757849235
0.180305252152
0.345126049107
0.193980458964
0.236849074301
0.362778773626
0.334996152737
0.217758695408
0.288255290971
0.511870647287
0.328513101431
0.212979837079
0.450211125932
0.21243895656
0.305387855395
0.179637042957
0.349232452759
0.210957815806
0.349889797511
0.432987000304
0.276844539694
0.0561939128749
0.206479450864
0.304273288276
0.236395480953
0.392793085523
0.208875346325
0.301767537521
0.223619377579
0.235685141332
0.27683869901
0.175871285663
0.278088709547
0.476307559007
0.215579511269
0.317607350413
0.354690068343
0.366687876935
0.117610013131
0.449778751
0.256461364489
0.299704190027
0.197456466716
0.375247770728
0.293163953582
0.469214984978
0.393086474178
0.30794179229
0.173047720111
0.2569839075
0.260158859766
0.458737727347
0.310270676412
0.193525218338
0.25289197921
0.26762152183
0.289023710498
0.396768108855
0.239886648863
0.336138830867
0.20435443948
0.327404221799
0.261639782145
0.366989958387
0.289769082738
0.298921294704
0.234559592567
0.320690100185
0.453599640501
0.302441519439
0.294312801076
0.53222484433
0.29142941259
0.0990795602655
0.210864988452
0.269578049659
0.332094422401
0.350636511944
-0.000458476137
-0.109523115725
-0.147658926129
0.10360347387
0.109822997229
0.031933728545
0.138444971935
-0.069032234136
0.106000766979
-0.010360464674
0.09281565671
0.057640575141
0.071216323417
0.00571809893
-0.03855344479
0.033484049037
0.103433812173
-0.074730067709
0.00119368414
0.068369526345
0.010960962591
0.015448753059
0.059166335519
-0.072148301647
0.075293142981
0.054706928497
0.00497086241
0.079795786975
0.03845523094
0.014590275805
-0.096271733294
0.042337526322
-0.017285502252
-0.043815841165
0.040576323725
0.01455836412
0.06267931173
0.149734833011
0.017649122619
-0.028634306317
-0.004908942031
0.027756676178
-0.003626514375
0.03158229164
-0.045346571554
-0.096047892893
-0.01883692909
0.058605271242
0.065532622706
-0.016507601017
0.082930070408
0.088905612347
0.011945240652
0.067338588165
-0.094126975566
0.084937241871
0.037325755935
0.07040487905
-0.073782674525
-0.071838186167
-0.078931544087
0.118568546429
-0.028122021176
0.021370751916
0.006609959058
-0.030882637399
0.101112468218
-0.063245155396
0.022824652368
0.009491034535
0.038936651629
-0.001556294657
0.03446943498
0.115046777686
0.096563314239
-0.071447305124
0.012942310291
-0.068007012184
-0.079829162934
0.029754569642
-0.037332072825
0.219714776836
-0.160281636152
-0.002431499182
0.056199163479
-0.015752422425
-0.13556339253
0.102773172325
-0.057033128015
0.072838982075
-0.053457184241
0.087218525847
0.193683569868
-0.0594320835052
-0.046860541899
-0.051609601298
0.045344060527
-0.093587458393
0.119621349391
0.077766888816
0.058384688742
0.035224867284
0.094395289499
0.055893813017
-0.026880639773
0.061026796491
0.008559144766
0.059191002795
-0.033899344906
0.121179009789
-0.042532816452
-0.069544155475
-0.0178804772
-0.108839697912
0.028724933309
0.02585527309
-0.145657243438
-0.102467129066
0.005651412596
0.034493852082
-0.005037125553
0.157856555065
0.038742945112
-0.068695675348
0.138960753553
0.018898389289
-0.002648654001
-0.027886385222
-0.024627076683
0.127945252565
0.025595842608
-0.068202401893
0.026526992437
0.058910613813
0.031688494911
-0.049309484862
-0.018131262458
-0.022743276576
0.021539067893
0.021634101991
-0.041162809658
-0.025136786717
0.029946549011
0.002297818805
-0.000262697538
-0.00494037086
-0.002897588987
0.010050582252
0.00327683875
0.056052983092
-0.015705614618
0.092517249307
0.125995551421
0.044918121496
0.002325892071
-0.050599285156
0.087940564492
-0.082138870451
-0.054091136523
-0.033537064008
-0.12020174603
-0.081942710237
0.035181476344
0.033011836201
-0.015162289158
-0.012289758401
0.038256119856
0.033497473101
-0.082985866267
0.031431250224
0.204767692549
0.106086971731
0.092772661643
-0.147214523993
0.070379559758
-0.01626993828
-0.038924765696
0.067367919497
0.077491812038
0.036133091185
-0.086242400335
0.005852419398
0.013231724416
-0.045233923485
-0.056665538829
0.057154805661
-0.060630899664
0.045256970287
0.009504682165
-0.129790778842
0.032066329459
0.104175173081
-0.144200331837
0.005739246781
0.029927051788
0.028124816144
0.054159059371
0.01317161718
-0.024111658788
-0.008955420799
0.054042313319
0.015473039091
-0.038566208975
-0.033058308542
0.005922246278
-0.049372610916
0.049295420427
0.16669921526
-0.05398479865
0.102596602356
0.056929950776
0.09938430062
-0.015185439064
0.130200552758
0.088787118775
0.022502853518
0.09217371158
-0.042363854837
0.073139937565
-0.03615735738
0.005904642707
0.018263046603
-0.060254067708
-0.045178762439
0.062703469424
-0.006825873678
0.134962274153
-0.10088804666
0.124885439806
0.011896477884
0.000987693192
-0.134914035965
0.0921874820121
-0.018392259796
-0.016256527231
-0.058499764953
0.035222632582
0.008812878561
-0.073456118287
0.013905701426
-0.023825011718
-0.035464467944
0.03728103379
-0.150606163656
-0.036124068026
-0.01880735903
0.019770974467
-0.070037191344
-0.014412252633
-0.040119256628
0.028881358637
-0.091806817256
-0.001609839554
0.041475919304
0.040140672895
-0.018504952714
0.019468451854
0.013291563396
0.021831176221
-0.04543862517
-0.008170099201
-0.0102824828
0.02655658676
0.124902057131
-0.084634560931
0.146041173856
0.003458803783
0.048163989008
-0.05047412322
0.085154239345
-0.024002541644
-0.051999112206
-0.068356040794
0.018729661182
0.017015582718
-0.120434691276
-0.072466141127
0.123817499877
-0.0367896142
0.100608346005
-0.042165557901
0.061270521181
0.078643024036
0.055549339456
0.004591057414
-0.050699210055
0.080671783653
-0.044229726549
0.031715756225
-0.100442081023
0.118371472483
-0.06181832959
-0.001678721843
-0.089595709635
0.090209799959
0.061836073611
-0.073758799955
-0.009962737842
0.110867051726
0.013027398748
-0.046517432642
0.085202944619
-0.001716897967
0.078802811023
0.110554106928
0.160257045069
-0.03362690854
0.026943290913
0.0380785178
0.041599220703
-0.032380593381
-0.033532225948
-0.051294486888
0.027922687163
-0.00336282401
0.011878418827
0.037044028818
-0.00566018508
-0.009620975555
0.040036630492
0.021126778314
-0.123465923083
-0.053666291862
0.03443280709
-0.043524216215
-0.12058628137
0.046526443544
0.157820493633
0.029693376358
0.097956024651
-0.046104226888
0.032935487685
-0.05804696111
-0.027095089777
0.024288898079
-0.035814022534
-0.00573554842
-0.098296900707
0.166955673078
0.103083355585
0.138798915631
-0.063429577115
0.084733009989
-0.065725735232
-0.0525432349
0.043878686822
0.111535207946
0.06077970325
0.040680395167
0.038290997091
0.020475321485
0.05408178958
0.044308778295
-0.038193753946
0.151932546473
-0.028700125548
0.02091411625
0.066431061561
-0.072161483081
0.045903369391
-0.080370543529
-0.08210755202
0.190161484922
-0.127809554417
0.124528470099
0.08479415194
-0.026898731774
-0.043272454245
0.064511379954
0.035999963192
0.005730900899
0.027498872346
-0.021528075126
-0.02190195578
-0.008718543151
-0.059876771567
-0.081646120849
0.114000027042
0.065961002958
0.010499569654
-0.006521586649
-0.038544935844
0.091123647273
-0.008669850186
-0.045799292405
-0.012634519102
-0.007125120031
-0.097802827466
0.030703261275
-0.06893072031
-0.026254977699
0.003034657511
-0.002094740163
0.155130132287
-0.14554740177
-0.039621753777
0.076605474665
-0.065848998429
-0.03282178629
-0.06904373949
0.087025040634
0.026197831134
-0.00589181994
-0.022703945811
0.060285625062
-0.04506902075
0.017411077946
0.046726376901
0.039643043539
0.030176745745
0.001976820044
-0.066609986158
-0.025360790959
-0.078857630586
-0.038943418771
0.109655990497
0.017482029828
0.034839234536
-0.083895212218
0.031966788448
0.074566154174
-0.036565863256
0.044286509263
-0.0602929859617
-0.051212586751
0.0086858688
-0.008366267429
-0.063578225976
0.051619853121
0.051488676914
0.013293292589
0.050008584723
0.051591432794
0.009541653106
-0.080738640161
0.063361345072
0.036023446792
0.124379169833
-0.020892008728
-0.0887060731365
-0.113945403504
0.043799403976
0.081764134565
0.009229404139
0.092465095283
-0.006947821111
0.011266060938
-0.018876228021
-0.026537362891
-0.000513046074
0.039777741224
-0.107365621796
0.009275392992
0.030741254846
-0.059318282862
0.025234430805
0.048414329717
-0.057654822273
-0.093400420154
-0.014410271465
-0.044906137132
-0.006143013274
0.115145784121
0.009029641425
0.016320818825
-0.076110772283
-0.059963572015
-0.085364705542
-0.010442227833
-0.024471736976
-0.0512714164
-0.018728767804
-0.041113464414
0.073847033326
0.057685945096
-0.063860863185
-0.00876736585
0.047679745983
-0.050545105079
0.011064561235
-0.027607048099
-0.077575804381
-0.061509750236
-0.055343281234
0.079110282573
-0.038707812094
0.111945419164
0.051149440239
0.12056074579
0.109118167766
0.028235324095
-0.051097852367
0.066141394383
-0.068435996726
0.048133255165
-0.045818189126
0.050005521703
-0.01110168276
0.041133488371
0.011105100455
0.036929017927
0.060636854921
-0.043254895398
0.102644661654
0.05288367591
0.114771349318
0.079276453824
0.032703196884
-0.005828899937
0.034560136342
0.033496127926
-0.078435135213
0.056577315269
-0.018093890089
0.13640142964
-0.04280573352
-0.03606093784
-0.031878518399
-0.057005982853
-0.047007976232
-0.00995396964
-0.083306877849
0.02329888978
0.019930219176
-0.118218339203
-0.027689419773
0.069523018941
-0.025297632584
0.052654891506
0.058195054917
0.022052225976
-0.044803770423
-0.004926709985
0.078521134534
0.033112132434
0.066926712692
0.044649614038
-0.012083571648
0.097851183546
-0.077385920713
-0.079075776119
-0.074795226847
0.019085295524
0.033400655888
0.056183764311
0.004329788535
0.015960892899
0.007000658621
-0.095489761316
-0.127105486562
-0.05216534321
0.181575542943
-0.073549599889
-0.081302887887
0.086366374374
0.068900680733
-0.169945745556
0.018728023981
-0.040958485323
0.104997213726
0.033041782129
-0.001255674558
0.070316279893
-0.047075963003
-0.004160409468
-0.047488538723
0.04206841919
0.002698397332
-0.140185781902
-0.073190517644
-0.065109939756
0.101370697494
-0.103733188324
-0.092447442195
0.011678287978
0.024463234496
0.117271367875
0.05035947973
0.099021815245
0.074159885209
0.041982665088
0.110969105545
-0.038219993946
-0.035478404453
0.083689791574
0.033474632827
0.079216297013
-0.027125212932
-0.034410239517
-0.004349318627
-0.007471459984
0.042863653835
0.111104883024
-0.140720403589
0.045525076226
0.016721281901
-0.082917196397
0.012863787083
0.050733884615
0.028135792009
0.105948719918
0.051907856431
0.015712744611
0.118181766963
0.111720779792
0.076058357241
0.053052967142
-0.045536435339
0.024386851619
0.030492632546
0.035917826747
0.0902815616288
0.055017929582
0.189928501723
0.067988827947
0.040447896517
0.00764133438
0.097922347646
-0.110395616937
0.080154255804
0.120420014031
0.059501717069
0.007902725716
0.036632405966
-0.240038927324
0.058178243158
-0.01831137409
0.077966171752
0.115262168222
-0.058483761751
-0.043293979263
-0.098128940517
0.022643537558
0.10818689962
-0.065909007825
-0.03926598391
0.043829122988
0.105625477709
-0.019173383433
0.101390448986
-0.068826030659
0.033005646292
0.0966716214636
0.166452443976
0.101792371925
0.189014685017
0.102991927299
-0.09814318129
0.122315110677
-0.079971692566
-0.047292379456
0.144788461436
0.004165116697
-0.084038384603
0.149157835687
0.026364196144
0.000859761072
-0.019356486748
-0.180795112965
0.053199370032
0.0583257755265
-0.036701751827
0.02905223002
0.06727895844
-0.017772576471
0.151989075213
0.013167343631
-0.020124629488
0.070528177382
-0.015738410948
0.068105578637
-0.125843481536
0.005349652888
0.057291894585
0.019838867848
-0.004799732061
0.00432071103
-0.006399832625
-0.072342161198
0.019364900996
-0.083197076767
0.078846969063
-0.135306550358
0.042042294695
0.008395365709
-0.201644023588
0.010628360298
-0.010686933894
0.06860216934
0.019882367593
0.040166531683
-0.100809168838
0.0604109413
0.078218843734
0.013548925772
0.006641838834
-0.067056309104
0.01453910227
0.064948253142
-0.130821430032
0.174500259599
0.237898274807
0.069595702414
0.057665924136
-0.133491930377
0.232203310025
0.104837582794
-0.024706129338
0.139075078151
-0.033714286274
-0.210037211238
-0.077893371944
-0.016859441055
-0.106297490409
-0.135744367776
-0.199873079395
-0.021772916683
0.281671945456
-0.039207787101
0.054575446721
-0.224857128985
0.128399576402
0.18282990049
-0.190509671818
0.121470712122
0.107077725972
-0.086773922528
0.196269835689
0.203996011906
0.140853525075
0.035177519695
-0.11047385515
0.19718626873
-0.156070436693
-0.055898717936
-0.018086770219
-0.134382792094
-0.136218958943
-0.050620728971
0.026893793906
0.080647726193
-0.050507162776
-0.056358251289
0.059477446204
-0.050016500983
-0.132594062115
-0.140796014191
-0.162857130455
0.400936900578
0.211364345696
0.17140489401
-0.083276174974
0.360645754341
0.078171921352
-0.279919034141
-0.155147285412
0.344277644909
0.016464670853
-0.065733963311
-0.073574752399
-0.020737921203
-0.021407993965
-0.154408336071
0.011890376674
0.13603087672
-0.206764872843
0.251685402387
0.185968320949
0.005722731374
-0.039219730936
-0.142737903195
-0.009683582022
-0.136361524359
-0.202911962518
-0.040123450548
-0.11597653513
0.037708897015
0.047129704427
0.210970041375
-0.263017457138
-0.021311457083
0.122044531976
-0.029324442774
-0.123781443199
-0.162440672157
0.115494861499
-0.154219119271
0.130738028713
0.036616078455
-0.171649144628
-0.18763838198
0.245418702502
-0.287166219896
0.078209465751
0.044005424211
0.095547486137
0.244750098137
0.151676986803
-0.226671193942
-0.080455746952
0.125684493531
0.053774397171
-0.166895010377
-0.020899486588
0.041844861185
0.024028716931
0.01069869416
0.027115307613
0.211379222671
0.009061805173
0.049807765394
-0.242587992595
0.257888239161
0.120382787816
-0.152409918579
-0.211519679729
-0.082255010063
-0.043971379825
-0.136860243372
0.281848408536
-0.11114255075
0.114907525005
0.124464718772
0.154900630125
-0.094108193689
0.082646874897
0.268220288029
0.070414580514
0.12412333015
-0.019578684967
-0.24463558244
0.031771584813
0.03595686045
-0.003723641336
0.028562146355
0.051115521658
0.153824416236
0.278402514823
0.243651655242
-0.020416851532
-0.162289327571
-0.030937215113
0.32751340623
-0.002675840322
-0.218713696205
0.191176271039
-0.263735580281
0.090977919979
-0.143032279501
0.081370757328
-0.201044645458
0.117373485509
0.045605767324
-0.290995007116
-0.07826132873
-0.170731441893
0.030091958986
-0.055795460664
-0.248819569604
0.257976275469
0.111469477285
0.092624477745
0.034335854699
-0.065307615742
0.18978280996
-0.00713897565
0.083161791576
-0.17195715997
0.398931711999
-0.141006739522
-0.184995022522
-0.179473046345
0.018232507465
0.084666470245
-0.050727806582
0.052930382644
0.005385088615
-0.107457594857
0.020231291279
0.176659820066
0.259251862468
-0.022465046698
-0.212071620956
0.117608452955
-0.12946638614
-0.012571270778
-0.047713764245
0.052898050181
0.092850763179
0.10896299981
-0.023154342066
0.155232257956
0.071152105137
-0.021809656258
-0.048707938387
-0.053067928373
0.096397143574
0.124024385202
0.10055836211
0.155546165438
0.323016363869
-0.049037751618
-0.147250035042
0.070617001418
0.23708835363
0.042079735828
-0.0978255277274
-0.112413951726
-0.027964558775
-0.1344412344
-0.29553889712
0.242766199036
-0.112142705262
-0.119089721134
0.0460556349
-0.220217305369
0.307278542023
-0.041097188404
-0.023459123679
-0.012420152179
-0.142161112315
0.113037624045
0.087956489624
-0.087419426279
-0.034372465367
-0.038490165247
0.0221266153454
0.149551572124
0.081095549281
0.095331340216
-0.037280187124
-0.017781640593
-0.167662830941
0.060908718134
-0.211131617346
0.078407523662
-0.165109018999
0.097816620995
-0.150178726171
0.048159103449
0.165285699305
-0.022377351953
-0.267629987466
0.05039703359
0.275007028719
0.214694251679
-0.146565979468
-0.120868672939
-0.011762125103
0.394225121123
-0.020928067426
0.369651213089
0.066842769366
-0.080282926892
-0.033007749666
-0.247395350687
-0.072675615467
0.03033582357
0.138033107911
-0.297443640517
-0.009859967764
0.078232612755
0.047300099692
0.258342953884
0.165169677929
0.266804179314
-0.018511237586
0.436758233957
-0.063248576223
0.052859675257
-0.02735177961
0.121585556843
-0.172511765378
-0.123440339574
-0.019192887096
0.02446611054
0.167649991463
-0.049645227763
-0.151960751815
-0.073842129797
-0.108142522612
0.161596631464
0.001749526731
0.069330556495
0.076338754822
-0.175132580555
-0.09113446571
-0.08547762041
-0.083243536516
0.054331514538
0.206543763933
-0.127056523642
0.019116904182
0.124833528813
-0.118787413594
0.202091752488
0.083574347743
-0.167645263992
-0.018573071444
0.082422079878


==> eval_data/pdfrate_detector_H1.dat <==
1	343.544124671
2	390.559455184
3	437.09639194
4	431.189936992
5	324.106515319
6	320.712864942
7	404.014341882
8	364.023111527
9	338.228128603
10	397.89130522
11	429.226121195
12	308.784879943
13	343.074577273
14	331.385316177
15	296.362413834
16	287.120839618
17	346.732981366
18	385.260173807
19	366.134413949
20	295.516584774
21	411.735190838
22	380.590236348
23	404.296134962
24	324.548753126
25	368.812927729
26	296.915638951
27	301.413761917
28	402.767472513
29	427.657530746
30	349.163978508
31	441.82945266
32	375.121117767
33	302.430005331
34	376.031370168
35	305.092043335
36	396.157329762
37	364.763204099
38	382.452378931
39	379.051957545
40	381.880655337
41	267.084477525
42	350.157785614
43	282.708286699
44	328.319637596
45	406.950855015
46	382.07839096
47	303.607958701
48	305.495709513
49	345.751535412
50	409.848990276
51	353.337343775
52	374.259808833
53	351.113231381
54	395.338500023
55	393.63705348
56	348.345608757
57	277.470979237
58	393.447750922
59	331.716857429
60	288.458616614
61	383.555874532
62	394.616461371
63	337.404425701
64	406.684924804
65	377.310899079
66	326.525495312
67	341.150605513
68	327.746720471
69	383.269960556
70	380.636779247
71	343.189409681
72	352.930895436
73	402.976527363
74	363.518016519
75	343.820562342
76	405.132605861
77	405.653626468
78	315.388737221
79	317.656066226
80	400.635884361
81	343.620724097
82	309.668116674
83	419.083443289
84	407.619509406
85	328.109736415
86	343.183292648
87	333.580642585
88	410.417740046
89	335.191569366
90	354.67583825
91	386.547792794
92	312.402785765
93	340.25686799
94	463.198595539
95	321.181828495
96	335.812031227
97	279.895562297
98	417.150134097
99	359.558940787
100	343.517607435
101	371.816461863
102	340.740963333
103	362.488906625
104	429.554921995
105	411.639488017
106	274.543308036
107	404.019570008
108	434.155706398
109	368.445187352
110	289.872277896
111	307.308860665
112	364.184122832
113	369.19371668
114	403.522278691
115	359.761119886
116	308.422156624
117	340.43059755
118	353.539035787
119	337.187599527
120	318.195031869
121	360.548198107
122	261.77340354
123	347.747313278
124	345.53389801
125	217.095483806
126	335.198678577
127	448.848361457
128	349.5703203
129	419.258875033
130	378.166940854
131	395.076296695
132	330.717487077
133	374.261769657
134	316.750716681
135	315.80418544
136	333.198072882
137	300.067506581
138	348.148167339
139	336.553192274
140	329.114967852
141	414.558565447
142	366.498669292
143	494.096460719
144	380.459071806
145	340.593744619
146	331.329596936
147	381.975519069
148	441.187132256
149	408.387761636
150	354.145933944
151	308.067036442
152	414.725972895
153	367.543103467
154	265.734153438
155	389.36832472
156	370.786490308
157	377.177167295
158	316.14429347
159	319.371561356
160	351.24941848
161	350.014764889
162	375.23089642
163	342.850238246
164	368.537003737
165	359.13243305
166	371.535855923
167	399.595199667
168	364.299144947
169	314.825796272
170	358.305966878
171	331.105203457
172	340.209592079
173	378.29355748
174	325.763725557
175	401.368843468
176	452.885571995
177	361.933970288
178	383.628963812
179	384.869726913
180	373.197489973
181	382.159240016
182	328.639509362
183	411.031830105
184	312.417983871
185	296.994455986
186	299.904506129
187	406.134754686
188	400.759893369
189	409.253566862
190	356.794897018
191	409.926474069
192	303.893737903
193	317.633014406
194	332.922238245
195	330.221147023
196	306.871642358
197	380.091048765
198	378.735081396
199	324.219342696
200	408.964985219
201	307.792352336
202	344.462782382
203	329.869540334
204	299.796877852
205	354.485064673
206	333.894475024
207	310.029370535
208	342.486737036
209	369.724821705
210	300.336490316
211	342.529176844
212	333.651729077
213	364.046619547
214	282.135684864
215	405.6052342
216	381.135465311
217	282.777628462
218	376.154185351
219	397.745707019
220	308.314582643
221	322.992690105
222	344.913530225
223	306.031327271
224	378.981129592
225	358.080858155
226	326.214192858
227	369.233399746
228	376.360922337
229	248.220308807
230	330.795537186
231	346.661531605
232	314.166297769
233	293.791378208
234	319.311470519
235	412.010578916
236	301.443683581
237	392.422008122
238	301.588203212
239	394.620903698
240	302.643921377
241	465.766840302
242	326.158427673
243	372.217182278
244	342.356011198
245	280.186207779
246	365.76612608
247	317.523023702
248	328.77108309
249	313.355976381
250	370.526112969
251	331.866256491
252	339.670843878
253	261.627973557
254	375.82457538
255	343.478363535
256	451.917294803
257	298.13368786
258	408.913310308
259	302.473117851
260	334.713553798
261	420.438190658
262	377.887926147
263	320.026430108
264	336.741086767
265	426.470671644
266	339.260771311
267	327.160809619
268	308.162172269
269	441.118039521
270	341.380409796
271	404.304328464
272	349.356746287
273	408.716084942
274	344.483149337
275	350.111634268
276	388.958206832
277	394.294121379
278	316.116106876
279	359.22387865
280	311.96263886
281	370.773097787
282	421.465190269
283	316.455069308
284	374.457416501
285	378.567516768
286	348.537376177
287	371.578693095
288	349.573599942
289	374.86887048
290	377.116407531
291	401.495298192
292	404.609846399
293	288.691180888
294	413.082516668
295	342.475528002
296	398.659637513
297	376.742568726
298	313.570102673
299	379.583204845
300	281.128864023
301	318.861135815
302	421.809808656
303	381.304255555
304	312.231673465
305	285.062517581
306	385.569634998
307	290.037448227
308	333.314467326
309	373.393731077
310	269.557626844
311	404.199665067
312	365.649262125
313	350.201974601
314	317.640818528
315	413.913495238
316	344.385370063
317	402.507165488
318	393.036063775
319	340.447082437
320	291.935474425
321	235.602483758
322	336.583566004
323	359.500640821
324	274.574346412
325	346.808512695
326	373.091865932
327	334.523587221
328	416.600777986
329	373.898384627
330	368.060492835
331	314.802549096
332	395.51683249
333	364.939400758
334	390.207599791
335	343.498310442
336	384.745360583
337	317.545720448
338	315.479483113
339	259.801091044
340	367.801469855
341	364.742525572
342	365.436969238
343	302.051076101
344	414.370688099
345	306.433415815
346	344.221914449
347	337.950977477
348	374.324062129
349	361.938886926
350	425.438484632
351	404.085141548
352	462.526367532
353	379.082744104
354	423.961567204
355	283.227435908
356	438.523716716
357	340.625687256
358	488.542515426
359	525.926288502
360	374.611384808
361	392.365714682
362	424.157524296
363	447.582340378
364	362.172534771
365	392.36433994
366	476.566262304
367	390.164780537
368	340.269918599
369	365.961975904
370	539.8595823
371	376.398252777
372	439.612341163
373	343.733305522
374	286.241849779
375	459.74212847
376	521.538318434
377	442.225653003
378	434.809662303
379	578.119435343
380	368.131753502
381	404.569044532
382	402.577666654
383	324.994902721
384	354.13748706
385	626.108406509
386	386.522054984
387	528.428309286
388	510.728164907
389	435.134283453
390	480.913000545
391	474.954178633
392	473.214067234
393	303.486207149
394	389.716511202
395	302.457621717
396	349.414889745
397	364.703816902
398	402.136967211
399	425.181493916
400	453.137017014
401	702.088761926
402	555.60948241
403	525.771782994
404	551.062547332
405	553.430977081
406	580.011862502
407	615.004839421
408	498.383745882
409	616.252734347
410	656.794311867
411	626.176185851
412	496.891132875
413	512.931663219
414	371.087470858
415	679.960741224
416	614.642737449
417	509.110238181
418	432.589662754
419	532.345719683
420	583.987922128
421	535.326900372
422	583.762190849
423	545.189170023
424	500.915068567
425	690.134406482
426	570.355226246
427	590.673344412
428	475.92515661
429	610.490532991
430	483.965174781
431	499.709189304
432	569.761852422
433	503.141525548
434	534.851204432
435	586.364903882
436	532.796654491
437	537.547975818
438	501.688782478
439	531.993038188
440	541.019374158
441	542.974520571
442	686.654786281
443	424.985263611
444	753.891949086
445	530.220770425
446	441.206035982
447	538.71893814
448	537.0475729
449	369.666428622
450	441.076145288
451	606.444020624
452	515.140753198
453	644.799562979
454	497.152694053
455	510.369549055
456	577.606055407
457	637.263196946
458	531.173108928
459	693.678846719
460	758.625834614
461	694.094833159
462	675.383918946
463	643.312789359
464	651.605875607
465	573.154115242
466	751.226807526
467	674.056027185
468	554.04824591
469	572.209218324
470	695.241807698
471	601.065357624
472	645.526103205
473	589.656695511
474	545.23239741
475	590.745232997
476	641.254508145
477	620.353086864
478	582.850233571
479	601.149727502
480	663.019908464
481	491.719506632
482	546.875998455
483	670.408214657
484	593.929357694
485	655.201089982
486	521.183511074
487	737.11266453
488	608.03636797
489	605.186495271
490	523.685221989
491	604.350775937
492	726.653693999
493	744.665719223
494	692.386268647
495	598.708377024
496	826.698252701
497	566.533955157
498	678.163110443
499	657.223967165
500	608.923566864


==> eval_data/pdfrate_detector_queries.dat <==
851.643208208	343.544124671
1018.30369245	390.559455184
1092.01782327	437.09639194
1046.8030731	431.189936992
1418.85042277	324.106515319
988.460299644	320.712864942
1253.49520547	404.014341882
1120.24803071	364.023111527
1064.53802795	338.228128603
977.258572915	397.89130522
1126.09582372	429.226121195
932.499325116	308.784879943
997.090567382	343.074577273
1161.50271156	331.385316177
1108.19456119	296.362413834
1340.00250676	287.120839618
981.961220552	346.732981366
1149.01158656	385.260173807
1352.85528761	366.134413949
1162.48275265	295.516584774
945.736821957	411.735190838
1030.42094539	380.590236348
981.111632106	404.296134962
1150.29564517	324.548753126
1465.88328083	368.812927729
955.797345779	296.915638951
955.472644078	301.413761917
1071.25224297	402.767472513
855.1811308	427.657530746
977.757166989	349.163978508
1003.39140129	441.82945266
1320.11360522	375.121117767
979.859377032	302.430005331
1387.41959357	376.031370168
1184.28703743	305.092043335
990.442464681	396.157329762
1142.12939564	364.763204099
1008.63270638	382.452378931
1311.65209565	379.051957545
1003.99239638	381.880655337
1153.01878285	267.084477525
1338.80305844	350.157785614
1178.67614754	282.708286699
1231.38245202	328.319637596
1084.17782634	406.950855015
1099.98303687	382.07839096
1123.60218254	303.607958701
1077.08083214	305.495709513
946.526170909	345.751535412
923.848016192	409.848990276
1195.96675321	353.337343775
1046.47126698	374.259808833
1062.6778155	351.113231381
1274.60109022	395.338500023
1074.88350284	393.63705348
1082.45327659	348.345608757
1219.34579818	277.470979237
1117.17268885	393.447750922
1174.21211179	331.716857429
1037.31347325	288.458616614
1180.13852056	383.555874532
1043.2723499	394.616461371
1267.07676398	337.404425701
1123.39416938	406.684924804
992.651755575	377.310899079
877.832242565	326.525495312
1165.14251033	341.150605513
1234.35368303	327.746720471
1108.19770252	383.269960556
1247.89544102	380.636779247
1261.84613331	343.189409681
1036.80433088	352.930895436
984.417273222	402.976527363
1129.8902254	363.518016519
968.744181355	343.820562342
907.46178064	405.132605861
928.047793742	405.653626468
1097.99582722	315.388737221
1071.15303734	317.656066226
1038.25285731	400.635884361
1382.30740609	343.620724097
1229.78797513	309.668116674
1098.6636753	419.083443289
1125.64215651	407.619509406
1118.62978789	328.109736415
995.146344784	343.183292648
1268.82249903	333.580642585
1033.48203731	410.417740046
1108.1546732	335.191569366
1226.78905873	354.67583825
1103.49039086	386.547792794
979.320811419	312.402785765
1014.16852344	340.25686799
1281.529615	463.198595539
1057.47849148	321.181828495
1022.27342249	335.812031227
1153.84425424	279.895562297
861.877637569	417.150134097
1017.32222219	359.558940787
1051.75429055	343.517607435
964.603533579	371.816461863
1366.20823816	340.740963333
1285.73195329	362.488906625
986.580618627	429.554921995
1136.17373999	411.639488017
1273.46536668	274.543308036
1038.38318533	404.019570008
1227.23431638	434.155706398
1188.34783402	368.445187352
1058.54693597	289.872277896
1067.25285688	307.308860665
854.179710718	364.184122832
1209.52264707	369.19371668
1159.43686422	403.522278691
1035.95075945	359.761119886
1052.0790907	308.422156624
1114.32176371	340.43059755
909.589874869	353.539035787
1145.46244537	337.187599527
999.205250051	318.195031869
1190.83985846	360.548198107
1142.86262195	261.77340354
1010.66127666	347.747313278
1448.13927624	345.53389801
1118.39911074	217.095483806
1067.35266797	335.198678577
1168.03727951	448.848361457
1001.45017593	349.5703203
1095.24818411	419.258875033
1129.78991967	378.166940854
1055.0620777	395.076296695
1146.06270129	330.717487077
1151.51907271	374.261769657
1199.11428036	316.750716681
1060.95440094	315.80418544
1175.28029696	333.198072882
1064.84567248	300.067506581
992.40848714	348.148167339
1383.05312159	336.553192274
1111.12264609	329.114967852
996.611225363	414.558565447
1083.85755785	366.498669292
977.203792066	494.096460719
1143.15314505	380.459071806
1347.88997045	340.593744619
1069.0156361	331.329596936
892.195181964	381.975519069
863.010757134	441.187132256
1160.4593278	408.387761636
1133.43677437	354.145933944
1121.75440926	308.067036442
988.275848017	414.725972895
1059.14807494	367.543103467
945.997361145	265.734153438
918.255801918	389.36832472
1010.30876699	370.786490308
1015.79415777	377.177167295
1333.23488133	316.14429347
1148.9455506	319.371561356
1014.08427565	351.24941848
1048.17706754	350.014764889
1178.85445459	375.23089642
1265.09124925	342.850238246
894.300997605	368.537003737
1037.76847517	359.13243305
1209.36749877	371.535855923
1337.38511542	399.595199667
1155.26453245	364.299144947
986.42694876	314.825796272
1039.29064952	358.305966878
1123.59772712	331.105203457
1096.31771549	340.209592079
1237.64191626	378.29355748
1064.85785984	325.763725557
943.540773872	401.368843468
1220.65593374	452.885571995
1359.22290009	361.933970288
1055.14284426	383.628963812
1188.04960406	384.869726913
1323.86803038	373.197489973
994.593439965	382.159240016
1192.58017439	328.639509362
890.71470203	411.031830105
868.99199965	312.417983871
1182.42825524	296.994455986
1017.37053244	299.904506129
1018.22691784	406.134754686
1188.97144344	400.759893369
1209.87360513	409.253566862
942.63111553	356.794897018
1155.57281413	409.926474069
1024.6995033	303.893737903
1389.84076293	317.633014406
1226.01008525	332.922238245
1027.17602804	330.221147023
1004.96742911	306.871642358
1249.5738069	380.091048765
1146.33879005	378.735081396
1148.73301081	324.219342696
1137.51617942	408.964985219
1105.66599201	307.792352336
1132.08128199	344.462782382
1076.50987429	329.869540334
1142.46842171	299.796877852
1096.89256902	354.485064673
1115.84889778	333.894475024
1123.7585217	310.029370535
1030.80324933	342.486737036
1069.65514148	369.724821705
986.845665501	300.336490316
1036.30941412	342.529176844
1170.61814072	333.651729077
1067.97875932	364.046619547
1008.10077779	282.135684864
958.674747921	405.6052342
1090.93460618	381.135465311
998.378749271	282.777628462
1021.14747729	376.154185351
1169.87413997	397.745707019
910.259485662	308.314582643
1063.0630379	322.992690105
1091.8684649	344.913530225
1285.78611049	306.031327271
1089.77550446	378.981129592
1210.04062774	358.080858155
1215.26178796	326.214192858
1049.87300886	369.233399746
953.697323997	376.360922337
1084.49723465	248.220308807
955.223098266	330.795537186
1102.8080073	346.661531605
1064.1458062	314.166297769
1216.70992665	293.791378208
1130.65342267	319.311470519
892.962204403	412.010578916
1167.79923911	301.443683581
990.482370453	392.422008122
1141.46526433	301.588203212
1127.41355047	394.620903698
1169.09813584	302.643921377
1064.2309859	465.766840302
977.669129675	326.158427673
1222.51181779	372.217182278
1153.20055687	342.356011198
1033.40109554	280.186207779
1227.86270559	365.76612608
898.611285087	317.523023702
1126.79747322	328.77108309
1124.36340112	313.355976381
1198.1696612	370.526112969
1177.47331173	331.866256491
1221.03646346	339.670843878
1215.59909741	261.627973557
1092.10185752	375.82457538
1045.33531164	343.478363535
1123.81786708	451.917294803
1242.37687081	298.13368786
1078.01832416	408.913310308
1192.29738105	302.473117851
1180.58731147	334.713553798
1168.619988	420.438190658
1185.74701336	377.887926147
891.716072674	320.026430108
1082.10386926	336.741086767
1076.50727645	426.470671644
1121.60000906	339.260771311
994.6274712	327.160809619
1031.50244263	308.162172269
1102.00884793	441.118039521
1172.22163622	341.380409796
963.178145866	404.304328464
1031.20261117	349.356746287
1172.23221641	408.716084942
1125.05792347	344.483149337
1192.34940309	350.111634268
1179.77504882	388.958206832
1036.2548387	394.294121379
1056.15549522	316.116106876
1039.22985537	359.22387865
1210.87696434	311.96263886
1188.020045	370.773097787
1060.24362427	421.465190269
1032.42795082	316.455069308
1115.50759398	374.457416501
1089.98135081	378.567516768
1000.65241939	348.537376177
998.578852088	371.578693095
1194.67076218	349.573599942
1063.82598136	374.86887048
1281.87056908	377.116407531
1017.99076903	401.495298192
1050.47239067	404.609846399
1299.9887445	288.691180888
1296.89820429	413.082516668
1023.45552748	342.475528002
1164.2402528	398.659637513
1342.12304566	376.742568726
1073.52508026	313.570102673
1186.96894606	379.583204845
1230.8795643	281.128864023
1023.17231199	318.861135815
1245.6100326	421.809808656
1165.78085827	381.304255555
1013.34463687	312.231673465
1131.61468233	285.062517581
1315.52707867	385.569634998
937.441606241	290.037448227
970.929473621	333.314467326
1427.87705601	373.393731077
1058.38887893	269.557626844
1111.92433919	404.199665067
949.797435174	365.649262125
1094.46672454	350.201974601
1139.76478301	317.640818528
1349.4311711	413.913495238
1052.28341819	344.385370063
976.767615977	402.507165488
964.935678053	393.036063775
1316.37568998	340.447082437
959.879719689	291.935474425
942.38498585	235.602483758
893.106132218	336.583566004
883.862703739	359.500640821
1092.02346743	274.574346412
1145.39552291	346.808512695
1177.53503048	373.091865932
972.200749525	334.523587221
1135.16086758	416.600777986
1228.40069145	373.898384627
1167.32616444	368.060492835
1280.72135099	314.802549096
960.385437002	395.51683249
1159.16131219	364.939400758
1282.53366703	390.207599791
1260.52275756	343.498310442
1153.471433	384.745360583
1394.19564224	317.545720448
1073.60632482	315.479483113
1336.29076345	259.801091044
1131.36611223	367.801469855
1133.75890556	364.742525572
904.565262776	365.436969238
871.548563608	302.051076101
1249.57680143	414.370688099
1289.60749504	306.433415815
996.16935448	344.221914449
932.839965024	337.950977477
1104.60523231	374.324062129
1041.67168946	361.938886926
1222.56390011	425.438484632
945.104367349	404.085141548
1202.34523565	462.526367532
1214.5682088	379.082744104
1029.8577534	423.961567204
1290.33915886	283.227435908
928.619139362	438.523716716
883.364367248	340.625687256
1083.27381019	488.542515426
1030.89155887	525.926288502
1025.28230347	374.611384808
1091.53973034	392.365714682
1244.08473887	424.157524296
1069.65386593	447.582340378
910.10883836	362.172534771
1026.22101164	392.36433994
1082.97193456	476.566262304
1231.31615	390.164780537
1250.60902458	340.269918599
1049.09248715	365.961975904
1128.48591276	539.8595823
1092.19844822	376.398252777
1401.40129578	439.612341163
1106.71694748	343.733305522
1185.28424418	286.241849779
1204.89372126	459.74212847
1251.05093489	521.538318434
1132.96518162	442.225653003
1364.1219024	434.809662303
1085.94250703	578.119435343
1058.17877603	368.131753502
1134.22476315	404.569044532
1364.28577052	402.577666654
852.052121994	324.994902721
1175.29036195	354.13748706
1026.45797359	626.108406509
1015.21558688	386.522054984
1111.58513427	528.428309286
1303.45735137	510.728164907
987.93408723	435.134283453
1139.68302163	480.913000545
950.414415901	474.954178633
1029.14876946	473.214067234
1421.57699598	303.486207149
1419.38456029	389.716511202
1297.73987545	302.457621717
1310.5164884	349.414889745
1562.3702914	364.703816902
1274.99400462	402.136967211
1333.14309816	425.181493916
1637.2848753	453.137017014
1239.47963571	702.088761926
1240.92641163	555.60948241
1385.66232092	525.771782994
1319.41666963	551.062547332
1172.28542084	553.430977081
1217.98714061	580.011862502
1257.44273253	615.004839421
1308.69292951	498.383745882
1313.05096687	616.252734347
1272.8100358	656.794311867
1429.20125321	626.176185851
1513.42716147	496.891132875
1226.58448968	512.931663219
1262.26723824	371.087470858
1221.20441705	679.960741224
1310.40590208	614.642737449
1309.37622135	509.110238181
1606.59557871	432.589662754
1261.92953134	532.345719683
1228.73015747	583.987922128
1333.10816457	535.326900372
1286.95624098	583.762190849
1307.01072777	545.189170023
1214.59664334	500.915068567
1574.77452144	690.134406482
1300.12895065	570.355226246
1506.70775927	590.673344412
1260.73615446	475.92515661
1662.19112148	610.490532991
1803.70877451	483.965174781
1451.19413425	499.709189304
1366.35823061	569.761852422
1405.91702993	503.141525548
1380.31068152	534.851204432
1581.68939734	586.364903882
1607.18810483	532.796654491
1574.33773823	537.547975818
1580.2295903	501.688782478
1438.45213003	531.993038188
1554.9617818	541.019374158
1420.44546602	542.974520571
1372.90757052	686.654786281
1470.69820774	424.985263611
1488.57356805	753.891949086
1487.57183906	530.220770425
1428.31948911	441.206035982
1412.25261528	538.71893814
1446.0661174	537.0475729
1668.800829	369.666428622
1538.59440513	441.076145288
1428.00256694	606.444020624
1610.71452216	515.140753198
1434.37926853	644.799562979
1619.263712	497.152694053
1631.65314464	510.369549055
1483.38872143	577.606055407


==> eval_data/pdfrate_detector_query_ratio.dat <==
2.47899220813
2.60729494302
2.49834554438
2.42770756758
4.37772878886
3.08207249442
3.10260076321
3.0774090854
3.14739649936
2.45609431544
2.62354914604
3.01989956661
2.90633766952
3.50499148532
3.73932222664
4.66703325521
2.83203869642
2.98243022425
3.69496894056
3.93373100714
2.29695406903
2.70742874352
2.42671533874
3.54429229535
3.97459842272
3.21908724362
3.16997020309
2.65972879162
1.99968682723
2.80028074822
2.27099256342
3.51916632441
3.23995423655
3.6896378963
3.88173688335
2.50012404232
3.13115298584
2.63727659166
3.46034908814
2.62907372329
4.31705651161
3.8234279329
4.16923098117
3.75055985392
2.66414927744
2.87894595166
3.70083243979
3.52568235363
2.73759065099
2.25411807302
3.38477314748
2.79610912602
3.02659575465
3.22407529281
2.73064614557
3.10741186161
4.39449848605
2.83944357601
3.53980235099
3.59605646531
3.07683599423
2.64376287364
3.75536497883
2.76232065873
2.63085894947
2.68840337177
3.41533179628
3.76618164556
2.89142854011
3.27844157227
3.67682130542
2.93769784478
2.44286504642
3.10820970091
2.81758651884
2.23991297544
2.28778379679
3.48140468456
3.37205283081
2.59151238778
4.02277077357
3.97130963413
2.62158692474
2.76150216203
3.40931604198
2.89975172482
3.80364546695
2.51812223612
3.30603384595
3.45890226068
2.85473209634
3.13480178809
2.98059677511
2.76669581329
3.29246052442
3.04418343427
4.12240996167
2.06610897881
2.82936149485
3.06171872354
2.59430023282
4.00952155795
3.54695531309
2.29675081837
2.76011843631
4.63848627668
2.57013091051
2.82671469773
3.22530426455
3.65177016462
3.47289972235
2.34546114772
3.27611926321
2.87329083287
2.87955174194
3.41116572887
3.27327147363
2.57281313461
3.397107269
3.14022894758
3.30285899281
4.36584697488
2.90630937485
4.1910194183
5.15164613806
3.18423888931
2.60229819202
2.86480321061
2.61234346923
2.98754279557
2.67052740578
3.46538282998
3.07677450936
3.78567187764
3.35953242501
3.52727219217
3.5486870425
2.85053485912
4.10946368461
3.37609271721
2.40402999342
2.95733013149
1.97775914169
3.00466785987
3.95747130341
3.22644172445
2.33573917024
1.95611044393
2.84156244828
3.20047942312
3.64126724565
2.38296106974
2.88169758853
3.55993894238
2.35832178331
2.72477232423
2.69314859395
4.21717205994
3.59751990979
2.88707745066
2.9946652904
3.14167747336
3.68992378632
2.426624704
2.88965400968
3.25504922201
3.34684980334
3.17119748557
3.1332468954
2.90056751936
3.39347650049
3.22247738164
3.27164418158
3.26880427837
2.35080721692
2.69528554059
3.75544439503
2.75042539483
3.08688764271
3.54736584771
2.60256284768
3.62883993074
2.16702122997
2.7815044092
3.98131423469
3.39231492575
2.50711594142
2.96679249374
2.95629336699
2.64194113595
2.81897580964
3.37190068598
4.37561808721
3.68257191743
3.11057010522
3.27487877794
3.28756441637
3.0267562905
3.54307365272
2.78145127464
3.59224647272
3.28651262166
3.26344127803
3.81080827091
3.09432661156
3.34192082004
3.62468407351
3.00976107353
2.89311152156
3.28580008531
3.02546318439
3.50850314476
2.93363185366
3.57310624594
2.36356601712
2.86232771671
3.53061433714
2.71470454685
2.94126151288
2.95237246925
3.29129132165
3.16562955413
4.20148525955
2.87554028253
3.37923851606
3.72534921707
2.84338580849
2.5339966702
4.36909147306
2.88765412736
3.18122406658
3.38720548244
4.14140787273
3.54091076287
2.16732834082
3.87402126074
2.52402350009
3.78484719287
2.85695344546
3.86294933835
2.28490071386
2.99752833815
3.28440457882
3.36842502877
3.6882653994
3.35696123299
2.83006654009
3.4273010346
3.58813453666
3.23369829888
3.54803565804
3.59476382936
4.64628870103
2.90588197011
3.04338037739
2.48677773567
4.16718043415
2.63630040154
3.94182924261
3.52715717088
2.77952862981
3.13782720038
2.78638258838
3.21345957409
2.52422346489
3.30601149295
3.04017914725
3.34727145462
2.49821759529
3.4337694917
2.38230975544
2.95171804217
2.86808437347
3.26593020772
3.40562633853
3.03316661815
2.62812652412
3.3410366389
2.89298656669
3.88148070796
3.20417002229
2.51561374166
3.26247878752
2.97899719654
2.87922577224
2.87100462615
2.68739535028
3.4175085372
2.83786162345
3.39913762298
2.53549860637
2.59626007627
4.50304280339
3.1395620777
2.98840484589
2.92038657353
3.56244066127
3.42355687328
3.12703231046
4.37834645182
3.208833555
2.95301343648
3.05735076723
3.24548956108
3.96970703807
3.41190529352
3.2321398908
2.91295328826
3.82405203186
3.9263918863
2.75092840318
2.5975642058
3.12524429877
3.58821888286
3.26017679207
3.05554041973
2.42670863957
2.45508177745
3.86660881496
3.28798588654
3.99989410476
2.65344545137
2.45858450133
3.97715038459
3.30267418758
3.1561530497
2.90622481243
2.72481696522
3.28538646316
3.17156061888
4.06833221226
2.428178419
3.17631176514
3.28679827793
3.66966217661
2.99801258487
4.39053513388
3.40309396423
5.14351482544
3.07602390136
3.10838146383
2.47529762701
2.88543439361
3.01560133793
4.20844277577
2.89397424355
2.76028189647
2.9509330125
2.8780319747
2.8736561084
2.33887433655
2.59951717362
3.20396596176
2.42912998032
4.55584097891
2.1176030029
2.59335804755
2.21735831782
1.96014457046
2.73692243495
2.78194472528
2.93307242618
2.38984823446
2.51291511913
2.61547981602
2.27244775852
3.15588749017
3.67534406135
2.86667073692
2.09033228224
2.90170966566
3.1878115434
3.21969657784
4.14084888389
2.62080337356
2.39877088734
2.56196169066
3.13728516329
1.8784051195
2.87445667472
2.80353818089
3.38887594501
2.6217399561
3.31874033361
1.63942531823
2.62653986697
2.10356847795
2.55215482703
2.2704119735
2.36983200774
2.00106548938
2.17480595088
4.68415684961
3.64209500879
4.29065026724
3.75060287029
4.28394280233
3.1705466261
3.13546830527
3.61322252172
1.76541728472
2.23345074358
2.63548247688
2.39431381432
2.1182143201
2.09993487953
2.04460624036
2.62587401841
2.13070205402
1.93791269626
2.28242671233
3.04579224973
2.39132145203
3.40153558761
1.79599253753
2.13197980264
2.57189135702
3.71390191916
2.37050751923
2.10403350979
2.4902693357
2.2045899189
2.39735269817
2.42475565132
2.28183743145
2.27950738561
2.55083079933
2.64902188285
2.72271400072
3.72693918592
2.90407734201
2.39812164469
2.79427747173
2.58073772683
2.6974489552
3.01651313176
2.92873903178
3.14982045741
2.70389277072
2.87413326782
2.61604442235
1.99941455
3.46058636303
1.97451845699
2.80557066421
3.23730722752
2.6215017058
2.69262201408
4.5143423903
3.48827389911


==> eval_data/pdfrate_iterations.dat <==
4.58092982522
3.60661898347
3.52120968145
3.19675897844
5.07503349858
4.90202559596
5.17339244724
3.58531673003
3.96654947956
5.75742389649
4.30566319335
2.31796313296
5.79788162691
5.7709149969
2.01137564553
6.6118926501
6.02106408093
6.32448388378
4.50528430934
5.50471938215
5.97528466707
4.57026489369
4.02428787208
4.40545036529
6.09571330213
6.35086153255
4.1102259004
2.86330380594
5.14396947198
3.09829729293
5.47273162145
6.40017335295
4.9981118544
4.13824812797
5.252493853
7.2046949529
6.67812097695
5.76853060706
8.33152180916
5.08294543806
5.20789067153
4.90819737992
3.80397865699
4.49869957121
4.08267792617
3.94211168945
6.03762542544
7.21841319914
2.5708945884
5.7632301805
4.74499456062
5.06236128235
2.85810785568
7.06622979109
2.60325947251
4.780331327
3.47372627703
2.74693860292
5.22853833503
4.92892581268
6.55759633438
5.30248667643
4.05364816674
3.58384444663
5.45285830638
3.81072576942
4.19094436835
5.16901220473
2.5592152344
3.1360871365
5.22836258308
3.60877057903
5.43835802986
5.50391448934
4.51795996288
5.24855545107
3.00770825069
5.29478774196
5.11344535814
4.52935994098
5.4921111177
4.49908491819
3.95498087326
3.68975736911
4.5452926462
3.45185415961
3.88871933694
3.53992103051
1.69844207313
6.46131788762
5.26193899804
6.26457656327
4.36333345429
5.19382201661
5.42621694824
3.48443575275
4.61380157847
7.65183651483
6.08674158534
5.33363223206
5.72111472749
4.6546632531
4.11159806632
4.75036704256
5.99680799701
6.88007155008
2.58873874392
4.47803467886
3.37287796256
3.9333883884
7.87124506431
5.14629928625
4.49864927961
6.24216051949
3.98374172314
5.03997674106
6.31670336297
3.4116420508
4.06861358853
3.3332741979
6.10024693226
3.23758447406
3.02192411095
6.73960950323
4.47834221737
6.60850066019
4.88280442016
3.28172621917
3.60405278218
4.64962346185
4.1336415342
5.02759526502
5.01099362484
3.56423863773
5.84259407967
5.58349755325
2.42390522228
4.20584818428
3.40723383692
4.8115367664
2.80133530849
5.25069066615
5.13355796751
5.37371612206
6.22391556151
5.40649158913
4.45587222886
1.42031417431
5.38850370038
4.91368426818
3.80144766015
9.00157657048
2.14812041862
5.69650571382
4.48496246242
2.8220718596
3.84211098474
5.71410131428
4.14027264904
3.39975405445
4.83323958744
5.57421313483
5.29231090586
5.66294332956
4.23085099743
4.25890171482
4.58623820982
4.18540696385
4.13853055844
6.02474387388
4.90724421439
5.17340284248
5.45087492914
3.72724467804
2.55770384633
3.52263237136
4.54353344483
6.78998084671
4.67430083752
2.84495663487
4.88619255791
4.98769629044
3.92740633249
5.18233989167
4.00609217714
3.3768929528
3.9692724836
3.97611734138
4.54898950566
4.32707189133
5.35109304715
6.17571788174
4.20052539952
5.62067243526
3.9870163359
6.13829124737
3.92425352918
4.26800333639
3.31232234918
3.42884098243
2.86841427638
3.81170579286
5.19456287093
3.83936175087
4.36344441263
5.13726185449
5.44261495831
5.07323403266
6.90531574935
4.73534440569
6.22183954404
7.16999596681
5.91680617899
5.45754502619
4.42657058516
4.89914228201
3.58856905241
4.22389819166
5.90160688394
7.03130982088
4.68753861486
5.8074543092
5.87667362805
5.53019600924
3.49073672969
6.14276891711
5.74394010089
6.52994485111
3.24669095968
5.70313411803
2.91241961921
3.8370923437
4.42273116683
4.15577032295
4.72775580668
4.42315541913
5.99481567374
5.11661660593
2.63934892378
5.68057909261
5.42117645415
5.53511213522
3.92799598991
5.0708670257
3.2299427567
5.67489876675
6.26077016404
5.27646247119
6.1485262572
4.95108333887
5.21595740789
1.8822012402
5.02237750441
3.44632722805
5.12974597975
3.97134534935
4.40644898787
4.87686191938
5.11873068454
5.46030401082
6.35401188249
6.58779281579
5.69384962819
3.97510815648
6.34610862047
2.50441189028
5.81218914571
4.36437246836
5.26675264923
3.43337702598
6.91503312784
6.42770987567
5.57040803136
4.58164884588
3.42502987852
3.96905364812
6.31605277839
3.54148382269
2.79516437197
4.86532911358
7.66625899392
5.63179768371
3.96282580977
6.07418190018
6.02203649356
8.67426431415
5.08767594027
4.29512667356
2.81533209323
7.11705073194
4.79157460834
4.81215653756
2.31314662266
5.35004196924
4.39900861705
6.63317006555
6.16624934592
4.1787015524
5.05498717583
5.90478322632
5.10318592566
4.17072850419
3.99101902309
3.83194923224
7.04806444135
1.97120587001
4.41306628472
5.60830844881
5.66085225621
3.29882192236
4.96841516569
6.18740193972
3.27658915355
5.7344921187
3.09917143192
8.00639562079
4.09079417492
3.34645255733
3.8088589736
5.04538372723
4.61612907009
2.5149591356
5.69182080605
5.61928375108
4.54455681439
1.88442824112
5.98503173399
6.38693996119
4.96044281113
5.56805871607
7.13075069162
4.73048112374
5.88003344351
6.87458035219
4.50100131955
3.59023326707
5.04090717684
4.22348936599
3.01285979093
3.68391875884
4.8676384723
4.66991407318
5.15061096462
5.06616419535
3.05691227922
3.59883285394
5.99161287704
5.71182953116
6.51683832767
5.02759424782
6.72428153529
7.00224519423
4.74677606498
5.06588004777
4.36198186665
4.90975845692
4.48610674664
3.94284052218
5.37832492181
6.12371474908
6.21188894838
4.57549827111
1.95156342419
6.88237503617
5.21934204595
6.36599097741
6.12709255714
4.49450689271
3.67325525561
4.57195079107
4.29344067095
3.3924117066
7.2106995313
3.87303860069
5.51910072617
8.75340989897
9.96489518652
8.11489881135
10.5580724691
5.80549824389
8.77686047901
11.3084651003
10.4777695719
10.0987162672
10.1894587276
11.1422206601
8.07444064229
8.26001345833
8.76889783108
10.2567346862
4.74435613776
5.13771242196
10.4281847043
4.67508641509
5.58330144025
5.23294999688
8.96600355266
9.81840816612
7.01642989984
10.3352773276
5.32846792464
7.89463092938
10.7149078076
9.64632709413
3.97401277597
8.15422495037
8.00591556077
6.70749741095
8.85131090948
12.3994474793
7.51477422447
7.48792719386
5.42899482363
12.0774574185
9.81700411119
6.77465611568
8.66230897073
6.9276137808
5.81215209202
9.27881120416
6.82949415288
7.32211937711
6.96741408388
5.30758478579
6.50324538543
10.0301034971
6.220623697
8.12442570495
2.45937934231
5.71801950378
8.2718647961
9.05930248893
5.75533551931
4.08418647453
9.27223566789
8.41943159136
5.19235944581
6.71016681751
7.46056166725
9.41038995723
5.84695869849
8.6980955604
7.35878404243
7.85492964576
10.6236044896
5.56626324045
8.61595592753
7.4332634658
6.19124495376
6.88467099262
6.99230651454
9.60163209907
8.87286292046
9.60665663214
4.80501785692
10.1945750324
9.80398679924
6.89754730496
8.86787566089
6.98523466434
4.69854500128
6.07719187409
9.63963802969
6.37540644466
9.53116269736
7.63587991801
10.7574716083
5.8337105229
6.03574165018
7.18651671042
9.89504262624
1.33569689892
6.65018769379
5.62846905047
9.13228043294
21.7314878014
18.4808795148
17.0283250216
16.3356052428
13.5913715347
14.1429791996
15.8029790141
16.3958548674
17.9928907864
21.2551466098
17.8032085479
15.5418585734
14.2872201223
12.5411954098
10.3855593168
13.1288757667
18.8577226705
18.3479791019
11.2501448396
12.3687236048
11.6126769804
12.7028432327
5.55970491817
14.0714596358
11.0436333358


==> eval_data/pdfrate_iterations_cummulative.dat <==
0	0
1	7
2	31
3	108
4	210
5	333
6	399
7	423
8	444
9	460
10	473
11	478
12	483
13	485
14	488
15	490
16	492
17	495
18	498
19	498


==> eval_data/pdfrate_morph1.dat <==
0.0311510854519
0.0916356914144
0.0383333914247
0.120659596389
0.0518822167845
0.134691720588
0.112257294622
0.101402896345
0.0744783000938
0.0856618852801
0.0754208120984
0.143376957677
0.0560381883913
0.0380673626342
0.120607243992
0.0693306110894
0.116778898419
0.0980209826725
0.0449017917186
0.173232453131
0.0940120753311
0.0555316165747
0.144346051026
0.0747165964679
0.137666947113
0.135125067472
0.117398655841
0.0944572821444
0.109316847261
0.0936590971352
0.0973242145757
0.114890885957
0.145439883366
0.0751174308047
0.0595838463203
0.14308297411
0.0840419888167
0.108792212692
0.0722504987242
0.0224257313388
0.06392589221
0.0686357976406
0.0864673784879
0.0567992787224
0.0980918336992
0.0746184997365
0.160911529217
0.0807850770679
0.121604904408
0.0942224894379
0.138408340455
0.0637676474653
0.043653961012
0.0751353030712
0.114980650318
0.0259561225086
0.0940722635509
0.0603248525184
0.149688225475
0.0226193442396
0.139512849571
0.144029532658
0.0656488359084
0.0116081386247
0.0554759609031
0.0859534778975
0.148290951403
0.0452302891479
0.170879121784
0.0102106269088
0.103646949628
0.11420843959
0.0950590899408
0.112539831504
0.124708102388
0.0928846362427
0.0878145290661
0.00579260868156
0.168141129481
0.0946800180704
0.0968620636809
0.0042193800847
0.097720218264
0.0896053043691
0.0880634956061
0.026073613772
0.0428151049526
0.0930689300394
0.0442299915247
0.0119188485157
0.0654111574949
0.0474917068901
0.0652103042365
0.0390910108531
0.122746893773
0.087990555935
0.0487943088154
0.0552377388767
0.187602945859
0.01589274291
0.0720726909518
0.0159185472175
0.00304494700218
0.123225339835
0.147690913542
0.0803885463654
0.0814635208605
0.112889523511
0.078732114069
0.154961845894
0.0653805026211
0.078314835836
0.142470770067
0.0160139307103
0.144581561328
0.126253479024
0.0728716018211
0.118247871936
0.0497191510928
0.0985152359623
0.115296847792
0.0951105729524
0.0623927045316
0.0493423256866
0.0368630412535
0.0455450011142
0.154878819604
0.0486589411119
0.0980161255842
0.0304195066814
0.0652079109805
0.113092902316
0.110508216434
0.124461564759
0.0898638450463
0.107105786959
0.0340030422311
0.0743607031031
0.00354465404554
0.0248216665959
0.0697851053598
0.0844645595693
0.0312529667921
0.0628420090819
0.176022440216
0.118362076593
0.144893565758
0.0570158532273
0.0736976928814
0.175849764595
0.132913000405
0.0386983991632
0.135134156211
0.153128728641
0.176024068572
0.17260086402
0.0366109877655
0.0600887323574
0.088894652118
0.161003159742
0.119261059111
0.107977802491
0.0579940261721
0.0909387063709
0.0430842043958
0.10470495059
0.163581495735
0.143675581078
0.133709743858
0.139790372209
0.0567409776447
0.107093226908
0.0263953606411
0.133217447276
0.0293531766992
0.0586089842977
0.140163669276
0.042375307363
0.0987388057077
0.134365468172
0.029854727158
0.0855089206304
0.144800229037
0.0177187975199
0.134461712143
0.116242078205
0.122791816916
0.0554954447611
0.0636482058534
0.0851232989541
0.1651808772
0.093554669732
0.195675887029
0.184657079298
0.0840936650548
0.125763414697
0.102837394234
0.0802661789959
0.0991809006634
0.0971268986797
0.06011062844
0.104505792524
0.110464266789
0.140413431934
0.1098972818
0.0968590223914
0.121523204432
0.161985588914
0.0538223833759
0.129062544358
0.13129173185
0.141454213647
0.0565192079147
0.020756341475
0.115823064028
0.0878998817831
0.0877964247889
0.155694223932
0.108419299119
0.098653899488
0.106951962602
0.143008699883
0.136775346614
0.078379166582
0.180218520329
0.0184367951978
0.0392890454998
0.00451052738285
0.106310758814
0.0550985285951
0.0548106107307
0.0554026203577
0.120408413665
0.112235234206
0.0657552046594
0.143906134643
0.132404236242
0.0225320848331
0.0504476528528
0.127287940861
0.172194115591
0.0656321693888
0.0690760367696
0.0546778819363
0.0827618544212
0.0957876552877
0.132172965644
0.109108279938
0.059008120054
0.157628251496
0.129927080089
0.0670452655897
0.0948657552107
0.0573942566207
0.0591459745911
0.133132782194
0.0986866791519
0.141852275101
0.103243832975
0.0967535397834
0.175684934505
0.0153494783789
0.0813551394076
0.0298809085871
0.135721029904
0.110293650951
0.101906468044
0.163598358535
0.176346473172
0.120807227206
0.0245433105735
0.0768846336011
0.168777053242
0.0871058100018
0.116675697277
0.0612157572774
0.0214040584631
0.118122584356
0.0761244307422
0.103055609291
0.0889045585466
0.118718769766
0.0184052056909
0.0934276120365
0.0995595758063
0.0561669996542
0.158155720048
0.0271439761757
0.114579631814
0.115891504554
0.109689895268
0.0612964308374
0.117323504902
0.13707108919
0.0911432628855
0.0723494871549
0.0909752968947
0.0798137239049
0.059211432021
0.0934027887727
0.0390293959888
0.0569236594643
0.0665969078651
0.098674989079
0.0688980507972
0.103591602115
0.114428549851
0.0871578527648
0.0752499137075
0.177952084708
0.172733554913
0.160851277528
0.166114740266
0.0639097983053
0.11365497096
0.132001282755
0.0713931922617
0.125528761202
0.121675138123
0.122424143436
0.066181761352
0.0252000334731
0.116379134727
0.0687519824335
0.106230794314
0.120760180402
0.0784655700487
0.033384201505
0.0149395649917
0.0139236663219
0.0951956265792
0.0476623665421
0.03103708652
0.0677718814497
0.0780261861736
0.0542542419029
0.0464508825189
0.114743804045
0.0628396813146
0.018743229853
0.0623719218352
0.151999585955
0.0962864125945
0.128622672778
0.0110666438864
0.0813898071073
0.00686083109492
0.0592068909982
0.158645656602
0.139095700142
0.162512299486
0.0715619482867
0.185160582606
0.00741150356479
0.152574631509
0.0209942497205
0.148992872541
0.0802240942972
0.093709979007
0.0802874758148
0.124595512457
0.0500925205594
0.0763393185889
0.173017270097
0.00493012582381
0.0666819910732
0.0742069971172
0.0974992294064
0.0862163765424
0.0420352225781
0.113323061777
0.0511306077312
0.070292215105
0.0178516070609
0.0678706066564
0.058222895907
0.112641246483
0.113258845953
0.124069137338
0.0484340504644
0.0421378454872
0.0404246136075
0.0676372521071
0.180911151641
0.086117109444
0.0952019061743
0.0928748264124
0.0086061164563
0.125705031721
0.0778876073714
0.132524671398
0.167162405988
0.0208455909772
0.167227548246
0.0628383549399
0.11985745135
0.0861946788883
0.0279734998664
0.181868050343
0.107876328856
0.16126951186
0.1394528752
0.0656032692836
0.0586517111322
0.204564885039
0.111606622576
0.122274314055
0.170963134417
0.0902508149356
0.031229885045
0.0494384937013
0.106099319714
0.00878976797454
0.0436989123672
0.05353116261
0.0415424916172
0.0750959536256
0.0506180938602
0.00460407804219
0.0215402224817
0.0851337997667
0.140369201053
0.0934286531051
0.0590787048375
0.0800404798984
0.165516100186
0.0801189720343
0.096658196222
0.0787530927775
0.127392323636
0.127346145805
0.146619268635
0.11056610828
0.17192636973
0.0500871434483
0.0653459625561
0.193998678919
0.0117233788852
0.0835184700634
0.0882750687321
0.0442814676441
0.0850833503298
0.172312746621
0.141087608055
0.0421253428216
0.15189505123
0.140741239609
0.110291994108
0.0161171301978
0.0912822591516
0.0961888220728
0.104402636386
0.076422199456
0.152857445563
0.101775310037
0.0628980186122
0.0614499917452
0.0725555050886
0.0246643137937
0.0654209227209
0.0186941604521
0.117445495962
0.0643623418392
0.0370850633051
0.0292878217453
0.165204724218
0.0458520079981
0.110952989277
0.13410802496
0.149655015838
0.153473369117
0.139285804767
0.124652215449
0.112417746431
0.164581796236
0.0713572792328
0.0723796538166
0.0971067295281
0.128494819592
0.153712928184
0.0694050910352
0.173135206762
0.0968044569734
0.0699138925298
0.15033888064
0.0826509199799
0.0880939909027
0.10705349984
0.0669996607757
0.13287110906
0.170405689825
0.121074151617
0.0871460346694
0.123412502037
0.0962560682875
0.0215859588915
0.11549537215
0.125080406135
0.0586205566189
0.10945895724
0.111914634775
0.0863053951238
0.170519825922
0.0668834148838
0.122400852539
0.0899943674904
0.112067391797
0.0904205930143
0.0228882265259
0.184824626804
0.0824823243094
0.0159880494096
0.0475137656124
0.219652515638
0.138705204805
0.132681453856
0.0860733259226
0.0389021081354
0.130110387056
0.140108441044
0.0694913442277
0.0566462877911
0.0691981546343
0.077961040495
0.172378926131
0.0740984211952
0.0172842965224
0.125618835227
0.137746462839
0.114273208958
0.134660527851
0.0966235784918
0.0802115823796
0.104536939464
0.0132671407517
0.0990793625148
0.159498282899
0.129978707516
0.0348817435123
0.0947032599622
0.117285647388
0.136480552002
0.112752473937
0.148031622389
0.084192456889
0.10459328897
0.145353317233
0.160000441817
0.0911437876591
0.020585203526
0.166770713684
0.13545304508
0.0279404495532
0.0816453291306
0.101514748577
0.0602620992647
0.178142900923
0.119690835789
0.145810593906
0.0740827526307
0.0805865464551
0.0650046361591
0.0536670514394
0.0973458650172
0.0655704278102
0.0815268558348
0.161144528567
0.0289737292511
0.0996972700341
0.127067169494
0.145687498617
0.0669384999964
0.067075008071
0.0344738253865
0.0250832670806
0.104098999009
0.0988165175185
0.0492226840276
0.0123707680048
0.0740521392502
0.109302242385
0.0850052308547
0.186673552629
0.0431796769353
0.0902514494725
0.0818328795125
0.12592135009
0.138410299849
0.144738380698
0.153580463558
0.187689314706
0.134030866445
0.0858754420736
0.0723221566582
0.0026853640067
0.0207568958498
0.0574223407277
0.12745004791
0.133207756735
0.0350622712745
0.354597596637
0.129569981513
0.264038108918
0.254515685846
0.2660668923
0.205809986026
0.250172522771
0.322085187507
0.282812308309
0.280455035913
0.252752261385
0.273631053831
0.181894856842
0.38470124962
0.201723279943
0.310627150619
0.279595419181
0.197519918568
0.36680987022
0.208208010189
0.458226525137
0.288011362728
0.239093185459
0.335904112854
0.299119094526
0.279771484571
0.38879480231
0.329364183934
0.198196653949
0.150128535153
0.308490099584
0.41350215715
0.295116886949
0.338326893822
0.285530727526
0.192019630145
0.470587629342
0.315637251273
0.225483706499
0.272286090922
0.408953258008
0.155839696655
0.293589111015
0.42818601423
0.419802364513
0.334533229282
0.192024309737
0.256308251726
0.304692211537
0.175094696551
0.258974972334
0.369001536064
0.276407195536
0.248696301717
0.245368194688
0.362050951755
0.427062802076
0.21852055429
0.278858301994
0.362194239747
0.252221034203
0.262478432096
0.270444574652
0.31195805921
0.390613896043
0.314190425691
0.208351614708
0.28795032662
0.226439628332
0.395982950474
0.347487047046
0.455965276679
0.199644092466
0.279281897712
0.467316661741
0.34106747891
0.271003063841
0.246521805107
0.31306841315
0.536251312635
0.398884584142
0.371225815537
0.288518206043
0.419885058975
0.334686457078
0.291285262329
0.373283169702
0.308631486857
0.246879709161
0.236896923027
0.391937212858
0.113648176002
0.114924282491
0.275199199039
0.383076390659
0.26004814757
0.267273845946
0.203692973799
0.292512432865
0.346597870115
0.235977621225
0.33215415964
0.451327684812
0.537739565511
0.362148963868
0.489422846102
0.296077569992
0.40075470409
0.169492269546
0.219738342174
0.399481192363
0.210909750253
0.207701169463
0.309294377705
0.331315354569
0.338853963194
0.269900306684
0.359775673371
0.348018524001
0.446783605266
0.336273880373
0.338265271515
0.279920322655
0.336913608408
0.140575518514
0.192917774709
0.212491555854
0.383765562865
0.272064926962
0.350825252639
0.421089443161
0.521112036421
0.319485554862
0.325580142206
0.216925418499
0.412793874996
0.259321108561
0.325705570286
0.28272404601
0.526663722089
0.32803916143
0.257472726893
0.266171269228
0.192388683479
0.346397374297
0.365145227228
0.341372473079
0.394618375619
0.398665586673
0.360970443968
0.401359787343
0.311934631634
0.245097785821
0.412288322456
0.279160648201
0.170191754494
0.29685768577
0.245525721151
0.424623280517
0.350429674485
0.357471509567
0.273187805473
0.329011857156
0.329743487442
0.496528758107
0.158668277441
0.441873617254
0.380269568095
0.124272728927
0.220780082952
0.403441556474
0.23413937885
0.441361339937
0.432681904382
0.396629295971
0.362843585348
0.324829025208
0.169313016475
0.390353579898
0.452508391488
0.416853839793
0.329226626574
0.211372531443
0.415627876101
0.291217146665
0.348180452385
0.282758099202
0.444158066389
0.419569694731
0.390360593392
0.458634318629
0.370331394767
0.294391866461
0.440828431208
0.374544842582
0.424177762111
0.415803951756
0.0311159395532
0.354130123782
0.431161826125
0.291379748939
0.402472650946
0.294226203905
0.381119391616
0.321228871523
0.190278976264
0.341719115316
0.284255295194
0.296312714961
0.327617853936
0.113364152953
0.333257462951
0.280258976677
0.321271279032
0.269987606163
0.168781495844
0.408874898012
0.1873555087
0.235742868633
0.330998648766
0.215612903742
0.338572552152
0.546925454923
0.305886620922
0.469600320103
0.160867575904
0.331862662988
0.421343745269
0.266318126922
0.454873859401
0.194424469088
0.190035543715
0.260151818245
0.435377710018
0.220553096755
0.194819441163
0.421820282795
0.31091408586
0.303989855724
0.284885702139
0.368671154131
0.391223617956
0.485625953256
0.361284951275
0.331478710564
0.246879792115
0.30675107217
0.246530745379
0.443054902724
0.457458979462
0.440232949607
0.36673029501
0.458636851674
0.193068616077
0.230075804793
0.0142651898793
0.248355945972
0.357176409145
0.351294944911
0.208081184729
0.448874663285
0.336510636461
0.202674450595
0.384429413917
0.319344822705
0.339294111755
0.237650848004
0.33570120192
0.416633858269
0.0948965929898
0.124059086916
0.355900810908
0.365263817725
0.391046472357
0.338569786755
0.282461159296
0.251076710601
0.380715719731
0.362226639661
0.42423336216
0.500997704494
0.295702585989
0.357513805038
0.161697514138
0.503362940787
0.436645356413
0.475340943468
0.26185924043
0.288777366469
0.14543865133
0.420242625022
0.254478954755
0.192477805779
0.378019292119
0.507377872638
0.296349585842
0.384374430515
0.346002455022
0.410127798256
0.281452695742
0.17190337548
0.0741876124433
0.00414626760213
0.0938500706776
0.149623587925
0.00978452632142
0.140555874798
0.0272400034097
0.0423838968274
0.0159498077246
0.218190883518
0.336343529613
0.0184183833284
0.117883679251
0.297143991048
0.0666456738873
0.0949099514372
0.0312062019988
0.238490806376
0.179084646632
0.0189016356959
0.102295463727
0.145460669439
0.0865625277253
0.0927331107215
0.18267924692
0.0623064654049
0.0918965052716
0.17477396162
0.00409502649403
0.055104008231
0.170065941679
0.0845957330207
0.0775056908269
0.126788247514
0.0322757079834
0.0122026345328
0.387271161807
0.189793248572
0.329395278895
0.199629982804
0.343960820406
0.183287131948
0.0499709137915
0.044662725934
0.162017984906
0.242578474839
0.141268166061
0.0747263011935
0.160546043211
0.502392953852
0.0327967765893
0.124168341136
0.040926928304
0.0232901926688
0.0984484204099
0.0440160900321
0.0701507214103
0.107111716971
0.101098355752
0.117535172513
0.14407211565
0.198647277462
0.268592702443
0.036427888001
0.119411193999
0.081862624323
0.0856593675405
0.0946106892419
0.100923966352
0.142743457692
0.086699389196
0.271927297393
0.15745140297
0.267380018408
0.0149970614864
0.0461557729482
0.00769495335513
0.037969002727
0.285624142657
0.113903643382
0.331839037846
0.239021436733
0.0379495149404
0.0148489757769
0.278967645581
0.0819076798593
0.0890561524473
0.164840368287
0.224176317697
0.159796439426
0.0163341545169
0.104017471498
0.290457767305
0.0599597244414
0.056447206565
0.00137399692767
0.125942049611
0.12650990091
0.126713075541


==> eval_data/pdfrate_morph2.dat <==
0.131430823622
0.0811007961641
0.150773622266
0.0961171146849
0.140718491804
0.105895941962
0.0564821690405
0.131144258496
0.199627346731
0.156423332189
0.0912537017111
0.182036911666
0.0945098703812
0.133550893638
0.128763120498
0.137691575732
0.122396198501
0.141618487785
0.0519870825914
0.120849111088
0.206416506145
0.1259171462
0.101928296333
0.175794225485
0.195375739501
0.0699578775389
0.141748811721
0.0426674611418
0.076976401322
0.202855911814
0.122428688329
0.143330559642
0.162338003645
0.161648546919
0.107922488613
0.156873679249
0.106175648756
0.157318113125
0.127693431557
0.162406391533
0.170862615956
0.0446909080506
0.076005721273
0.154439868426
0.138256215587
0.0219168510533
0.100587642432
0.0550243589392
0.150963300684
0.214040863958
0.0793991472308
0.145019352971
0.144650805405
0.165364901662
0.124123840921
0.102620005676
0.187028371256
0.175408420362
0.160145479271
0.185531643914
0.1823883145
0.0850058094898
0.0961902940462
0.101030138831
0.104786885137
0.049333962632
0.0655480394964
0.0414961074744
0.180079199238
0.167336966363
0.134403187429
0.139607269608
0.13130324919
0.0367330839587
0.275494366086
0.0995582473402
0.128181568855
0.16903858684
0.147233353457
0.0662410653887
0.00380322625313
0.0756196625772
0.0325031329326
0.0212518986384
0.146787835639
0.0718743872559
0.0388039315278
0.18391035018
0.140467789894
0.0871191351579
0.046586678052
0.108274069211
0.102880537494
0.0506271938058
0.0833730878937
0.12108668497
0.0441444150883
0.13364722834
0.0656831255017
0.0952254137808
0.208102131594
0.250008803778
0.0772806485099
0.0767091069338
0.0436999539594
0.0958245958042
0.126317754939
0.212639686242
0.136634886585
0.120656632183
0.0764328972873
0.0993038223079
0.238687101311
0.0480192007358
0.137559821301
0.0549004152527
0.0437461456863
0.0392931257711
0.112662963438
0.17967939391
0.183984505035
0.241748708783
0.176177943806
0.130400535004
0.110331961136
0.0966739511595
0.159236743804
0.108333656304
0.137734176607
0.111749704957
0.0390652487295
0.11793188989
0.121694022619
0.110995123044
0.192197083785
0.149207849211
0.0912090925233
0.216452113507
0.0361200038952
0.162826443693
0.182983832865
0.11692765303
0.0692095993633
0.0181957510066
0.0935586277759
0.0538923369319
0.164659820289
0.239822875208
0.223760576754
0.17546754324
0.0490170703803
0.113351528614
0.0824269376714
0.18838045496
0.0935832286499
0.108448634496
0.130187512317
0.0168314307005
0.195142329649
0.065290933528
0.0335515958873
0.144730440136
0.183572103108
0.0225203294874
0.0864810946159
0.257200157304
0.118760612207
0.1309512597
0.112702012685
0.10660423588
0.0449058940289
0.137139404746
0.016632035225
0.167703627364
0.305824482754
0.0445893612018
0.111240843979
0.123720302971
0.0596906513148
0.0949168735193
0.11883457366
0.154276970481
0.23609070689
0.0658345512737
0.0784439445396
0.108546895478
0.0506652753368
0.0809329651732
0.122904744018
0.143986674049
0.106186002826
0.0636356160177
0.116456795921
0.0502676274417
0.0894756100852
0.0637593493705
0.145883599319
0.179509406389
0.0447460599971
0.109321122683
0.136885991735
0.169875044427
0.0823739669827
0.103306943701
0.148531071672
0.119974732134
0.138771484532
0.179665055789
0.129606062875
0.0209097828493
0.0889137296182
0.027836580139
0.15664649523
0.201495371747
0.178419959761
0.0759740290498
0.115854200069
0.130832954696
0.100169068207
0.104698059391
0.233484691052
0.0301675682721
0.136049392669
0.157886248057
0.0228123790713
0.0745766282485
0.0685342148873
0.0877759337692
0.313545141479
0.0923740576504
0.0828603202251
0.14767087828
0.156007702397
0.22935335667
0.0460075652234
0.153622396676
0.188626093609
0.132709192378
0.0356695292513
0.121477506112
0.109454810696
0.208569094223
0.164954652232
0.197134116863
0.133164716612
0.185454546949
0.137382492963
0.0530734237838
0.101404291518
0.170206952705
0.0829708481967
0.0616485222241
0.137235810151
0.0222878733856
0.135587098941
0.132960565791
0.109867920084
0.137471116398
0.047412098646
0.042315189749
0.0675835682364
0.130206647468
0.15894121083
0.100741750596
0.193006044074
0.0557022138795
0.112435462416
0.0711716893855
0.145767379558
0.126350350574
0.0856572622135
0.0326404428173
0.144354922492
0.17090203374
0.183731320345
0.103862639643
0.0737401764991
0.0733897563232
0.19668147606
0.0760812042973
0.0435229987667
0.0327956289396
0.121086776057
0.170668504044
0.11643146616
0.120841246051
0.0873254348046
0.171540513315
0.111557856214
0.163730181457
0.185255318802
0.159592973067
0.220513285608
0.109118670902
0.00115899263632
0.00567483199656
0.133061490917
0.0828338085317
0.0925755575267
0.133821841778
0.108025519009
0.155329747049
0.0613222830219
0.0917934514386
0.0947408003691
0.0803879393267
0.0390123168921
0.121942772918
0.0636449248533
0.125251101226
0.0896605141935
0.0706811136271
0.132759574884
0.265530071234
0.027219234955
0.108072475952
0.0831767438661
0.13430759902
0.16085135599
0.0207537294102
0.0356256892232
0.118900412618
0.16905325925
0.128146307759
0.0125518626197
0.0546672932492
0.217965891348
0.140546979403
0.0632725849137
0.157849898648
0.0657781218486
0.149101811021
0.132362221135
0.0710896245636
0.155973777995
0.108669534163
0.0966299811882
0.0439986032135
0.111110578874
0.0894327953726
0.280278395982
0.192622919126
0.135426320164
0.134057105978
0.122865274569
0.246906072561
0.114437157876
0.215052293541
0.0791932182517
0.16188276646
0.0289880142609
0.186734735962
0.173258332062
0.237750981691
0.105471832862
0.00116912972359
0.139705702481
0.101931487732
0.00499295019482
0.0829674065443
0.0328365855315
0.178557692497
0.134613932971
0.0954818373122
0.1455164373
0.186564905267
0.0992621313224
0.144678381861
0.0886417173048
0.0959790116472
0.0840421133918
0.165622930272
0.0872625902964
0.207583876329
0.169788663817
0.0765700113766
0.0950184044434
0.0348638097743
0.0186464442123
0.142237592041
0.0527914767483
0.168525328692
0.144070679355
0.0916704906916
0.0263327270434
0.20148837189
0.0947585518184
0.114953341889
0.144083236425
0.12913691978
0.13095666325
0.158658966132
0.117404774946
0.0971295743641
0.143264001212
0.152885540965
0.13866626217
0.0857320726268
0.191025072097
0.142099267653
0.194866678408
0.0594266943084
0.00703848664849
0.0662513377358
0.181031468887
0.0809191495591
0.10817582168
0.174116692122
0.142343135374
0.0780790550612
0.00561089874163
0.104617983442
0.164038137768
0.0981355673514
0.042238809695
0.0853645973158
0.182935150926
0.131346578781
0.132331915997
0.0648127682141
0.121118413842
0.216585201196
0.235380708929
0.12253882074
0.146375512492
0.0325815425628
0.0492837868015
0.129135550035
0.192900508005
0.132741749402
0.180553358387
0.131481823044
0.21026501202
0.00466186573694
0.0528430145689
0.169019025704
0.0999872063531
0.106135503651
0.141270759887
0.0948761845359
0.108308962594
0.182064282238
0.106499189125
0.138718814042
0.225776721548
0.167711060731
0.15615043152
0.11261181049
0.097316306841
0.121374716169
0.124451599486
0.108498471005
0.153299501595
0.0655715710769
0.0837235268427
0.0761454392591
0.0418803783216
0.0735762628467
0.0473824711962
0.188818823384
0.0746985602428
0.0220146493266
0.123522708822
0.113580063888
0.109186532218
0.095611532243
0.0347595681764
0.149028688361
0.134970223486
0.0354694172429
0.0830789772726
0.187785008264
0.198015269074
0.0601758060894
0.104142623884
0.0882545253049
0.105362296397
0.210568002685
0.0336612561819
0.0911259268675
0.0527039840087
0.0886348423508
0.125624232582
0.147400553412
0.129063036364
0.196185305854
0.0438594512571
0.131900839563
0.172406919325
0.0120769122725
0.11715626408
0.0971120754066
0.194613246753
0.0930892214278
0.124562553228
0.173136483229
0.206035016135
0.0702787472726
0.203408625431
0.105091815189
0.113783961783
0.114957544044
0.0166325474916
0.191960571123
0.0632862381213
0.175168032849
0.16454095674
0.285781577084
0.0787184093774
0.0984214537331
0.141135755608
0.0736847480962
0.0872902126156
0.171801055697
0.0602600659309
0.0870867115764
0.0843742484112
0.120504289486
0.0443649723527
0.134901627393
0.0486489979043
0.148435628222
0.110909835648
0.0917134809376
0.0510893329061
0.138570303251
0.151340399556
0.181843762569
0.159701435276
0.090401963507
0.0362444246378
0.0274968569429
0.0561125327109
0.28171884974
0.0481200353145
0.0392381455999
0.0850913734507
0.153980599453
0.12179549771
0.163672222163
0.0345466623643
0.0508948588223
0.00969582493479
0.157623397612
0.0882207529659
0.0496829839643
0.095110588564
0.0674938792791
0.0524391487465
0.10561609443
0.129157483991
0.084954874089
0.0129359770105
0.167609463937
0.0449561233363
0.189444506829
0.175077583437
0.179991756369
0.124943052281
0.16677133455
0.184771719441
0.15145950323
0.224564867131
0.0953241273676
0.116121304937
0.109706810956
0.0315743774372
0.176545719973
0.108195183116
0.118866441987
0.194776693892
0.110266032559
0.0549676014417
0.0412674535077
0.103423586585
0.111343943271
0.0918360123738
0.0577768487694
0.0636731218993
0.0377549591696
0.067000923336
0.0768020666125
0.00662901596299
0.0816975066472
0.11807038712
0.156657171355
0.087893398659
0.115307554239
0.0818025002751
0.163197266742
0.140830991305
0.173611322186
0.0556502977621
0.111042434242
0.177226532035
0.0205743020557
0.0872729343621
0.124866357093
0.204967162314
0.0140109952322
0.222014697912
0.328838448513
0.277211973683
0.343166103709
0.364330505738
0.486773690969
0.311381184016
0.182317263534
0.274977116293
0.372768773649
0.328569829916
0.27392568868
0.0649047241784
0.19492064793
0.34295310665
0.323015046474
0.366081038418
0.131537224135
0.231826121432
0.0186649420741
0.302188013054
0.250029689125
0.284248399801
0.350042037605
0.374774528205
0.409354653217
0.425538792572
0.0938109411809
0.408887822925
0.413955332429
0.0872135035715
0.250346726817
0.334726801432
0.322754378507
0.423434501147
0.214547227501
0.228082932759
0.623728309907
0.488169550712
0.40605262648
0.340150146418
0.345619702621
0.383643338924
0.310664862354
0.35233546297
0.424287761069
0.342854134192
0.130608381167
0.450668165433
0.221418492328
0.360871677021
0.22740127942
0.32711626209
0.381602670746
0.253691661544
0.294457947839
0.309246219368
0.385151194699
0.215346514915
0.406054583535
0.252922616478
0.335271384628
0.260377038678
0.232888807115
0.156462052194
0.318524868343
0.513123117378
0.334506271186
0.0862964425015
0.226627243736
0.503266237423
0.214427722885
0.251378415182
0.365309147878
0.393071707193
0.314875550965
0.30071335308
0.42170249016
0.221631605794
0.270340501871
0.352876401632
0.397125223533
0.22043940519
0.160852501878
0.36455634901
0.415676249864
0.285215870786
0.314081311271
0.431139411123
0.367555205187
0.384072720139
0.179932494206
0.470006344192
0.281133204731
0.290479454274
0.316621972129
0.184155470648
0.404346077679
0.52040840644
0.36180490381
0.256805429446
0.361036326427
0.424245766791
0.282745921768
0.449835427468
0.281487675208
0.511094491023
0.0732396323312
0.395174202933
0.357704951955
0.211631167749
0.187535433993
0.475210135168
0.278148030324
0.218505603403
0.114331508211
0.401700339297
0.441355010626
0.439301002375
0.439383734028
0.263490166976
0.293994133293
0.238814273456
0.17541881123
0.345399393695
0.261712186848
0.344639911841
0.167242978193
0.468201214989
0.239732847012
0.297621183227
0.327927262003
0.570582801067
0.329348964082
0.242223897169
0.208290019029
0.376627668675
0.250274841356
0.274508612542
0.0823623339869
0.324213573484
0.290152426296
0.128394187072
0.285675966069
0.249180320355
0.252844804509
0.320333477143
0.319580412382
0.353873711416
0.342491343899
0.314957912778
0.185571119843
0.355230866703
0.296201680695
0.285135756651
0.201588039052
0.25208603973
0.180552937637
0.150333427193
0.253960058507
0.265251187401
0.255555839258
0.33099842918
0.291076244705
0.351257794277
0.409571432406
0.147949449369
0.151231506166
0.394189624358
0.0901653652833
0.2359307901
0.0663370057487
0.230879902986
0.310389029939
0.385944080389
0.206797451291
0.0428975523697
0.588893952586
0.374082963548
0.30566147288
0.387686055479
0.199814526826
0.337137289487
0.245984293758
0.199001119117
0.274459742096
0.277783066798
0.238598868529
0.160751313027
0.152380557492
0.299953542719
0.310133586916
0.364168838458
0.209482222859
0.577589882482
0.346784719041
0.0966586334729
0.451024608232
0.0330491792628
0.329961426889
0.331256250205
0.659832661678
0.229197969896
0.441378534003
0.3637292304
0.512455165952
0.186986933609
0.405293954777
0.156098412929
0.335986878667
0.29416696687
0.449038739023
0.356700150479
0.385827655908
0.25788219175
0.398328335459
0.256975165105
0.213822330049
0.362064019676
0.337380662261
0.380606599604
0.397937564865
0.234733560573
0.214197604632
0.457225163318
0.385937502093
0.215305806079
0.477975782165
0.28365120885
0.453873218799
0.457999996709
0.356166559338
0.489635658657
0.298852102638
0.254877473505
0.246954922839
0.294768969851
0.267900542285
0.265800909982
0.262665055288
0.323119616635
0.265704179591
0.472287446142
0.161702107389
0.141476692868
0.17064679129
0.163546990954
0.29522380929
0.342014927526
0.500669178257
0.4067659045
0.23699853105
0.448854326543
0.303286207593
0.28314956997
0.230117860362
0.360425830177
0.310991489689
0.44209685512
0.355856542722
0.518765311568
0.110140997261
0.395141598006
0.385622077739
0.279533170342
0.35478261462
0.299552024691
0.457279879433
0.363503239375
0.322392109371
0.166503820874
0.240406227052
0.391146017378
0.150267736965
0.253398651168
0.318364934541
0.294270647338
0.478798234435
0.263079362408
0.463799371807
0.354744789779
0.262232237584
0.183303075853
0.317520820135
0.306739058492
0.222758388298
0.293646746408
0.443266118799
0.415794218658
0.37408456796
0.264454202095
0.368761470191
0.283765355025
0.27988605436
0.45597415665
0.368398333692
0.336718819118
0.308352527302
0.484756113594
0.165160573102
0.027065617899
0.126834918274
0.0984198614909
0.0819673731447
0.0240221590266
0.0960526663482
0.0422534139792
0.192879469786
0.0245854705894
0.135836331489
0.395446580755
0.192712477725
0.122409746497
0.177035976651
0.0966071676372
0.0612124869205
0.166016488822
0.0348807197812
0.218770265027
0.0161224364592
0.125085673744
0.0979600863008
0.08263555371
0.0471176433692
0.081694927525
0.105580664908
0.078571340996
0.0993432512361
0.0421171690142
0.10239361324
0.131519120406
0.117083892104
0.115888727253
0.0606773307048
0.0305552237056
0.274459335699
0.0564299583166
0.0468809312184
0.0070662352562
0.0216130987145
0.0214126473516
0.193213016018
0.259163300941
0.334346755583
0.0774084559395
0.306223929731
0.0738580880022
0.154958193991
0.0202516424424
0.0153086383554
0.0156518606108
0.297791769469
0.0593730493528
0.0946423059325
0.0836092152323
0.0995581542349
0.172140791474
0.0153396823797
0.044402113818
0.0417304653332
0.0828239056725
0.0623956452432
0.0484285594501
0.0372669812162
0.06799081392
0.155813390528
0.0258209301727
0.0234299494917
0.180393812606
0.100603497615
0.00203467370108
0.086728926842
0.14758007279
0.085464398512
0.146712624113
0.155978687327
0.0743023847903
0.123156835778
0.107033244187
0.155245512489
0.311656376088
0.0797137743416
0.0546810938265
0.0858357419788
0.0566294416531
0.123322299548
0.0918246969864
0.0616030328891
0.0635377956916
0.25248039916
0.395634148204
0.00271208553815
0.0930656177451
0.0358767769661
0.0563524042894
0.184840308288
0.0847259642118
0.144586752386
0.199460855427
0.0198510350391


==> eval_data/pdfrate_morph3.dat <==
0.0614874782904
0.154541551883
0.170567712471
0.127670323448
0.0887328111454
0.0909577173888
0.0874087521713
0.116668521033
0.241336786542
0.206424705393
0.263294178662
0.160193215282
0.261574974839
0.102701710446
0.296855032351
0.195398084465
0.0612318267026
0.302902666323
0.286504548438
0.216764738443
0.214043371487
0.276902487149
0.183991214242
0.0818654162759
0.252927513173
0.168521081862
0.167880536712
0.35073296988
0.179830685435
0.178413527134
0.0173921680201
0.271981190753
0.247804133917
0.231994949947
0.206544672432
0.167061038478
0.160103132819
0.233181439481
0.12557111601
0.23018885972
0.178845910067
0.248970292213
0.214907081107
0.0203243467909
0.219375440407
0.173578509499
0.253137416542
0.128617754202
0.167411795685
0.204905660655
0.198883296255
0.251613447596
0.29998715116
0.135946500101
0.214429842475
0.235885658331
0.131673729193
0.14391222974
0.139519317739
0.217969039807
0.205669221295
0.168539121859
0.183084163263
0.210914546156
0.225090919789
0.101997902337
0.323042149462
0.126582167331
0.132352676895
0.25123994957
0.0553985575724
0.188613435918
0.135536565419
0.00274056926283
0.0491376545487
0.149301228036
0.198526122868
0.185336166996
0.0460742346806
0.218001570054
0.242740789334
0.20098597778
0.246401869412
0.136288244825
0.14967657022
0.361893462272
0.238842318276
0.128368562628
0.169016957523
0.090188474312
0.186584380123
0.169799665848
0.190907747676
0.148322463658
0.150410139509
0.123697783186
0.174582491167
0.200176298177
0.0407580069766
0.0532473903281
0.20276217753
0.210234188966
0.155646211379
0.233948233818
0.161924899941
0.0566489399504
0.223864733468
0.387987801434
0.128196012997
0.165085219384
0.219075002941
0.183175312866
0.20914351542
0.291748317935
0.208870201268
0.166483802781
0.204758641203
0.136381814852
0.124297368244
0.228250778903
0.276844852702
0.218824411826
0.212022662727
0.330342461721
0.169593725643
0.19678034719
0.202630723203
0.201684889698
0.160402589271
0.0932214644341
0.2470054203
0.141683017828
0.321853990213
0.142086307146
0.36858793239
0.193013660721
0.135581622724
0.214911158498
0.219509283555
0.252727454664
0.124377027893
0.193096132226
0.0701170648615
0.182484360354
0.213256621541
0.173720604799
0.221294448871
0.199494063205
0.0961115356122
0.117453292495
0.233423013605
0.20556110332
0.213423388109
0.168324719646
0.0578738964787
0.219559399833
0.197613696834
0.318477081434
0.170821897669
0.143266266917
0.0789086799708
0.327713645408
0.17728640756
0.0652045898051
0.260241549383
0.238995951553
0.284586217226
0.146883850507
0.105057834167
0.187148450593
0.292412221114
0.110487693166
0.157579922496
0.173211860759
0.255013077328
0.22012026725
0.21686251989
0.123254755223
0.238167913327
0.172697104657
0.151026330029
0.195477868887
0.198831391949
0.11274985657
0.214436553423
0.112605515055
0.206633278456
0.204914508991
0.0548275960833
0.305876577662
0.26849152814
0.230595099098
0.260019203501
0.196703781318
0.245139902952
0.201521175246
0.202239216089
0.106721558105
0.206010196495
0.261423360616
0.098454148355
0.311335046805
0.17761721507
0.211306520436
0.29807429884
0.115765523607
0.00489112255288
0.196193487533
0.281063891416
0.370224971475
0.191463485908
0.189981194668
0.123225750201
0.143800183944
0.155199434765
0.103125768476
0.25052283678
0.00834854611038
0.161178340197
0.163625911821
0.0931537118934
0.116194665056
0.237405086745
0.143210955451
0.198724209043
0.0967659613377
0.231035294235
0.199003580341
0.105821073239
0.154508760176
0.206073238233
0.238653303116
0.142355593961
0.0736523144636
0.221570553952
0.256407738317
0.294764496129
0.231355668265
0.278820179088
0.266527496914
0.156484852199
0.155074458751
0.00240797488711
0.247519319361
0.230064150207
0.0793697975244
0.259002935416
0.242851762137
0.234149585043
0.148071504625
0.172265326145
0.170600410667
0.162819768408
0.21387380046
0.201211790788
0.1601229948
0.183995779477
0.185842676456
0.205697391896
0.170175758942
0.0474368527021
0.241263449542
0.147391193044
0.171434058481
0.106259008785
0.181485071229
0.271414723236
0.0938376171781
0.243038320309
0.207588879521
0.159862267876
0.175851119833
0.241101482208
0.230654998735
0.336710625601
0.348641942234
0.125135844271
0.138898315862
0.23566597751
0.203811828501
0.229710426867
0.300871247951
0.257004165095
0.169461234271
0.160827968032
0.193214202372
0.148580424817
0.0158634305057
0.0439355251957
0.182266368994
0.202340891744
0.184858696287
0.165046968449
0.113723306367
0.141643462805
0.181522589108
0.163899823088
0.0990825733416
0.234085913652
0.183056757122
0.371295821772
0.179692532548
0.121630526998
0.208496556744
0.0701358498805
0.259072904407
0.226232869046
0.0913365859699
0.218006426635
0.17748540876
0.159205015815
0.146192553975
0.237114642648
0.2117900154
0.318343987154
0.241302005999
0.264869334627
0.183017732347
0.192256122816
0.0977026516632
0.119512043034
0.274830529633
0.229898257344
0.225951618104
0.225453067305
0.0411267200592
0.104381804067
0.00874560734188
0.0193025853861
0.13562036094
0.302678324197
0.234178909518
0.295058290783
0.166939069465
0.198526472939
0.201642295467
0.21857608722
0.285242548074
0.168192089935
0.135783632285
0.253960963578
0.268890681279
0.143671460764
0.178015801864
0.227446219917
0.220826688394
0.188099199287
0.244058608952
0.226938809496
0.113054501889
0.182992833734
0.218484624059
0.118743516445
0.243164035285
0.156748142483
0.118105235136
0.0631299867811
0.265434391758
0.165854628298
0.0632246475712
0.285433837602
0.197537575648
0.241146361765
0.238327631473
0.184209467072
0.0959812908674
0.104973016406
0.123957232459
0.137260075739
0.140238567804
0.17176325644
0.231615516731
0.289317255969
0.169437497749
0.154640598127
0.239463333215
0.15024915752
0.243040719442
0.0710161484932
0.234567572851
0.17212606606
0.203944138721
0.209957425105
0.199265752033
0.236406541045
0.187640915996
0.1162675152
0.30340378401
0.159019725779
0.171969942687
0.291634525754
0.171101942683
0.158042169801
0.126999206986
0.137780666433
0.0734250822953
0.0682050394694
0.22101421778
0.239256397287
0.121114970074
0.255309814661
0.145095436696
0.114836666885
0.24320332647
0.190007346408
0.266307642426
0.293313080475
0.158947966798
0.303768942108
0.124592218931
0.372588330517
0.194545210304
0.214343536603
0.0208056950499
0.133452466782
0.242563578053
0.199450699479
0.151240796694
0.190943945157
0.209063147721
0.231349232863
0.279209982131
0.219117260289
0.27332833501
0.0408172387687
0.314184117006
0.262934269764
0.234462533897
0.187112510858
0.0421954937255
0.201758499898
0.345496019081
0.191312668063
0.359059762438
0.255518844826
0.136976511441
0.207983172255
0.368617518358
0.242472357867
0.2085486976
0.201567019918
0.232853522572
0.105772369769
0.181901294335
0.166295566294
0.249764413255
0.208583860202
0.0817528519813
0.107192672209
0.105609350921
0.250824928544
0.0474679946483
0.161847471333
0.0831847994924
0.14844302035
0.159719324601
0.157935066035
0.198018685252
0.347586328379
0.323008699186
0.0813369870107
0.0762639319028
0.120481619992
0.252890022932
0.158519895631
0.222950806661
0.235224763884
0.257839956603
0.209809342601
0.154411216993
0.407876886286
0.170348570878
0.285793295297
0.186858324012
0.281497570909
0.10978472611
0.23828528845
0.191629732559
0.145614909286
0.0698291547919
0.173865140645
0.149002225264
0.340116717738
0.231376859843
0.230561452732
0.240657282115
0.208220891228
0.188128267218
0.0271016896565
0.195658780161
0.1471068786
0.167936756849
0.11073571908
0.23828457158
0.319048956534
0.217584723691
0.203536369277
0.177924451934
0.155179647326
0.156239606147
0.191437376597
0.0279405586742
0.107230866032
0.124728087574
0.17765239144
0.127117459232
0.217830614909
0.127788442746
0.0798328910594
0.168862588598
0.212339778836
0.133748412808
0.15445152169
0.143979153753
0.255679476371
0.200293357417
0.257242192129
0.241237363093
0.220190270496
0.0997419065898
0.25789145243
0.163193702708
0.239487951161
0.301892458263
0.204364022484
0.278270011424
0.0647776831764
0.0869828299343
0.0372366535396
0.12690028556
0.079192353247
0.13767807083
0.145696761395
0.0643468160023
0.191045043739
0.341927783865
0.1296221887
0.0804568558912
0.316494413182
0.276857081157
0.191593502872
0.168624970245
0.201188857274
0.198290222309
0.264112333991
0.18263103074
0.262222564483
0.204622249815
0.217381972184
0.157822455949
0.0994387693385
0.146406818346
0.223531465444
0.250068350508
0.191518061805
0.102643273256
0.150958429433
0.165545869093
0.208908440252
0.091791390558
0.0863646441183
0.203452397701
0.194567610039
0.166732402099
0.143792693447
0.0767630898106
0.0763181093733
0.140065834842
0.301174606846
0.211778783262
0.138173051621
0.203402868596
0.0482614022022
0.241118559032
0.158264996913
0.0747917725972
0.224290979702
0.18748138503
0.177944528002
0.169068291551
0.204470572195
0.327006011231
0.261977937442
0.170744462231
0.153758840804
0.185545715744
0.227292740854
0.334120521189
0.212368533268
0.275642544378
0.0412225886577
0.268651429349
0.117104787335
0.231585588459
0.130801612173
0.14687046701
0.139160346392
0.0945609745728
0.206265420801
0.19675200338
0.138814156145
0.170493167303
0.148440434708
0.212586151306
0.180535629796
0.207438013634
0.168274592781
0.15144582886
0.0709699204305
0.23433426811
0.00750836099816
0.190793307794
0.215021874641
0.0195823128375
0.131153354223
0.205612800171
0.256465201388
0.180923536666
0.193501006383
0.148576673423
0.160857109572
0.1681723287
0.0977142201804
0.20121446068
0.150120376084
0.19829070436
0.141868878779
0.228089680412
0.150738769613
0.175078106995
0.208125187411
0.192656074489
0.051739115618
0.135937531588
0.108912205478
0.134835354718
0.256208447219
0.20881185886
0.212724773652
0.147052727836
0.23481992788
0.241999666912
0.0215613241778
0.152715609006
0.146268307325
0.197392516624
0.229338712708
0.257605785663
0.203953813397
0.150421148157
0.269343489226
0.190502148785
0.282915116238
0.168277313659
0.214023965043
0.256260840253
0.152159254548
0.00862866903783
0.141384241834
0.0904338130566
0.208990186756
0.178450408927
0.203319222217
0.17377304051
0.110186949599
0.108171984719
0.144493847623
0.290871214412
0.235334149497
0.183028106631
0.252918268955
0.0837923520487
0.197405497394
0.158426816787
0.169435530521
0.0933637370436
0.255518737082
0.226755894282
0.178967592955
0.0913337086648
0.192811955519
0.291514212917
0.249714088552
0.159461056606
0.0378303622155
0.366119010812
0.256624411677
0.0916856397317
0.219328965556
0.157024145543
0.253986123448
0.118764988926
0.0925146003831
0.21764022451
0.195281133017
0.126712592467
0.216250344308
0.178708086241
0.11833811734
0.132778776082
0.335608102925
0.395268233748
0.335594543107
0.455174153406
0.533903660779
0.305165489493
0.194651690324
0.479948747876
0.2646661867
0.389849237068
0.211427032146
0.256444009164
0.381434759341
0.271712186432
0.313712929117
0.239447809969
0.30074206823
0.403671561442
0.146533976449
0.217421761249
0.278640778577
0.319412722814
0.1989271785
0.421070003877
0.265338201595
0.311845865273
0.238400947246
0.471219526346
0.255427721641
0.401989713413
0.118108583778
0.210336064748
0.376246655966
0.169501902019
0.324184806481
0.174537050734
0.544684678218
0.337302259873
0.3359315068
0.340193151886
0.263754505527
0.393927162119
0.378144073448
0.262304503844
0.283610853317
0.297106766375
0.394494020275
0.383729448144
0.130877764743
0.260687632864
0.332295344973
0.207449178386
0.43886359922
0.302322180273
0.395750445025
0.232589646758
0.211994613712
0.36641727787
0.229588197921
0.361733148702
0.192633454267
0.429841360043
0.154639433629
0.514496062194
0.214699215758
0.424753699855
0.301331621334
0.286412832958
0.144795408705
0.267069341907
0.130190563261
0.355492999908
0.229064844446
0.310347027722
0.261243581023
0.136265089044
0.354090622907
0.132269252071
0.237493487661
0.440001975985
0.302058385788
0.243656787777
0.497485349983
0.376634695481
0.276554530854
0.307967293984
0.310925179093
0.25173089032
0.385464183211
0.380963189603
0.459162230641
0.311431166928
0.355803602169
0.322337595478
0.36949705088
0.422667362022
0.116211225161
0.218859554255
0.346455378443
0.313352663522
0.246802052089
0.490149613603
0.399922644886
0.392229154862
0.266986024985
0.506715234872
0.385994671714
0.318419292378
0.284074848757
0.251761525034
0.301475200844
0.329617206172
0.286067727791
0.363766231989
0.474567883568
0.397933028679
0.24956566025
0.332629337603
0.0103291804063
0.290271532881
0.230636844462
0.469491986093
0.287987539869
0.376382125145
0.403639707337
0.553612578713
0.481083959073
0.300982929776
0.37773668631
0.39970828999
0.351209262762
0.222667142849
0.382863020184
0.443672513226
0.345647795165
0.436127810551
0.476956449497
0.191460153591
0.349496923528
0.307170813592
0.414075749655
0.203817376835
0.324417111322
0.421777591476
0.260847679073
0.153777520781
0.121113057536
0.366298606416
0.221678094074
0.40188664827
0.119833116247
0.302996606205
0.415904578557
0.229982842325
0.291909586045
0.435401069701
0.225241088035
0.0931173541267
0.324348365557
0.353964661328
0.329697092045
0.495257161538
0.386143154279
0.469514331348
0.298272701504
0.373698662381
0.178722567097
0.293498007522
0.389078989063
0.34869518603
0.271617906357
0.426677616191
0.380939015934
0.238289684864
0.170723735109
0.335294036661
0.264045354615
0.307230540985
0.318548559644
0.321242939559
0.204877563153
0.508083531553
0.241353181884
0.210164830488
0.153219186496
0.230637109805
0.325808166125
0.125048240943
0.238930199649
0.0927191840197
0.239227132893
0.153828049986
0.279491022931
0.555235522725
0.567182929223
0.253026616262
0.418486774179
0.336706191702
0.289466742851
0.347822742956
0.274130650771
0.237302643454
0.306066729614
0.114398426574
0.395552946375
0.0668641464204
0.478954712525
0.26366087801
0.363446226854
0.472071620873
0.298580277757
0.30312415205
0.264288884231
0.401545636618
0.204411420635
0.43739899248
0.341187881087
0.124740218173
0.415642201803
0.418897967039
0.288240744764
0.162884228439
0.233315912527
0.372492340601
0.499135072531
0.162998298035
0.215254681122
0.331049365515
0.352828399091
0.210978927095
0.0920811559218
0.0588054780568
0.472329125619
0.419809670088
0.284775694196
0.138821820917
0.302052187739
0.412185404521
0.396842531913
0.223801411489
0.290388582165
0.173995979078
0.339397965942
0.273428599138
0.326952560645
0.440721923565
0.34540191801
0.269524492912
0.318050901126
0.27168803803
0.487116242997
0.502245434138
0.0667601785714
0.217486012599
0.386981182161
0.431053369067
0.240266133464
0.265179038993
0.230967605743
0.363376357928
0.456430714116
0.337027444739
0.295063151602
0.34098582758
0.288507851555
0.440957043942
0.363184260947
0.178853275847
0.371039779204
0.302035930759
0.301104870133
0.175531696125
0.292366708165
0.211172054754
0.295467556579
0.213219554401
0.223970939793
0.173615397757
0.163773927388
0.313582487645
0.246023936701
0.252558085355
0.334117875946
0.449764400715
0.441162924585
0.475237220242
0.219053725717
0.348084686139
0.466801251513
0.269364027526
0.372139248149
0.188616769436
0.366415320496
0.29675626326
0.29710896529
0.268989045768
0.291183136973
0.0754534804491
0.329101040215
0.0992130228103


==> eval_data/pdfrate_morph4.dat <==
0.211067187249
0.320202433359
0.140055785646
0.186454724442
0.0948906441468
0.145095808025
0.214871289332
0.157570761734
0.172999125839
0.118466193232
0.132329185915
0.255820735678
0.147337082938
0.201392352762
0.221652351727
0.186465750954
0.0985117663172
0.203525814831
0.194120062843
0.249628647266
0.157255367965
0.189189727421
0.249768681538
0.13143763937
0.256043943932
0.125484450476
0.203221492381
0.166917791839
0.200372074355
0.222966054573
0.230485912095
0.167708630126
0.164915648177
0.0673098553445
0.164431786518
0.166206605214
0.18658349481
0.191799589106
0.246975812932
0.184890656267
0.175051516886
0.182456957261
0.241714293788
0.143325558375
0.230943064028
0.225928036068
0.196521615168
0.172152996284
0.239830017434
0.173529381413
0.235777323362
0.234708793125
0.162366274919
0.0846014016822
0.219923346137
0.191360973105
0.178639817269
0.280087358679
0.186168132923
0.115694753363
0.167131871811
0.120034230576
0.142903089863
0.1949784227
0.175291581775
0.194431860747
0.14403265783
0.19589272015
0.210569186354
0.159969808224
0.15590968705
0.193006440132
0.214791411587
0.236844594385
0.222145095827
0.206906318353
0.273638608768
0.197824176769
0.200696334026
0.219113095321
0.281000699578
0.212298603776
0.331640086778
0.245517133724
0.196797787334
0.167672446479
0.237657139444
0.205808847773
0.220369199999
0.246216078918
0.205292777093
0.106274144893
0.27014233716
0.150607536977
0.280916929342
0.146747597294
0.184869234241
0.219144269425
0.206276208814
0.102001729889
0.297681342618
0.213551195082
0.160618838219
0.219651100164
0.169714391301
0.0705573492528
0.25954589527
0.15042050618
0.17814258809
0.177452218699
0.233121224214
0.252263988572
0.222585757876
0.214388326801
0.284748280885
0.240778098295
0.212918934859
0.196812040613
0.145993994222
0.23710178327
0.0799703170995
0.193105345226
0.131925007177
0.112585481714
0.0481122212087
0.1734922449
0.179716066432
0.182170407892
0.197528597885
0.205811948749
0.154797331414
0.268647214434
0.106106801767
0.174014880891
0.28362483291
0.223832541192
0.189932350745
0.17497708414
0.216603161191
0.151563474946
0.0465651053112
0.213934531795
0.281331444293
0.342880678025
0.239672168236
0.210388253518
0.225061480939
0.194479943774
0.207055410936
0.215981832926
0.161080170666
0.132904416289
0.209509952094
0.20636462086
0.178500741073
0.1815699736
0.188007758414
0.143703050016
0.1901790302
0.248653269078
0.260248949221
0.198312580565
0.159039760954
0.182531114817
0.167967741264
0.211633163946
0.241008491806
0.152503281256
0.241370584778
0.154418019107
0.185504978709
0.29305152334
0.208385913551
0.102241551404
0.118290609376
0.135389259137
0.258607640922
0.18723326686
0.184624932094
0.227440394944
0.1201471519
0.232256292032
0.196147271633
0.215183343436
0.198123591381
0.156423295664
0.264444767814
0.253558137536
0.113277633669
0.170359305729
0.167724560917
0.244306548748
0.267843193938
0.16091466414
0.289785801205
0.261971069798
0.17573071859
0.152583274576
0.23350217852
0.150957256427
0.235306633414
0.272386623259
0.182682399124
0.228858185974
0.230426189764
0.163419832941
0.137577105786
0.247554590234
0.160499260465
0.152093637789
0.243440007134
0.241625535177
0.10952961529
0.150415616526
0.228461919272
0.192995368652
0.2082805106
0.229581436011
0.148074735624
0.104764887179
0.27116271728
0.200870248716
0.19487309847
0.173439504461
0.142043184949
0.192976817348
0.0628590508706
0.195930911402
0.188904572632
0.279307601554
0.207562583689
0.178168349443
0.228048918306
0.118978717421
0.148791488471
0.216320051835
0.210259486818
0.225456143635
0.230369709759
0.158102186601
0.142750297198
0.138829712549
0.1665793724
0.148741902885
0.167102733985
0.260456542945
0.283287239317
0.213261855907
0.129469640299
0.26266726403
0.256771097044
0.0858184828191
0.165468357024
0.238913581852
0.180717163362
0.167823759403
0.21165918094
0.173059131687
0.34933330327
0.139472061533
0.23580083302
0.235035756557
0.217772182485
0.133582605307
0.160895352889
0.213160554902
0.312291425845
0.257168645339
0.174142830661
0.182970833044
0.213784102275
0.222444214481
0.226961831426
0.253964026379
0.232103480021
0.256978259323
0.124883800135
0.142544224353
0.193377600017
0.0435052488703
0.1608215647
0.154344841415
0.203643337327
0.0895361008561
0.162344122314
0.304657222874
0.200606658503
0.215116491632
0.225525909265
0.166412696609
0.188909376456
0.249679640989
0.21530467686
0.297218791845
0.232868524438
0.1757816123
0.18057560525
0.222630568172
0.0829483229961
0.234951597184
0.229559658796
0.234550816622
0.221641485951
0.192201097209
0.243286225417
0.158155159408
0.168539257265
0.185788007137
0.158917268902
0.19313565125
0.156866283259
0.203962980304
0.169360355104
0.201470579307
0.169395638839
0.10394483551
0.172440583246
0.18061982661
0.205333341509
0.113192121112
0.167520867327
0.224312440512
0.248227232583
0.207755826653
0.141775299669
0.298212422608
0.204514977381
0.179550784854
0.139595737902
0.203493378345
0.174872684134
0.202177429727
0.283236183816
0.149711077006
0.238008023922
0.18248430464
0.220741062878
0.19003357296
0.151113693982
0.0771266933259
0.235129235901
0.135485779661
0.178788974054
0.19896027412
0.153821944283
0.156110108212
0.181954915314
0.203639450805
0.258067897539
0.244970994592
0.154803471704
0.154689093356
0.184530222956
0.151768732806
0.11593161796
0.177009394006
0.120784333519
0.194371890829
0.15327936521
0.221887855895
0.238701753674
0.0923010361444
0.203171647505
0.208973191164
0.160139593751
0.224685733886
0.196133023921
0.249453240196
0.26201557508
0.156097696963
0.15609283677
0.240928385021
0.357199408929
0.202351190281
0.182052975306
0.164813670527
0.28580012257
0.263722215114
0.140688013061
0.170053437262
0.161349765658
0.156172537791
0.11011542681
0.201481372703
0.275519481447
0.16284954815
0.165007792175
0.202353480552
0.25399498514
0.273659111322
0.228920877893
0.178980633013
0.0765596134193
0.274914008194
0.19454392746
0.113830612607
0.171469166776
0.252014584447
0.261144040973
0.167562278562
0.137897126886
0.185758185077
0.202043970359
0.209326001389
0.199848083997
0.241109633673
0.232404326417
0.241314403157
0.197135766483
0.0963764529121
0.140858460678
0.0888267035108
0.0786709766332
0.255863047126
0.247576881589
0.242003364545
0.142104340632
0.254798610435
0.154189237624
0.131950626017
0.167929665292
0.250314495402
0.144120090139
0.203441877833
0.144388066656
0.251427545313
0.132689701898
0.224817560036
0.184581286953
0.200300537713
0.119394244003
0.200442936189
0.249610236445
0.186783009316
0.149757490236
0.285358631625
0.193358517792
0.147498455574
0.330746547976
0.125976705968
0.182025256944
0.197441584334
0.18065360698
0.21942981626
0.179400770537
0.237349660739
0.210051487284
0.17426660618
0.296333333029
0.130021257627
0.194416702801
0.13441013951
0.127553946426
0.231563739463
0.156038018409
0.123589611453
0.174559054758
0.148612008859
0.158189978598
0.130881320954
0.196296506032
0.169387744298
0.235182446287
0.0883185193442
0.22524025989
0.240088245193
0.229334866784
0.238010775031
0.22231446324
0.191960812311
0.190507977935
0.191426792228
0.171767415581
0.179330584511
0.206963868474
0.146285421082
0.227930431576
0.184553548854
0.167540212798
0.160452426798
0.171504789964
0.212838413156
0.164187867208
0.170816899496
0.271393584109
0.213866940584
0.185632597939
0.145075791697
0.155092225982
0.130937019152
0.157451096493
0.195034539025
0.305108088147
0.0958138009571
0.133465987734
0.217602996598
0.148287792298
0.225673145316
0.179093944915
0.128362620781
0.201441795946
0.156147784629
0.206445607879
0.240727982845
0.210861431952
0.186436101139
0.0552820665317
0.204664470095
0.0949624931025
0.163438314324
0.203589229552
0.242444829991
0.191078177437
0.0815546868126
0.14277963882
0.115633628521
0.195329405173
0.119541822222
0.14545585551
0.112883895894
0.197877654835
0.260897329433
0.198936659277
0.175281006636
0.192909173192
0.207260638566
0.142476776086
0.20739858953
0.147118762091
0.263406661314
0.235362181613
0.168994975167
0.18840891208
0.14661786927
0.193267264012
0.095987630114
0.176165018259
0.168591662931
0.213081218043
0.145177214936
0.0201271323403
0.168840100277
0.203023171713
0.17137837859
0.205741656221
0.176604326749
0.16562748537
0.197282228538
0.219319089345
0.134182926462
0.248115822998
0.179658107494
0.214650899263
0.178929509773
0.198952074949
0.210076744107
0.1875965326
0.229929125807
0.139956206984
0.158658160711
0.150922596035
0.171543336003
0.244174201694
0.194862078724
0.0889647088899
0.217594268817
0.209069503458
0.184326571347
0.162672035074
0.152645997339
0.16295486328
0.116154204203
0.147958637513
0.173102696449
0.22943121543
0.244008678989
0.127234093259
0.0714719658453
0.212218362428
0.23591495497
0.195393828602
0.23981577516
0.22360048724
0.164571214233
0.149895664091
0.243562057391
0.173536344842
0.197241929232
0.182275264152
0.11508197358
0.175767726101
0.164971390286
0.209218655263
0.13047250086
0.116344569336
0.247857953807
0.21865488823
0.220745960787
0.216001502457
0.129903250254
0.243038758651
0.264718671038
0.213434115105
0.119559729972
0.158224860631
0.244329023402
0.171162252768
0.19893574166
0.193531290543
0.3005750616
0.23797732568
0.253436581794
0.213945597333
0.174697974498
0.117209311059
0.166212919573
0.245560891989
0.29225320599
0.228427969829
0.158653225087
0.0947744155855
0.266457245416
0.152912386548
0.158235891126
0.227598899613
0.214822961318
0.146990284068
0.163255733288
0.230244020034
0.189025289183
0.234598063022
0.199431868626
0.181700007293
0.129376352596
0.0799394452835
0.142086265017
0.146948515082
0.121734184019
0.149062791375
0.145052424239
0.239443544152
0.234802926458
0.134908242636
0.151844048143
0.253699081138
0.169599324772
0.175654451958
0.242931332149
0.21908381387
0.187816891486
0.158575787423
0.148094320291
0.163884273342
0.186387723621
0.230015875208
0.221652462341
0.213352382971
0.223429748799
0.24973858206
0.293185527892
0.120795154186
0.215019718439
0.240742061573
0.123011769006
0.123638069421
0.146247352911
0.152314415862
0.108024350577
0.200637148587
0.2174410221
0.171352062284
0.25576578524
0.221125639143
0.145616320024
0.105152834764
0.151679435738
0.129147175735
0.170388430535
0.221014704741
0.204177411646
0.171930460798
0.161135203009
0.152573727438
0.124374085191
0.145105193273
0.291098164664
0.212825959357
0.185820647404
0.180018662103
0.173474195328
0.126270383377
0.201452316184
0.176588389979
0.256573317331
0.23262628445
0.148258328819
0.173625157882
0.270546036171
0.260332770359
0.208894356097
0.326739119085
0.275571381786
0.544175944627
0.317490718567
0.20642283442
0.426255981338
0.435235879443
0.339623022658
0.398376193365
0.556970560867
0.173923523452
0.152584176341
0.301973477608
0.433511870646
0.355417995739
0.407433410245
0.279939660465
0.284535155648
0.399474685178
0.376222094589
0.342455600061
0.217977430094
0.38951694363
0.305746904016
0.498862985595
0.435696916916
0.252110432847
0.386256252359
0.440497849682
0.406207451873
0.186822285765
0.320295131334
0.249591092898
0.255896057939
0.385974894602
0.365779527821
0.260233781423
0.341426258059
0.242925611171
0.351162843433
0.261407639536
0.287097813106
0.449135453558
0.0980643391629
0.325652242296
0.388432895232
0.236279468591
0.389760455842
0.286543660811
0.481572569546
0.395879319196
0.437734399924
0.183493827544
0.270403410755
0.320396954384
0.332585455505
0.292969680543
0.267335941154
0.219238099214
0.182137266036
0.256780899644
0.335568360974
0.328961234126
0.467319015228
0.370431656148
0.301011440434
0.530906250838
0.324088230976
0.208557214431
0.29690553231
0.305488773151
0.254956109008
0.486243463611
0.400262398828
0.345706711315
0.332770752115
0.335572730609
0.354380381306
0.265937063131
0.226065511851
0.370749377615
0.274753329867
0.271664867202
0.232393798218
0.233558253861
0.401111377553
0.417503140012
0.405453115118
0.509224177421
0.35508089436
0.301531551728
0.153452677846
0.295612614074
0.414552820589
0.507873162676
0.239083957364
0.247725347287
0.238975354471
0.26829297074
0.234971872039
0.414815854834
0.442281156057
0.321239734719
0.0653923446026
0.322065091156
0.244968100077
0.294500683104
0.212854939297
0.192706779225
0.330318300389
0.16971332064
0.280983226785
0.137950627969
0.293372675399
0.205949831383
0.254517648842
0.239474727767
0.31631797732
0.355445053717
0.143031696517
0.515341590082
0.382405482127
0.264046249759
0.264427373397
0.215445088245
0.133591722107
0.335670444546
0.189090505377
0.133297125405
0.297439656271
0.275100959455
0.236776355508
0.465030263527
0.316904133995
0.418997620117
0.183626816757
0.0668455361579
0.532239849416
0.354613294098
0.170404096534
0.425730174847
0.217327526306
0.347389724646
0.334331553814
0.395981698533
0.205250918382
0.427922315392
0.407564350792
0.435647452346
0.176559218203
0.409311811378
0.31678534595
0.406983232291
0.233142097941
0.282553475432
0.252358869003
0.201726281268
0.231691288562
0.239953883292
0.236747448175
0.249474476768
0.490752634288
0.308363645104
0.273068741755
0.333960932976
0.303788182672
0.378195977787
0.355839960466
0.532797314648
0.362342471088
0.380553905804
0.322172071241
0.160159353865
0.409874169963
0.268201961562
0.362955606357
0.284566764618
0.392382609552
0.229240924113
0.319796337561
0.391336691485
0.323641501696
0.171397619944
0.383508080331
0.230961409814
0.274321474903
0.407710827853
0.334410388072
0.349916577463
0.375001102527
0.226404209274
0.338961138463
0.205211607219
0.326016033567
0.283877972433
0.302840509376
0.302488787671
0.259395771342
0.358941266389
0.0877318793152
0.446108639165
0.39129784082
0.308874316064
0.1225133436
0.302017370202
0.162406500958
0.371450612711
0.481239013158
0.324738459619
0.459339144173
0.159596089723
0.383858581407
0.415101420533
0.203700309938
0.275827266927
0.18298358395
0.225943139032
0.532001230917
0.274991226743
0.491939402112
0.326936883845
0.236131643238
0.245741239723
0.355883434285
0.379421853319
0.310836468152
0.348406446421
0.20645524758
0.329869854691
0.187326783745
0.125473114058
0.162370077963
0.204749011262
0.342224457412
0.2359802281
0.296711417865
0.236727759395
0.276776004254
0.420881985212
0.360739134099
0.0610849140115
0.280926948655
0.427126510964
0.300086306572
0.406323491741
0.230348226281
0.27836872032
0.362102271037
0.36723553088
0.175307876254
0.376369352245
0.349007903408
0.335087414151
0.285623801199
0.249086435311
0.419760694638
0.210368349246
0.410807146621
0.376053174147
0.453776414463
0.356467920444
0.255837944924
0.264929844875
0.207926097752
0.418887502521
0.325479974991
0.122468096687
0.379117324162
0.390307883428
0.27458983645
0.343588653312
0.366282902696
0.359704723293
0.564421936696
0.47390368745
0.495207999568
0.150004025096
0.358176367322
0.200936786808
0.190675935335
0.315990383391
0.342909174048
0.429989907665
0.316799773513
0.28957165316
0.288525144497
0.446266223696
0.281701034442
0.106585660747
0.187910871292
0.455685296494
0.370262888794
0.388677330569
0.286634160757
0.124967657738
0.34985842217
0.447439252282
0.44610674516
0.156434936186
0.299925854364


==> eval_data/pdfrate_morph5.dat <==
0.194157403895
0.260678833187
0.247951188112
0.0882093274466
0.178491426064
0.209423737406
0.154067117526
0.293469308935
0.14644014716
0.241117341946
0.139745317594
0.19615045362
0.147104053931
0.161277152027
0.180636756331
0.210977583414
0.11692413375
0.287161317951
0.195227529505
0.182703812465
0.252111728826
0.18466619638
0.181555496065
0.220357692118
0.160171316124
0.209121550391
0.228933227597
0.202688858134
0.146888153338
0.23616888949
0.284256978336
0.168892463029
0.230878969974
0.185257652184
0.106767526262
0.166413604443
0.200801808089
0.0651672491383
0.205742423098
0.179119596428
0.294977699259
0.216431512566
0.18252471617
0.232448899171
0.25729177875
0.241403033624
0.270596067232
0.190718423342
0.187304344722
0.215645425529
0.217174700371
0.145324041852
0.168546073892
0.179140542156
0.26209446139
0.136606759291
0.197929085009
0.208680233493
0.182158972339
0.204679626244
0.187858198854
0.102012013488
0.26094049687
0.140502654001
0.198965308032
0.227332385463
0.155486770292
0.30647943736
0.187235421307
0.19368316714
0.178554523818
0.243105666172
0.201156364941
0.107797318005
0.13736665531
0.237021518767
0.226829160746
0.19296416353
0.209837137378
0.189272678805
0.209666117467
0.116627207749
0.255881209817
0.218021305732
0.127789255949
0.220244299617
0.236290875668
0.0770783994801
0.197953423894
0.187862749947
0.255254968982
0.182140711022
0.119519111715
0.135897771389
0.24240226753
0.23435174018
0.199402161698
0.305302562426
0.160798096221
0.162809418452
0.254157719737
0.168330751948
0.170113612236
0.180053420253
0.237714022173
0.183870449183
0.213146338091
0.175317830261
0.184581443952
0.162494045866
0.22860242312
0.222471391789
0.201491678499
0.281565943242
0.215652234345
0.209123913217
0.269971140404
0.26371923674
0.211630267351
0.151269524461
0.146779116621
0.0806403640505
0.174995911575
0.291028012351
0.127342354673
0.174794644167
0.162945062838
0.263059159436
0.27612426963
0.150212373355
0.213528789895
0.296159627279
0.168800169418
0.224964094556
0.179335580215
0.231693163571
0.242039108124
0.220092153485
0.136434191783
0.258954097449
0.196864878638
0.255176145867
0.215515618389
0.203962489582
0.194446439955
0.158102227367
0.144942941305
0.196857934424
0.175754641858
0.254315361584
0.197603470925
0.182885970832
0.124641547058
0.208016538497
0.148836119912
0.288907406155
0.146679553168
0.269750568994
0.225633243948
0.303416025401
0.314418537835
0.278163301966
0.143705779124
0.169754379259
0.213059161273
0.203620952924
0.163861031419
0.233708845452
0.237468143678
0.199967590668
0.0354237555547
0.100505612132
0.197010194394
0.271061997704
0.124310247733
0.269657093106
0.222237832459
0.164333490881
0.139639877531
0.138630181462
0.224014372267
0.2041561738
0.252411177343
0.229722510441
0.212941471787
0.197311835432
0.23251579914
0.186859566615
0.172443279073
0.221008257355
0.165075159858
0.143829825772
0.303882918869
0.234432118279
0.130047518303
0.192149214683
0.191759989859
0.151047613209
0.225510324802
0.242153745397
0.207672861298
0.208308405021
0.228575817832
0.195203812481
0.142712005742
0.235800811912
0.186122884278
0.136291285861
0.301566414656
0.190577137289
0.12801742511
0.178461875689
0.120620628582
0.104773299135
0.195871431829
0.241827743926
0.163459777539
0.258033615954
0.153046094849
0.279335997964
0.287203342553
0.213185723843
0.245394959674
0.153085971912
0.168658979304
0.142326012762
0.142360318846
0.221113496404
0.133851121403
0.212370562012
0.123838903016
0.306063857102
0.0848913103159
0.2036365621
0.17651408725
0.256286879972
0.228163062452
0.177928305342
0.205324129484
0.211575271135
0.204682305342
0.220119522539
0.157630764521
0.308735722331
0.198962273884
0.219316927174
0.266440318612
0.213873988622
0.171994411846
0.237682425048
0.23116563177
0.246830989065
0.219086389627
0.269978270553
0.185367234818
0.228528035834
0.227017630621
0.194159265386
0.231461245486
0.271125523296
0.181993523544
0.1796124798
0.197709498775
0.0800112295071
0.220007782448
0.14079085867
0.24796567938
0.22278182801
0.194103859312
0.157439818329
0.207296316707
0.24485352235
0.272289778639
0.167836769398
0.161006497667
0.313184968665
0.320472239041
0.0993365436628
0.216708308502
0.139222504511
0.270203365704
0.133243810915
0.186643556084
0.127575314997
0.220067513256
0.227789281158
0.171594050665
0.2639583105
0.2881013781
0.218823646295
0.140723238561
0.281918748931
0.179576175122
0.288223592375
0.1161281556
0.156304760081
0.221730282382
0.215520750741
0.200528526093
0.180492010137
0.261586053325
0.184737624264
0.176787325092
0.19595729602
0.154892024659
0.11786956035
0.229711031008
0.147758075323
0.109510462861
0.164242578635
0.257511132982
0.198881606982
0.252970029879
0.223907306163
0.204692512635
0.20170832007
0.162393369948
0.263075428196
0.165966322221
0.180280073605
0.22218245521
0.272395497051
0.232692876492
0.20256552448
0.234837763185
0.277543207619
0.174630331098
0.150033185679
0.159978485916
0.103476036902
0.20491127585
0.170222615325
0.197422828539
0.157342725916
0.156873505947
0.218497223827
0.208669413896
0.225872300356
0.156895811341
0.110649900341
0.119388850718
0.20848465576
0.174814178562
0.173838531068
0.199709066219
0.178360051313
0.11386181276
0.155756477237
0.203730505243
0.210458409384
0.16423068037
0.199801898748
0.104836142884
0.246259997767
0.151568859329
0.272815183703
0.183449882613
0.171388804283
0.330700799789
0.128899534646
0.239204506764
0.274796998407
0.0855047921371
0.273152241568
0.217158883939
0.137722922027
0.229465002071
0.243725307348
0.138152279956
0.188139134427
0.210116560392
0.22927284171
0.252654309359
0.179454575076
0.218002460762
0.248640877616
0.2541763823
0.168582308247
0.175976075199
0.171623872659
0.207369531376
0.226615140747
0.19206145497
0.19359384893
0.186977409574
0.25436471627
0.24492500489
0.220087797908
0.241128551432
0.247512294381
0.220885608375
0.201889390484
0.218004601941
0.0819486476557
0.300881788671
0.234509477231
0.1410063833
0.235206685308
0.270106919816
0.204433753095
0.121237359642
0.136020583777
0.257753968099
0.20951777934
0.165957561416
0.243159301898
0.194161506342
0.198454092531
0.189036380637
0.245150984298
0.194967490942
0.257301242202
0.160711555106
0.285292303455
0.264741365711
0.16468362415
0.225641194282
0.135661318758
0.187744800047
0.19419671784
0.155256188408
0.20418683923
0.203566559958
0.155917470602
0.244036369636
0.20616841353
0.17705152161
0.21116027889
0.230261044565
0.208587283896
0.183997705199
0.150712694341
0.11041839476
0.161586727928
0.29480552183
0.169020071666
0.179459114634
0.127005538138
0.247605167501
0.186351350846
0.23140560157
0.173547851564
0.169385200983
0.193944785335
0.100120879409
0.243949016696
0.237762402111
0.18917468745
0.205530653628
0.167153306944
0.160749317239
0.257704925688
0.192557633356
0.150693732062
0.260113070182
0.181466427412
0.173423373374
0.273954296125
0.275065779825
0.216970561644
0.184462639077
0.173954976706
0.116639600678
0.256837054139
0.13491551639
0.26188767404
0.198690831588
0.223121796388
0.211578989235
0.196008891552
0.244951406244
0.191390021044
0.257743314732
0.147461910366
0.214675628176
0.232844863565
0.167840197003
0.186227972466
0.257983994089
0.234018145988
0.214999406016
0.299010437738
0.295294254534
0.281038553555
0.146962269375
0.175994684708
0.098664440916
0.197687231042
0.173305982909
0.13561000961
0.155128771281
0.238996003457
0.163089367605
0.224742492474
0.171633030819
0.220747127862
0.187105020056
0.19468786762
0.200459472136
0.171857740475
0.140285355633
0.166344576475
0.276265227028
0.19481912744
0.165346963866
0.18670009276
0.205993731095
0.168274588071
0.23721086498
0.183632411239
0.158371838486
0.249444031329
0.19214068324
0.175238393877
0.169669213315
0.209918559871
0.265845225192
0.300880180149
0.282677492878
0.259721418342
0.174505270879
0.208686244583
0.136646046119
0.197533737635
0.257886712011
0.220467158086
0.184462643908
0.176720825745
0.173402996506
0.212139135671
0.220776643283
0.173738447428
0.210098336049
0.122508731388
0.20456519366
0.226949644626
0.126728996804
0.18112408385
0.195585893637
0.270429658968
0.242834240344
0.205507827738
0.162276329157
0.169885050013
0.186649762494
0.186203091104
0.115527296166
0.188810875496
0.279218973155
0.253018460035
0.190475545122
0.0723409254503
0.205298400101
0.264806079777
0.202153348144
0.117463759758
0.326671615595
0.205666257089
0.204116789855
0.165700066703
0.158017695317
0.241439816431
0.147978602736
0.238828357674
0.230465590441
0.199441883189
0.210135026584
0.24681815826
0.265113693385
0.235229380252
0.26035378688
0.172424647709
0.319951861043
0.273861338099
0.244240740637
0.239252401563
0.132183697796
0.148092007689
0.103451115205
0.143736563826
0.1881974303
0.187193105709
0.247216133859
0.230329570411
0.144779796058
0.201210421225
0.104556791591
0.296108354397
0.229039302618
0.230995032256
0.186778433017
0.173985726063
0.145977590818
0.3234491247
0.125989444777
0.253058921766
0.266925068055
0.206641482697
0.156528855119
0.175397072008
0.133542513589
0.180081826472
0.204513228567
0.157734369097
0.180323646827
0.163607587842
0.179766852854
0.275189103057
0.18155648424
0.195822935609
0.234050220445
0.0926246369012
0.19085682995
0.0554937074682
0.119529038811
0.139202491217
0.164205289681
0.146511999953
0.214265529521
0.122401709316
0.167139308406
0.17408604163
0.181709833657
0.227776247646
0.332828818153
0.196384894098
0.225289123662
0.143510727039
0.118915441413
0.280538620158
0.199150173831
0.296369612868
0.196900272863
0.128325951721
0.258777520373
0.235372372476
0.159970352763
0.188064419728
0.223520107522
0.119293839125
0.233608885346
0.115897129551
0.0993272380854
0.0808049434353
0.153376714536
0.0759918682655
0.0936447018604
0.270799215435
0.0710763835761
0.253851405367
0.180108584877
0.155685293511
0.163360264227
0.223283162481
0.0506088210856
0.206489013071
0.225068103157
0.191082268328
0.293531346534
0.151871591255
0.0987335741955
0.206213019619
0.164009038493
0.14595703322
0.172071009372
0.147414785506
0.210395741603
0.262549432728
0.201461695362
0.200456812713
0.140211110344
0.234948025318
0.185284156399
0.241850249649
0.189204406113
0.153033800545
0.2077822181
0.221067642536
0.293584315267
0.189058074167
0.26145952846
0.145901684678
0.304454310685
0.18428195654
0.107266713008
0.294980179619
0.225852178182
0.183043458879
0.198170868298
0.191799999856
0.213462485799
0.234814229982
0.213297936206
0.166605755726
0.24853416782
0.169421474859
0.232552596448
0.211682671722
0.186334732855
0.327045115921
0.189973594718
0.212367288319
0.260104960972
0.233148401551
0.504042929042
0.280177339636
0.276415271976
0.301556200818
0.253775711429
0.279398151755
0.392969902688
0.332436492139
0.216442354597
0.542106758173
0.446484327433
0.35159737105
0.334982479282
0.22450409341
0.438197418497
0.324788963029
0.5488832905
0.228326469935
0.0582343767316
0.401813809002
0.322958316525
0.356169530081
0.233228693113
0.228350465841
0.143045478794
0.148328284706
0.238645277421
0.42030208857
0.112942081953
0.413288915815
0.339126611759
0.241718998681
0.332892036195
0.246513177294
0.257614485703
0.347853869503
0.268955623572
0.312431266078
0.282137268638
0.427821802352
0.334694373058
0.346595639572
0.516906910181
0.367107818482
0.158359428046
0.309289287847
0.310839081163
0.207001887426
0.12722788067
0.243427199493
0.551777277874
0.423489050818
0.247892844025
0.330019501326
0.413570875761
0.412629730516
0.286964612236
0.361386970056
0.471646388009
0.175558111155
0.2964067
0.4287432221
0.137892339248
0.131055317664
0.25161457647
0.316614575628
0.419266676378
0.333051324923
0.513771497525
0.477844074236
0.299197327835
0.457505904562
0.261221871684
0.285351604226
0.153413885681
0.562630619758
0.319820455655
0.353372674321
0.372569004945
0.336446094198
0.369158233398
0.372476534692
0.337199590381
0.183210885988
0.2829269446
0.339671819885
0.397634106305
0.184127057026
0.457305699497
0.235751943926
0.293154008273
0.25250556699
0.406392483916
0.237160721624
0.342227672922
0.28860173639
0.211727967801
0.294400652768
0.264758331007
0.374674167676
0.340516482302
0.250113764741
0.22222816408
0.233451431515
0.209812314399
0.266918845426
0.369496157627
0.463700009102
0.264207781052
0.30944042065
0.519314405586
0.391366786992
0.333366827454
0.323821939261
0.273650590086
0.294886326145
0.35605032548
0.224148192775
0.280459495019
0.220640696193
0.394261644802
0.385695341032
0.116575062408
0.294705821444
0.325837658354
0.329234162914
0.385188772077
0.278717435446
0.251334140796
0.414805153741
0.296639620288
0.267450844633
0.243574680944
0.0659250749499
0.14967980332
0.313474190504
0.325930781486
0.226434335501
0.250750981384
0.479156709076
0.474783091681
0.239707482141
0.396508642725
0.325603724806
0.454002975855
0.343688825446
0.389573353214
0.317452014884
0.349341122116
0.439196495647
0.390094729055
0.344521794599
0.322514432122
0.384620719939
0.508213567237
0.167393294403
0.230133949432
0.25803236449
0.306213471449
0.446858284339
0.145644560692
0.208373962675
0.291158783865
0.393361666999
0.156313563172
0.353723066349
0.280489242688
0.404823128989
0.148356046943
0.273055031871
0.454770449504
0.309734392172
0.251102293219
0.310249297719
0.381339282859
0.118413571338
0.218818140957
0.196907748983
0.411791457806
0.175148591073
0.368651611713
0.482183524585
0.223086268293
0.224896927421
0.245604867954
0.156014984008
0.232859630664
0.279125641815
0.273087487104
0.284030694646
0.261192981601
0.340225786406
0.398406931402
0.287742514232
0.234791007817
0.312609974035
0.0248456156303
0.239596437352
0.289176895205
0.310645888543
0.125021618847
0.345555120374
0.340251644789
0.370776898833
0.260378827993
0.367804377815
0.551462816343
0.23087599868
0.38230644925
0.465207411424
0.202107195358
0.359801081116
0.127809183338
0.302265232445
0.357444328178
0.398069458153
0.340757736924
0.207321418683
0.272431604628
0.407084146978
0.350772064784
0.266814088214
0.0970573099466
0.246305880848
0.239499869939
0.220438708521
0.35799506981
0.288246385412
0.277720149641
0.24649632198
0.522388482997
0.100245617126
0.619617176111
0.219235616861
0.450674276487
0.411080864966
0.247419266559
0.285644734633
0.419023067176
0.185082860216
0.116469282142
0.285508281291
0.387259427984
0.287264679022
0.41328966416
0.147843265077
0.199772236606
0.270479080851
0.209198332408
0.422482364047
0.242389728157
0.566125916913
0.234186065838
0.376341052064
0.213328740252
0.410844015785
0.442238158531
0.349878934073
0.166236538138
0.139204238613
0.105779157745
0.179430253394
0.326448944228
0.163152609036
0.412343551613
0.177864149236
0.140745348173
0.180187582201
0.420926517947
0.321954831519
0.461236937157
0.23442375013
0.153996350445
0.174916717932
0.359970853298
0.3226038887
0.279509807722
0.224018516205
0.24447798026
0.32179469648
0.171016056523
0.482901354703
0.366382249076
0.356866299549
0.337613876506
0.182047610444
0.235413787181
0.393761330522
0.42327479336
0.304431396522
0.455047763305
0.265949012141
0.281783880653
0.32808837706
0.221433281108
0.242702109658


==> eval_data/pdfrate_morph6.dat <==
0.193698927758
0.151155717462
0.100292261983
0.191812801317
0.288314423293
0.241357465951
0.292512089461
0.224437074799
0.252440914139
0.230756877272
0.232560974304
0.253791028761
0.218320377348
0.166995250957
0.142083311541
0.244461632451
0.220357945923
0.212431250242
0.196421213645
0.25107333881
0.263072691417
0.200114949439
0.240721831584
0.148209390471
0.235464459105
0.263828478888
0.233904090007
0.282484645109
0.185343384278
0.250759165295
0.187985245042
0.211229989351
0.213593467722
0.141441811019
0.147343849987
0.180971968563
0.263481119819
0.214902082149
0.223391545717
0.150485290111
0.290068757228
0.244188188744
0.178898201795
0.264031190811
0.211945207196
0.145355140731
0.251759138142
0.249323694584
0.252836967428
0.199137824512
0.300104770779
0.234229654199
0.180491314544
0.246479130321
0.167967485824
0.221544001162
0.235254840944
0.279085112543
0.108376297814
0.132841440077
0.108926654767
0.220580559917
0.232818475694
0.161873405917
0.20557526709
0.196449748064
0.25659923851
0.243234281964
0.210060073675
0.203174201675
0.217491175447
0.241549371515
0.235625799921
0.222844095691
0.233929969549
0.165574213643
0.239771471037
0.124957151346
0.130007974444
0.219027248447
0.172334044642
0.336341984585
0.0955995736647
0.21558980655
0.183988419428
0.204491877192
0.100727483138
0.179851571805
0.140920295879
0.260701732022
0.201797784741
0.269359236869
0.313202681583
0.0764656878838
0.195541725631
0.182742138882
0.244746222225
0.211715104033
0.280419445612
0.240576307268
0.312542408479
0.203555619232
0.264508901735
0.23594723327
0.2108333824
0.244897245674
0.221705482857
0.234508833056
0.150682099046
0.283673055655
0.186069606668
0.152927236314
0.183611201299
0.17272624533
0.244377167654
0.234979186307
0.124313896966
0.161252107674
0.217281679947
0.185763376543
0.141741991068
0.238496919115
0.213738856687
0.222332337003
0.266303108226
0.193693033456
0.160296408837
0.235172774214
0.251497192947
0.27815762592
0.239124632503
0.227957225386
0.195327161855
0.283874708369
0.211024075126
0.182383678709
0.223907845666
0.197348876909
0.157973259676
0.28058819944
0.15570206898
0.23003935915
0.2454621674
0.206260308387
0.194183742417
0.153161856507
0.142045352318
0.206908516676
0.179031480608
0.310368344676
0.181897856307
0.275403220139
0.250637098479
0.252934659993
0.151162011983
0.238308120999
0.23462011766
0.187611698543
0.171542107425
0.269878961393
0.194216791805
0.196220591729
0.178887255468
0.20276621546
0.197896872115
0.191331194523
0.202117151275
0.267206318553
0.154482277411
0.231398840892
0.240191448104
0.206592583863
0.289782856037
0.123847473711
0.194689807491
0.253387154826
0.183313066763
0.231701410378
0.217131689569
0.174763272647
0.137771971932
0.210008593198
0.265642901759
0.184488586956
0.156275932958
0.254466641093
0.171884899476
0.232116536902
0.181947961238
0.0912174785125
0.197141489317
0.248004998853
0.159682587032
0.24017136506
0.159974570091
0.220274030827
0.24591904923
0.164219230389
0.201398666014
0.233198324598
0.261715174617
0.223781444112
0.190009608857
0.162145503939
0.14863425202
0.186428200996
0.235418304705
0.302990501121
0.247581616006
0.293173739645
0.184947375886
0.277846176309
0.105435189518
0.234973851893
0.284658550604
0.264330597444
0.255633489119
0.215669761117
0.226186032414
0.243178640584
0.29310798526
0.231448770446
0.185140891966
0.107907209473
0.231362448728
0.135500139084
0.277322592999
0.120225449744
0.258736561209
0.224267039896
0.124826596208
0.171149821137
0.177078792328
0.185244302304
0.160257560019
0.197787115019
0.263385695034
0.186741183903
0.131868011197
0.225480972561
0.180857293624
0.184655054595
0.194911798311
0.158129558675
0.162838205858
0.200509568144
0.286211293079
0.143836797278
0.157582159213
0.19756316842
0.260046990407
0.155024171809
0.217476550073
0.311454189857
0.225507907713
0.21002308312
0.246486082475
0.207450828782
0.253292421707
0.225686898126
0.173823424343
0.169329997
0.224266085535
0.204913286638
0.135373221517
0.286832032526
0.251424483163
0.270945817018
0.143629736092
0.242594057674
0.183293775063
0.192854410144
0.203933737845
0.18656643058
0.178022080385
0.192750277389
0.248006097914
0.22315404354
0.179918694302
0.239830850516
0.228037807803
0.194514332096
0.26528658012
0.183124654453
0.22465857067
0.177090071103
0.252265834318
0.219728583951
0.319817134325
0.118381565272
0.259094711044
0.220100419341
0.177897453279
0.19862788274
0.206337955559
0.218140833692
0.147971482427
0.205558012899
0.311395577819
0.193519408885
0.215068620683
0.269940568883
0.175070427125
0.274760107043
0.265446131587
0.278126605419
0.196084122468
0.174701366236
0.147588980661
0.205841799338
0.225130539601
0.165349381034
0.201675542991
0.251829993326
0.201329688625
0.213586738897
0.199437398766
0.257415243116
0.156345346666
0.220316704097
0.243309233524
0.148929573968
0.17902658463
0.23699833157
0.19131354697
0.156956926249
0.221156774642
0.307853679312
0.189671862274
0.201432061553
0.158807048962
0.20315810301
0.139375867429
0.130247636139
0.181162404026
0.182683201293
0.202933865476
0.127575399649
0.323851484419
0.213733255926
0.258187766349
0.145055078645
0.259547188551
0.108112795836
0.147165831319
0.222238738135
0.225397020706
0.216536180487
0.24441090041
0.248749406475
0.184706001855
0.253883688328
0.149144921179
0.208066243821
0.303501405802
0.244115058155
0.204363998863
0.237819865844
0.258539316708
0.174802904037
0.158833963235
0.192689446387
0.275666277059
0.145342687151
0.341687354038
0.222517073967
0.202566270297
0.200452853103
0.20266365991
0.224139097619
0.215847461291
0.256771714056
0.231126234233
0.157552619296
0.209283917611
0.188764106049
0.172530261451
0.282582335289
0.241937078157
0.182123442313
0.200847944727
0.188070204903
0.283185102243
0.184923998744
0.141178117169
0.241730197168
0.237799884859
0.122284970442
0.271831812707
0.178581574071
0.194630630676
0.204924047995
0.215909861778
0.237078779943
0.155334386901
0.194887723454
0.217611857965
0.169357686879
0.237285133526
0.135390013605
0.208262400276
0.162218414911
0.251862148159
0.186813833529
0.226243186478
0.198090281148
0.211572584288
0.245180469432
0.228679424176
0.275327730043
0.196944310986
0.190691256044
0.135350764147
0.206434672869
0.22579794694
0.274339614647
0.24312322411
0.170500553294
0.103849587829
0.226163506288
0.229822342582
0.167620975974
0.247853069221
0.0956244846403
0.192823782885
0.21485428233
0.168685254181
0.147582052914
0.281880897686
0.26007596081
0.197290997788
0.200721279064
0.162009827554
0.171128381034
0.214066881669
0.232381416738
0.215482561426
0.251384707971
0.226713158773
0.0976452777095
0.117460198066
0.21734725554
0.251149335548
0.203174189474
0.192585974692
0.237001195585
0.249028463049
0.170298459429
0.178993290737
0.16664026087
0.200527058463
0.150339303892
0.201833026348
0.181434986908
0.20079478732
0.206700858217
0.221837703091
0.216299473852
0.181665359671
0.202560290179
0.139556501945
0.167811963432
0.231785384799
0.265866695564
0.151236335215
0.185776901757
0.138727259573
0.137757090846
0.201136761402
0.171537154576
0.193679989844
0.17266125324
0.216629850318
0.221308943692
0.272361573272
0.16898400038
0.159072831153
0.233907718449
0.20743888901
0.245082707223
0.187392357917
0.221434633357
0.233784504298
0.225695272321
0.226072551948
0.137286872614
0.21060986008
0.248836671281
0.293866728699
0.244728177376
0.183364095376
0.18789815109
0.229230761988
0.156306495748
0.219766285984
0.174928938736
0.237110541759
0.18358618486
0.241592960507
0.18296284093
0.17721437356
0.226981431396
0.23301033163
0.297463789094
0.218230639776
0.301471442078
0.285270184919
0.200977784955
0.231381965043
0.218192547581
0.191867966412
0.171008896116
0.248717998509
0.157144503788
0.306070642955
0.167112826351
0.229784287352
0.26900166175
0.225671510025
0.21271344211
0.164551301239
0.125379366734
0.159944935899
0.217463956811
0.139668372808
0.192777738313
0.253985662849
0.151423193161
0.226057888012
0.270334190588
0.242828869259
0.128934677005
0.205171626064
0.201029865922
0.237677326094
0.293876357318
0.171378610842
0.169040512202
0.293437077183
0.193043738255
0.163758464225
0.130712600891
0.181361624681
0.203285705901
0.242833526805
0.190532879639
0.131488189065
0.195811534117
0.183729211839
0.125912973473
0.138310201912
0.253916468393
0.131748800212
0.18350319189
0.288519722518
0.186364440491
0.156725870039
0.22439428107
0.163158304532
0.270697280429
0.191059477446
0.240184141873
0.218294882629
0.191752394671
0.226305180973
0.151953344466
0.252203445774
0.249516555592
0.124927911483
0.162038862608
0.195243847124
0.273795345203
0.216218672719
0.181413895904
0.255919028615
0.263715636059
0.249455065671
0.198451487419
0.20247293045
0.217896449035
0.230180095388
0.298162211254
0.208996139913
0.194851165958
0.228469587632
0.234685054052
0.183773088604
0.268983141465
0.194629063101
0.226645713629
0.179306973033
0.216849379898
0.257082473842
0.182728721111
0.171514521003
0.269780203667
0.184007871658
0.21950526978
0.207262739734
0.203532864017
0.239491233507
0.231989682903
0.220225973178
0.27591613606
0.292044426619
0.239665945083
0.232819819996
0.229652667718
0.205943335859
0.226315568155
0.269968047192
0.18290619853
0.245874759532
0.245422209191
0.187517866758
0.179650387734
0.171846624061
0.244434347599
0.103869912584
0.20255596512
0.287559322437
0.233587758699
0.189612559373
0.264408653612
0.0927898908294
0.254563137256
0.206977749572
0.221476898791
0.234177609635
0.222054858407
0.155856194568
0.198240672351
0.219543810421
0.236512851341
0.192868512548
0.196106388566
0.203799475751
0.293689897437
0.204346724089
0.220684288111
0.164782854687
0.148902775843
0.195998859549
0.247257387411
0.255169086461
0.265006553283
0.196636629159
0.172656034145
0.193391494253
0.173879712801
0.132816205421
0.300473754947
0.167525380924
0.139244777878
0.199766656773
0.232853209215
0.225927864229
0.17172578158
0.112736233569
0.205070961287
0.157059349722
0.169511267792
0.193061268513
0.21323599166
0.154298432901
0.299403860719
0.223563085234
0.24242480324
0.271989872744
0.184718401765
0.208316688981
0.109104543782
0.190633809287
0.299142144234
0.209043273961
0.148234068484
0.21210292913
0.214667809911
0.221242154069
0.208422975163
0.178262451693
0.224748653741
0.169147760327
0.226324251235
0.115662078717
0.0933361560308
0.23648053848
0.172356524985
0.266773037638
0.211682367449
0.253629017482
0.134005061144
0.273708877506
0.24482459946
0.262083093592
0.176063313693
0.165496287344
0.226221773992
0.251282985997
0.196223685889
0.364473854317
0.450265563126
0.329700663386
0.290814325687
0.370550998665
0.512380649661
0.38125285477
0.27685007148
0.39285078958
0.245683865481
0.18293269145
0.254543120195
0.199582913542
0.435809267764
0.310739959657
0.151724291655
0.313209562599
0.506176038866
0.398989631396
0.37936440975
0.251540794109
0.356726046337
0.241064277222
0.150770654195
0.444429028647
0.463247256053
0.146454770585
0.42462030153
0.3470414907
0.289181809781
0.273822797116
0.166852342602
0.310128350683
0.257218479122
0.283227893823
0.223632228462
0.198509244101
0.110294218351
0.206993756732
0.374747663409
0.349603349765
0.261924103302
0.225779017349
0.487299248556
0.284677872075
0.214001577457
0.37611089599
0.204250688027
0.559296328624
0.520653633543
0.482243975173
0.123725712452
0.487873635011
0.321599120845
0.201628715722
0.268341765406
0.592170488934
0.346484172179
0.34783691245
0.339054978117
0.266226691033
0.339978976091
0.317238051938
0.187448487829
0.43243757672
0.221978349257
0.389577741635
0.317023638613
0.257337307844
0.277394844692
0.276528773183
0.323367742901
0.377409973166
0.165349682171
0.259073877287
0.341529369432
0.298930768699
0.332481308653
0.364383927056
0.290824287548
0.298508998572
0.475417206297
0.343244562171
0.212664650999
0.206717561241
0.487971396191
0.18298047111
0.313948914701
0.319543023055
0.168022675257
0.209995724325
0.429545759528
0.000424476189402
0.313961409677
0.337159432484
0.348053053127
0.651142582053
0.388837708427
0.11555647898
0.208145989438
0.337412461332
0.348175049939
0.0978633206299
0.353774681088
0.382361343487
0.274142481672
0.23292685824
0.260566739128
0.42119153707
0.275980650599
0.419303923021
0.221112016507
0.522096020213
0.429823208466
0.366904487007
0.139167503404
0.251111817391
0.279850559436
0.136790346714
0.576734734681
0.24490777473
0.33905571778
0.404924213791
0.375541326318
0.300153451113
0.468342215929
0.384795350437
0.365120401958
0.449960988504
0.309655477947
0.104790392976
0.310489020259
0.287291001246
0.411081512405
0.325201766643
0.318566366291
0.39739909718
0.344327589773
0.393331458562
0.293057338972
0.163641453915
0.195497120388
0.578264387614
0.476480868754
0.0988696453112
0.43088375318
0.0807454756416
0.416581644785
0.310970696354
0.425059582774
0.188528707756
0.434825500393
0.39494688944
0.123943915334
0.311833400325
0.173790352706
0.352606391108
0.328825259275
0.259393997633
0.425369569872
0.341603426717
0.350656842235
0.340549326148
0.381550668597
0.335427370652
0.201234987025
0.374320575441
0.0706429398106
0.555245275171
0.212716326827
0.0954942201658
0.225350082644
0.166588554408
0.357721502116
0.404042642922
0.362664774816
0.256487381834
0.202791702862
0.401570574138
0.295073391404
0.478070003425
0.174442702285
0.19971983685
0.292757044028
0.239185225573
0.469612253807
0.175372504048
0.277794977602
0.338455631133
0.264977983818
0.209705288598
0.434357899771
0.344239592241
0.262221038388
0.212485043214
0.287157858033
0.494804074976
0.411766899434
0.335349369927
0.468156139473
0.347861979499
0.190558685734
0.141926860163
0.381262889961
0.362109972477
0.387634856202
0.0867472391783
0.258362947107
0.232414269218
0.0981845085309
0.191749008575
0.473642197716
0.270163743988
0.34611769029
0.248162830258
0.0925888074828
0.435087725361
0.261168044041
0.333985204499
0.385649305974
0.198596624609
0.320359042728
0.360388094252
0.319664720699
0.316399599417
0.228323922967
0.119183925292
0.395857452972
0.32059541922
0.315770048737
0.320714882686
0.270464744819
0.1100573187
0.307405040114
0.123586237917
0.178653140788
0.367018216731
0.317052237856
0.300495550316
0.459239968415
0.412704965864
0.26326738268
0.0685690155829
0.235479893806
0.391476310861
0.50020253297
0.240693448516
0.166396006083
0.401527539057
0.5420683862
0.17884416918
0.64013029394
0.276041101774
0.342199437155
0.209381978491
0.318730566226
0.161510450371
0.406676875634
0.351361848163
0.105664281186
0.432378190767
0.428111546828
0.21353663783
0.397547192497
0.270948835674
0.446234432708
0.307937706642
0.599910842993
0.34909497539
0.230723824493
0.113393568563
0.301773139044
0.112759605324
0.198514491945
0.442044050061
0.25888986067
0.321646341908
0.125271490169
0.208010101483
0.248761758903
0.17136728511
0.385615147669
0.246227506991
0.391125252975
0.247354811345
0.307768774148
0.275247783366
0.271388679139
0.25437033999
0.236379124982
0.441957551114
0.26670480688
0.442391697542
0.429264925335
0.336260349711
0.468040764629
0.365358228396
0.160443113068
0.202860209664
0.325124189536


==> eval_data/pdfrate_morpher_H1.dat <==
2	10234.4415846
3	6721.85822993
4	9608.72253779
6	7618.22016052
7	6663.11957187
9	6374.0259337
11	9874.54624932
12	10314.7711094
14	10382.9334174
15	8503.36171616
16	9254.53643556
17	7033.12997688
18	8708.44236114
19	6958.36493493
21	7984.94351659
22	6193.51822221
23	7143.09016248
24	9810.49564978
25	10298.2493589
26	9783.31171541
27	9343.49224161
28	7435.4097597
29	9333.03626261
30	9232.09410745
32	8962.45656473
33	9871.42631987
34	6868.85404002
35	6989.5729865
37	11361.9830666
38	7752.11419147
39	9115.16872243
40	7406.4267515
41	6131.65913697
42	9450.33050836
44	8825.95423608
45	9020.72939887
47	10628.4330366
49	7501.97575791
50	8388.74914791
51	6457.91205854
52	8944.82232636
53	7371.02238808
55	10199.3493243
56	6921.65599814
57	7324.21250798
58	8046.26884924
59	9419.92746621
60	7754.48194274
61	9560.25344211
62	7535.03564349
63	6726.79752328
64	8987.16379952
65	7691.54732424
66	10027.7028552
67	6065.28314574
70	7359.3826487
71	8866.73410029
72	7477.065231
73	6696.49444676
76	7085.99957335
77	9350.02431982
78	9003.8406482
79	9679.90714864
80	8721.29025261
81	9768.08860946
82	6738.70528601
83	6144.31544475
84	6295.20119341
86	7974.21779649
87	7830.8495309
88	6934.1577317
89	6565.156832
90	10093.5527751
93	8010.41574831
94	6561.52386284
95	6797.27875397
96	9389.74974249
97	11531.5672144
98	8349.43621984
99	7064.99011661
100	6442.92138174
101	7826.05143996
102	7823.4240467
104	6209.14028806
106	7535.13116142
107	6434.61132639
109	7901.50984903
110	7908.32448622
111	8691.07521715
112	6132.319823
113	7653.89708388
114	6206.48768756
117	8875.16665198
118	6376.92761292
119	8910.17405375
120	13003.8080391
121	8065.47187467
122	8145.85501109
123	9521.52195824
124	10377.4178546
125	9191.51591411
127	6506.95120381
128	7493.51672604
129	11081.0871922
130	8370.16250142
131	7433.85351868
132	8803.55052726
134	10701.5350267
135	8408.98520974
137	6320.05126368
138	7886.11277045
139	6555.95489459
140	8091.97599599
141	7619.25197341
142	6915.50031285
145	9291.30178717
146	7547.75806866
147	10196.326218
148	8490.45252851
149	8229.1361754
151	7381.80576233
153	9202.25787021
154	8196.35768443
155	8935.24528616
156	6293.72456129
157	7929.22197494
161	12013.4409531
162	6717.18957774
163	10275.079144
165	7248.88515536
170	8401.80878189
171	9866.96688613
172	8108.30829137
173	8899.1644469
174	8313.48755365
175	8418.03727202
176	7214.38101966
177	7917.72789953
178	8015.35269658
179	10663.9604203
180	7060.04854366
181	7337.95996349
182	6205.53886219
183	6274.25267282
184	9365.14092298
185	8941.46482614
186	9418.38946017
187	9775.93823551
188	8200.96895883
189	8373.16417742
191	9657.92359084
192	9152.24559829
193	6979.2771996
194	8861.37512325
197	11148.2704036
198	9922.01870633
200	8941.12146067
202	6758.63443374
203	8559.55961997
204	6963.01643426
205	10257.3964973
207	7488.70995054
208	7093.10414192
210	6256.12739716
211	9104.04971654
213	6707.8869302
214	7148.52367461
215	7865.1034519
218	9402.40631868
219	7444.25548
220	11330.3955028
221	7741.68653189
222	7521.34157
224	6281.0262791
225	6437.8893731
226	7186.82412496
227	7454.86317796
228	8841.27336096
229	11731.5067817
230	8856.91646616
231	12073.303729
233	9429.95834709
234	8581.18842887
235	8290.59251227
237	7074.23312482
239	6694.98498095
240	6993.68434231
243	8042.47162875
244	9183.77879505
247	7011.54531566
252	7450.84190581
253	7869.48679162
255	6741.51269967
256	8106.79859051
257	10079.3983908
258	6319.37604256
259	9889.62542761
260	8475.28347395
261	8353.14427762
262	9899.22495663
263	8700.86067045
264	8692.21054957
266	6363.37336807
268	9997.99776744
269	6348.34460375
270	8489.91745972
271	7034.14060306
272	8850.68225844
273	7983.75381972
274	8030.64476995
276	9539.86639832
278	7807.52016574
279	8381.43884355
280	6020.96844501
281	7412.76637031
282	14159.5947628
283	8851.3966973
284	9170.11005566
285	7337.99848649
286	11111.4063003
287	6798.0397205
288	10756.7643289
289	8517.39581572
290	6066.28789926
291	10019.8339451
294	8975.08127523
295	7773.66767484
296	9575.64849811
297	6906.93478265
298	11625.7939732
299	7121.06398297
300	8519.69673791
302	7591.57287276
303	6231.30464224
304	6589.51922809
305	6031.13125366
307	6793.62411789
308	6546.57068685
309	6890.59636835
311	6621.61569501
312	11298.7936182
314	6148.37848646
315	6566.53918756
316	9313.15851486
317	7987.9918628
318	7027.62616375
319	9325.97276712
321	7462.04951218
322	12185.8331968
323	9246.83376391
324	7059.41404078
325	6862.2681532
326	9029.19071153
327	6050.36766792
330	9297.78644757
331	9585.32537181
333	8541.89413059
335	7147.18103238
336	6003.7438206
337	9846.38413543
338	10191.5749855
339	8236.69804453
342	11562.6572429
343	8331.50163772
344	10955.381453
346	8787.03541398
347	7747.47306292
348	6556.49037327
350	7446.13231307
351	17539.8114354
352	15977.7099982
353	11587.0877349
354	13490.1484857
355	12868.6953159
356	10204.36673
357	14571.4632953
358	12900.8432313
359	12970.1230133
360	11007.3307993
361	12441.2947197
362	12218.0223475
363	13046.4933337
364	15622.0340805
365	11670.1084134
366	12731.4420389
367	14704.6544255
368	15451.0886834
369	13599.3265283
370	14343.5172558
371	14321.7107135
372	19026.1286549
373	11385.804249
374	6603.66834636
375	18450.0831787
376	20425.1041072
377	14976.6589158
378	7186.22684154
379	11513.4587303
380	18091.4714153
381	19603.4375281
382	14508.0211299
383	19043.365711
384	15706.2689653
385	16124.3507465
386	17160.0016877
387	12960.9976115
388	15907.3351038
389	15037.709382
390	8690.67519357
391	13127.5788556
392	15515.0137022
393	13514.2391858
394	20248.5608645
395	16635.6161055
397	12740.9635924
398	15027.3596222
399	11149.1877275
400	16603.7023243
401	17347.2871115
402	24635.2119695
403	28143.6913836
404	19314.0681042
405	26059.322931
406	26185.4208346
407	21775.4287399
408	31444.1721661
409	22595.0047853
410	18252.9298622
411	27595.4684594
412	21917.7674336
413	21224.5689145
414	20879.9501115
415	24505.7791657
416	23568.5885357
417	19894.8350301
418	15107.0575101
419	22514.4036192
420	22476.0505426
421	25672.439457
422	18358.3851069
423	23543.967547
424	17996.9241763
425	24436.4900218
426	23026.9313736
427	26710.3395157
428	22420.0824408
429	23800.411221
430	24871.8378476
431	23659.1074019
432	28070.5685364
433	19586.4923391
434	22946.4674016
435	21979.5245567
436	25607.7826895
437	24232.4788561
438	23522.1999765
439	21962.8101621
440	23071.295813
441	20796.0986486
442	27615.1052512
443	24454.609911
444	29491.8187067
445	23685.692096
446	23711.8354587
447	22820.7817296
448	25802.6497417
449	21418.6511657
450	25117.1096159
451	24475.7404385
452	21197.0817854
453	20256.3326977
454	30798.4568372
455	22000.8385099
456	16114.6833341
457	20272.3007209
458	24622.3136732
459	27407.4675614
460	25317.0083376
461	26026.9470476
462	20381.3083544
463	23870.4168142
464	22718.0534646
465	20056.8245285
466	22423.4236576
467	25459.8198224
468	22034.5383065
469	24792.6173969
470	21557.6643559
471	21792.4709526
472	24483.9433161
473	24244.1048144
474	22881.1670666
475	24600.7743022
476	21602.9413736
477	22625.3649379
478	25358.511904
479	23063.0261748
480	23321.4181919
481	27362.5572655
482	28923.8254035
483	35810.2331565
484	45162.7957724
485	29675.5342011
486	35922.9595101
487	27701.3557744
488	28999.9115093
489	40088.1283784
490	35668.5087749
491	32403.3465001
492	34736.4993402
493	33316.0008948
494	27500.5896601
495	32162.5902439
496	24565.581443
497	38336.3466052
498	27249.1054166
499	21256.0478248
500	19570.8651188


==> eval_data/pdfrate_morpher_queries.dat <==
52601.9098077	10234.4415846
54472.3200954	6721.85822993
47900.3286273	9608.72253779
56787.8807773	7618.22016052
50749.0123007	6663.11957187
46885.4197986	6374.0259337
49803.4773773	9874.54624932
54242.2955929	10314.7711094
48621.5246407	10382.9334174
49797.8173071	8503.36171616
50280.3513255	9254.53643556
53501.46591	7033.12997688
47769.5292226	8708.44236114
55719.4689182	6958.36493493
53182.3411604	7984.94351659
50929.4512362	6193.51822221
52788.6483294	7143.09016248
48722.7611945	9810.49564978
48527.5364971	10298.2493589
50372.9509126	9783.31171541
50525.4161454	9343.49224161
48757.7970768	7435.4097597
53980.6622192	9333.03626261
51782.2150128	9232.09410745
49885.0607252	8962.45656473
49155.5172744	9871.42631987
55540.8048506	6868.85404002
46200.279619	6989.5729865
47370.1558451	11361.9830666
53285.5990263	7752.11419147
55651.8600153	9115.16872243
49033.2462557	7406.4267515
51685.6710553	6131.65913697
44866.6799173	9450.33050836
54647.514125	8825.95423608
49719.2160888	9020.72939887
57983.1932781	10628.4330366
44829.3434111	7501.97575791
50552.6551756	8388.74914791
59014.6130964	6457.91205854
48549.8848911	8944.82232636
49832.3029677	7371.02238808
54642.6206913	10199.3493243
47783.7556475	6921.65599814
49650.2352471	7324.21250798
58471.9659093	8046.26884924
50067.4377172	9419.92746621
52480.1019666	7754.48194274
43758.8584093	9560.25344211
48033.3831296	7535.03564349
52396.7237875	6726.79752328
50436.0355221	8987.16379952
54010.0720603	7691.54732424
47861.8287621	10027.7028552
50270.0057126	6065.28314574
53408.896414	7359.3826487
57042.3169605	8866.73410029
50675.6174922	7477.065231
49521.1414244	6696.49444676
45178.4483551	7085.99957335
53062.8447888	9350.02431982
51483.1043434	9003.8406482
56229.220679	9679.90714864
46128.8773594	8721.29025261
49860.5729662	9768.08860946
52323.7167191	6738.70528601
52340.4985211	6144.31544475
53011.2981852	6295.20119341
52736.9286132	7974.21779649
45721.2911739	7830.8495309
48553.46206	6934.1577317
43875.7521887	6565.156832
49698.1815897	10093.5527751
49041.3999952	8010.41574831
46415.3289511	6561.52386284
56048.3713057	6797.27875397
53498.2002844	9389.74974249
57436.7503813	11531.5672144
48020.1572056	8349.43621984
58718.3580568	7064.99011661
50151.7664628	6442.92138174
54341.2897273	7826.05143996
54271.5530712	7823.4240467
57468.7474808	6209.14028806
51848.3552879	7535.13116142
52990.0543488	6434.61132639
60984.3698097	7901.50984903
51624.9232909	7908.32448622
47906.7999414	8691.07521715
53543.5502275	6132.319823
55615.9425488	7653.89708388
52398.3237153	6206.48768756
46112.5038586	8875.16665198
44243.0663968	6376.92761292
52043.8444067	8910.17405375
45110.0785955	13003.8080391
54672.5732311	8065.47187467
53125.5181765	8145.85501109
45742.2061011	9521.52195824
49479.117152	10377.4178546
47394.5634119	9191.51591411
56535.0957939	6506.95120381
52904.0640344	7493.51672604
48739.9694128	11081.0871922
55948.5223572	8370.16250142
55574.4985072	7433.85351868
52286.4901407	8803.55052726
50369.2916382	10701.5350267
45006.23553	8408.98520974
42351.3365458	6320.05126368
46778.4497959	7886.11277045
49259.5568708	6555.95489459
46089.80971	8091.97599599
50425.232013	7619.25197341
53225.6007132	6915.50031285
47593.261331	9291.30178717
48164.8430317	7547.75806866
54365.2654097	10196.326218
48569.9765866	8490.45252851
50117.3147316	8229.1361754
50130.1113234	7381.80576233
52906.9522888	9202.25787021
54561.7880653	8196.35768443
51229.1094062	8935.24528616
44724.513896	6293.72456129
56650.953069	7929.22197494
47061.4624076	12013.4409531
47642.5286438	6717.18957774
49892.1520219	10275.079144
53417.3177593	7248.88515536
49822.0412023	8401.80878189
49112.0423138	9866.96688613
49703.5909889	8108.30829137
46556.5682884	8899.1644469
47682.2116518	8313.48755365
48622.7360446	8418.03727202
49830.6585257	7214.38101966
52050.019942	7917.72789953
37990.9591159	8015.35269658
55445.9617806	10663.9604203
53777.9424219	7060.04854366
53430.5188444	7337.95996349
45325.2729493	6205.53886219
53136.7050031	6274.25267282
53876.3618044	9365.14092298
51344.3242578	8941.46482614
49152.3846792	9418.38946017
58847.4919235	9775.93823551
51753.4320234	8200.96895883
44764.1005262	8373.16417742
49536.9967484	9657.92359084
56677.1295122	9152.24559829
53975.5999201	6979.2771996
56184.3640019	8861.37512325
55859.0980116	11148.2704036
47367.6544754	9922.01870633
51316.2344848	8941.12146067
48142.7244276	6758.63443374
52389.2877688	8559.55961997
47361.4124029	6963.01643426
50580.9404107	10257.3964973
55999.6521313	7488.70995054
51260.8093407	7093.10414192
53450.240167	6256.12739716
52000.4844113	9104.04971654
53531.4438548	6707.8869302
56143.8191066	7148.52367461
52158.396423	7865.1034519
55179.2527327	9402.40631868
50766.7165639	7444.25548
54450.6639245	11330.3955028
50858.4683519	7741.68653189
58388.9890769	7521.34157
55330.284844	6281.0262791
53202.0837592	6437.8893731
54856.0749287	7186.82412496
47556.8459024	7454.86317796
42948.5929123	8841.27336096
52387.7787449	11731.5067817
45309.7690924	8856.91646616
50896.8567946	12073.303729
52165.5137309	9429.95834709
48021.4271814	8581.18842887
48922.6484731	8290.59251227
51180.4624849	7074.23312482
53447.359112	6694.98498095
58379.7051932	6993.68434231
53625.0379486	8042.47162875
56185.8287051	9183.77879505
51383.5741755	7011.54531566
55318.9677899	7450.84190581
44014.6858755	7869.48679162
49166.6747556	6741.51269967
50216.5188378	8106.79859051
52959.3168802	10079.3983908
55873.5769067	6319.37604256
56200.6306609	9889.62542761
52449.4461414	8475.28347395
57077.9444631	8353.14427762
54559.7845037	9899.22495663
53537.0986443	8700.86067045
55209.8848734	8692.21054957
53604.8069097	6363.37336807
50093.6838232	9997.99776744
42094.3716937	6348.34460375
50537.3609957	8489.91745972
45638.6882359	7034.14060306
43227.9042172	8850.68225844
51561.8147599	7983.75381972
51199.9887132	8030.64476995
50848.791327	9539.86639832
52574.4063703	7807.52016574
50753.3121588	8381.43884355
41989.9139375	6020.96844501
50658.1663039	7412.76637031
51861.0694016	14159.5947628
55624.4673667	8851.3966973
58467.8353163	9170.11005566
48711.349414	7337.99848649
51239.4182312	11111.4063003
42812.2358967	6798.0397205
51643.0023536	10756.7643289
42664.2314957	8517.39581572
51287.048691	6066.28789926
58433.2064619	10019.8339451
54270.6359863	8975.08127523
56075.4917526	7773.66767484
46179.591684	9575.64849811
52218.6858764	6906.93478265
50414.525534	11625.7939732
58334.5883714	7121.06398297
50310.159366	8519.69673791
45518.5634305	7591.57287276
50946.2879016	6231.30464224
53929.987357	6589.51922809
54870.4599338	6031.13125366
48257.6549446	6793.62411789
48921.55399	6546.57068685
51281.6652052	6890.59636835
50556.4338492	6621.61569501
47121.760862	11298.7936182
52737.4054744	6148.37848646
46078.7560992	6566.53918756
55522.024284	9313.15851486
51797.9308267	7987.9918628
49198.8892275	7027.62616375
50874.9833821	9325.97276712
50276.2723058	7462.04951218
51751.4333869	12185.8331968
50083.0968209	9246.83376391
56999.0823192	7059.41404078
51471.8939289	6862.2681532
51891.0430081	9029.19071153
49379.7104845	6050.36766792
52165.3617467	9297.78644757
55297.3943316	9585.32537181
51275.1774594	8541.89413059
48803.9105011	7147.18103238
54211.1067593	6003.7438206
52139.9266068	9846.38413543
54653.1271893	10191.5749855
53826.1262132	8236.69804453
49453.2447131	11562.6572429
54147.8947512	8331.50163772
50181.7854784	10955.381453
48509.5816969	8787.03541398
56346.387419	7747.47306292
44390.013542	6556.49037327
44950.6987479	7446.13231307
47854.2644505	17539.8114354
47751.0513968	15977.7099982
49323.2035748	11587.0877349
55284.4845621	13490.1484857
54785.9284063	12868.6953159
52072.2472061	10204.36673
54984.9325085	14571.4632953
52465.6645628	12900.8432313
48454.1534931	12970.1230133
46838.5655978	11007.3307993
52163.5798136	12441.2947197
48405.2605784	12218.0223475
53715.7690578	13046.4933337
50620.2263126	15622.0340805
50989.7127751	11670.1084134
53461.4759632	12731.4420389
52514.3003737	14704.6544255
50899.3779407	15451.0886834
52117.1828258	13599.3265283
51655.5635047	14343.5172558
44831.9187067	14321.7107135
53654.2114315	19026.1286549
57313.8510792	11385.804249
43629.8110085	6603.66834636
52382.7524092	18450.0831787
53936.9131516	20425.1041072
46072.9692378	14976.6589158
46736.1540611	7186.22684154
50729.4986724	11513.4587303
53177.4680579	18091.4714153
49254.099499	19603.4375281
48668.2219098	14508.0211299
50668.4070621	19043.365711
47821.1405556	15706.2689653
50000.2673941	16124.3507465
49698.7249808	17160.0016877
56945.8041666	12960.9976115
45332.4742489	15907.3351038
55881.523154	15037.709382
46301.7778443	8690.67519357
52795.9166518	13127.5788556
55583.7124405	15515.0137022
55480.2478819	13514.2391858
49043.5006748	20248.5608645
46070.3595127	16635.6161055
53860.7169105	12740.9635924
49529.9787095	15027.3596222
54380.8350863	11149.1877275
51463.9916579	16603.7023243
46878.5470902	17347.2871115
53081.18053	24635.2119695
50822.1685318	28143.6913836
52341.8034537	19314.0681042
52854.9219076	26059.322931
47043.768195	26185.4208346
49363.2549037	21775.4287399
51449.8534516	31444.1721661
49311.1623648	22595.0047853
48084.6669577	18252.9298622
47832.6478191	27595.4684594
47049.0255968	21917.7674336
54591.3682835	21224.5689145
48690.9909895	20879.9501115
59604.966612	24505.7791657
47661.7884529	23568.5885357
55455.3444297	19894.8350301
53201.2217728	15107.0575101
45018.3882833	22514.4036192
55126.2345445	22476.0505426
54092.2455727	25672.439457
54210.5952299	18358.3851069
49842.6780837	23543.967547
51228.7034079	17996.9241763
52126.9557039	24436.4900218
57804.4726134	23026.9313736
43742.3437528	26710.3395157
55102.9829982	22420.0824408
53656.2525711	23800.411221
51670.5516301	24871.8378476
61284.871587	23659.1074019
55075.695366	28070.5685364
77553.9657534	19586.4923391
73875.3038147	22946.4674016
89406.8277157	21979.5245567
87129.8104858	25607.7826895
74184.1113688	24232.4788561
80435.1967883	23522.1999765
76626.9416254	21962.8101621
64772.0402453	23071.295813
81314.2749329	20796.0986486
87367.5747213	27615.1052512
77448.9508804	24454.609911
94898.9771731	29491.8187067
51428.0139266	23685.692096
62895.2742408	23711.8354587
93269.8482759	22820.7817296
84178.1723852	25802.6497417
49375.2656527	21418.6511657
55621.3661827	25117.1096159
82300.1630685	24475.7404385
77495.1403088	21197.0817854
75308.9538322	20256.3326977
83785.9847395	30798.4568372
77909.2670615	22000.8385099
84406.4533497	16114.6833341
81564.7730841	20272.3007209
71205.6581904	24622.3136732
66033.4049035	27407.4675614
71430.0986661	25317.0083376
78650.7905037	26026.9470476
75820.4483054	20381.3083544
82397.9736078	23870.4168142
69174.1447369	22718.0534646
68586.7506102	20056.8245285
70760.6542254	22423.4236576
60413.1032057	25459.8198224
61967.0713397	22034.5383065
58609.497895	24792.6173969
73357.8323539	21557.6643559
68681.3996903	21792.4709526
100150.284585	24483.9433161
63818.7683551	24244.1048144
76796.6014918	22881.1670666
74530.3741567	24600.7743022
76189.5925302	21602.9413736
84972.1209392	22625.3649379
63777.8013002	25358.511904
89646.047241	23063.0261748
62390.4207007	23321.4181919
89357.6804037	27362.5572655
76155.0747439	28923.8254035
65422.6173562	35810.2331565
68299.3888253	45162.7957724
71041.5142466	29675.5342011
80077.4682892	35922.9595101
66044.6089427	27701.3557744
73882.2591969	28999.9115093
69760.9350223	40088.1283784
63671.540811	35668.5087749
72604.768947	32403.3465001
91473.328775	34736.4993402
80282.5159581	33316.0008948
76265.1231047	27500.5896601
84684.4486482	32162.5902439
60963.6455094	24565.581443
72215.3432023	38336.3466052
73454.5289919	27249.1054166
59456.9128386	21256.0478248
73772.0838013	19570.8651188


==> eval_data/pdfrate_morpher_query_ratio.dat <==
5.13969515316
8.10375914399
4.98508812581
7.4542189095
7.61640426129
7.35569956669
5.04362186574
5.25870084926
4.6828312083
5.85625061821
5.43304915115
7.60706343916
5.48542750145
8.00755198085
6.6603277844
8.22302436337
7.39016967848
4.96639139691
4.71221222228
5.1488649629
5.40755157054
6.55751312336
5.78382647408
5.60893491879
5.56600306678
4.97957596821
8.08589096915
6.60988585544
4.16918028899
6.8736860307
6.10541194683
6.62036470499
8.42931250755
4.74763077097
6.19168337647
5.51166251534
5.45547900414
5.97567159076
6.02624470994
9.13834263481
5.42770813323
6.76056866254
5.35746143738
6.90351494792
6.77891789636
7.26696646668
5.31505554547
6.76771218943
4.57716510072
6.37467231772
7.7892524052
5.61200804249
7.02200347778
4.77296041309
8.28815481564
7.25725226741
6.43329509099
6.77747430664
7.3950843711
6.37573399313
5.67515580428
5.71790487581
5.80885950821
5.28922625246
5.10443495751
7.76465426196
8.51852399047
8.42090610872
6.61342967537
5.83861188923
7.00207061025
6.68312323856
4.92375506396
6.1222040823
7.07386423053
8.24570733883
5.69751076989
4.98082778459
5.75130535059
8.31117341817
7.78401031013
6.94364075475
6.93705885649
9.25550797931
6.88088291726
8.23516008364
7.71806540457
6.52792173372
5.51218333111
8.73136949359
7.26635620251
8.44250828376
5.19567751985
6.93799100168
5.84094587746
3.46898988818
6.77859573261
6.52178538707
4.80408555499
4.76796037755
5.15633806815
8.6884155149
7.05997810755
4.39848261885
6.68428149964
7.47586677186
5.93925030348
4.70673520318
5.35216014863
6.70110649089
5.93175004689
7.51371198595
5.69574226775
6.61813419335
7.69656544072
5.12234586942
6.38134431358
5.33184837826
5.72054038622
6.0902279004
6.7910363585
5.74934467551
6.65683345774
5.73337471614
7.10620769315
7.14457903285
3.91740073401
7.09262826252
4.85564649407
7.36903904731
5.9299184849
4.97742040493
6.12995821111
5.23156624043
5.73552451292
5.77601814692
6.90712874603
6.57385813234
4.73977385076
5.19937805424
7.61721992269
7.28138598606
7.30400275558
8.46900942216
5.75286183598
5.74227212835
5.21876748536
6.01962599454
6.31064844693
5.34613911512
5.12915600154
6.19270198811
7.73369481917
6.34036627729
5.01056181716
4.77399366776
5.73935100988
7.12314372076
6.12055877811
6.80185273869
4.93116751644
7.47787703104
7.22685136367
8.54366236072
5.71179706069
7.98037361271
7.85390405938
6.63162242455
5.86863095068
6.81958279109
4.80571608564
6.56943007734
7.76310828773
8.80911532373
8.2639015174
7.63286731036
6.37930499422
4.85773837759
4.4655626698
5.11574985104
4.21565281029
5.53189227469
5.59612780671
5.90098336165
7.23477182358
7.98319328036
8.34748929688
6.66773106876
6.11794229358
7.32842360168
7.42452577698
5.59308212098
7.29312202557
6.19437109201
5.25421407378
8.84162875107
5.68278657996
6.1885182133
6.83310889482
5.51152082539
6.1530807896
6.35165065993
8.42396065877
5.01037157523
6.63076350153
5.952632783
6.48816832237
4.88413242674
6.45834226909
6.37557633041
5.33013662916
6.73381627639
6.05544144701
6.97394685274
6.83390839172
3.66260971944
6.28425877508
6.37591424328
6.63823377774
4.61142512895
6.29773253128
4.80097925125
5.00906995739
8.4544369708
5.83175397737
6.04681276103
7.21351800696
4.82260723053
7.56032705095
4.33643720594
8.19183601087
5.90515847144
5.99593314764
8.17586217118
8.184206691
9.09787196233
7.10337429731
7.47285202133
7.4422680511
7.63506010886
4.17051257455
8.57744941866
7.01720568218
5.96167499945
6.48447466101
7.00078349091
5.45519321711
6.73759564631
4.24685227109
5.41624280263
8.0741945422
7.50071154024
5.74703145231
8.16143963388
5.61051407675
5.7689637218
6.00278775123
6.82841392711
9.02955029049
5.29533744466
5.36257911727
6.53491555988
4.2769792163
6.49917591158
4.58056031127
5.52058565961
7.27287296921
6.77039254461
6.03678485124
2.72832262917
2.98860421188
4.25673859586
4.0981375869
4.25730247406
5.10293765247
3.77346676818
4.06683994388
3.73582836827
4.25521558785
4.19277743907
3.96179178607
4.1172572341
3.24030955583
4.36925784824
4.19916893937
3.57127062317
3.29422599169
3.83233557319
3.60131776492
3.13034661875
2.82002778414
5.03379909102
6.60690524117
2.83916077244
2.6407166822
3.07631825608
6.50357344566
4.406104183
2.93936666826
2.5125236035
3.3545734097
2.66068550229
3.04471677273
3.10091663101
2.89619580961
4.3936281661
2.8497843261
3.71609277281
5.32775380658
4.02175581899
3.58257578803
4.10531788872
2.42207340082
2.76938102085
4.22736604809
3.29598678375
4.87756026855
3.09954916396
2.70235609689
2.15468738794
1.80581032669
2.71003515009
2.02825384403
1.79656338129
2.26692459163
1.63622858887
2.18239220719
2.63435335153
1.73335154246
2.14661578737
2.57208372539
2.33194958462
2.4322820429
2.02225892232
2.78742419054
3.52161377139
1.99953723158
2.4526655357
2.10701619
2.95290652823
2.11700419584
2.84652548991
2.13316051763
2.51029855761
1.6376558496
2.45775113199
2.25442544135
2.07747219754
2.59032898181
1.96204417073
3.95956378563
3.21946304509
4.06773256105
3.40247383158
3.06135050439
3.41954395714
3.48894067106
2.8074730076
3.91007353383
3.16376033792
3.16704912335
3.21780688119
2.17126920835
2.65248442493
4.08705755048
3.26238480264
2.30524626741
2.21448116576
3.36251985002
3.65593439198
3.71779803166
2.72046048224
3.54119535155
5.23785988218
4.02345911335
2.89191581
2.40932164767
2.82142730743
3.02189843318
3.72009720804
3.45188666998
3.04489752367
3.41962161122
3.1556579096
2.37288023353
2.81227001346
2.36398993123
3.40286550263
3.15161139091
4.09044749418
2.63234171126
3.35632362057
3.02959464776
3.52681568739
3.75561327618
2.5150451076
3.88700279666
2.67524128195
3.26569185536
2.63295306487
1.82692519957
1.51229319747
2.39394222073
2.22914451875
2.3841652185
2.54767188421
1.74018937387
1.78509119102
2.24065649969
2.63334908562
2.40972847286
2.77321773996
2.63301083669
2.48166914554
1.88373044375
2.69566754097
2.79717628266
3.76948506637


==> eval_data/pdfrate_oracle_H1.dat <==
1	904.277912931
2	966.184061236
3	1017.7724523
4	1088.09049961
5	975.605023758
6	1091.38834088
7	922.08404657
8	827.15737099
9	881.026812494
10	965.083475367
11	1082.34608598
12	972.502904213
13	1079.37292673
14	970.041843002
15	1005.87806818
16	1076.18791809
17	1081.17032118
18	889.121020069
19	988.428218059
20	978.062630567
21	945.888573342
22	922.081554279
23	1104.78974643
24	1184.88204936
25	1167.72377244
26	985.211911835
27	1096.32109233
28	1110.39573708
29	1004.01105913
30	865.128229733
31	875.728262692
32	893.190080635
33	815.698304787
34	1017.19005012
35	781.868388594
36	960.306948496
37	1182.93230312
38	964.602860935
39	1059.54280229
40	1115.71186217
41	987.119480977
42	989.914692392
43	1012.26002932
44	952.748042945
45	970.625309772
46	944.913353951
47	975.271466645
48	1021.57622566
49	881.428520705
50	1067.44955367
51	982.253177564
52	945.3372806
53	932.656987083
54	1062.12925161
55	836.286822275
56	1066.87255421
57	873.187310615
58	1120.31831963
59	1013.08479715
60	915.790800921
61	980.273770162
62	983.713868066
63	940.571995601
64	884.328717349
65	1001.15966496
66	1027.46235008
67	1121.67256141
68	1050.76634635
69	1016.52451933
70	867.365364656
71	952.935547285
72	920.205186096
73	1091.24361286
74	770.981462128
75	932.398886451
76	865.379254595
77	841.020187732
78	1042.83693835
79	974.178107194
80	1046.46147525
81	1060.19520868
82	956.505771938
83	846.145492793
84	982.661791348
85	917.968449703
86	1035.30647454
87	1020.62159434
88	955.65721242
89	1127.82557803
90	1025.10084582
91	1002.25132631
92	1120.48903833
93	952.754633858
94	1038.9762728
95	939.134188452
96	1023.46199116
97	886.359878474
98	1021.6554298
99	997.781301028
100	1073.27603517
101	1027.6237008
102	966.376816459
103	937.077476887
104	1117.52749795
105	1014.92474693
106	1038.22664601
107	1101.61665571
108	997.001105898
109	929.12900317
110	940.49752682
111	1085.88995072
112	944.098769403
113	1070.42369011
114	992.877232879
115	1057.03365355
116	1040.94753614
117	1059.19240441
118	1045.57970021
119	990.09542507
120	872.831914744
121	961.43112471
122	1073.81833345
123	856.711439203
124	844.354044078
125	1008.93244724
126	1037.70210114
127	1093.118299
128	922.752509341
129	994.706759354
130	975.073603096
131	1076.27552768
132	1053.04517059
133	1130.79664915
134	1048.9502992
135	1078.87282262
136	1032.83180492
137	859.650450948
138	1115.50937494
139	942.227396234
140	801.484321841
141	1032.58352656
142	992.745208289
143	1012.72849495
144	924.632381288
145	935.374135225
146	985.175643284
147	1060.92369972
148	1023.89794525
149	1127.2604768
150	931.502280867
151	912.820581919
152	864.72614747
153	1073.14034749
154	990.661017155
155	885.77619866
156	1063.96500424
157	861.310409299
158	1139.71066613
159	1042.58114472
160	1003.14650092
161	975.700895248
162	926.546012183
163	1039.57648756
164	1115.40528691
165	831.733972536
166	1136.37831864
167	1072.57604663
168	976.954893244
169	955.633828307
170	999.630559504
171	1121.92030421
172	890.478114084
173	925.315248862
174	793.917867918
175	949.757108993
176	854.563257405
177	949.837627382
178	981.342205286
179	1016.0857005
180	953.507535468
181	891.029572362
182	826.837527803
183	1008.04983712
184	1129.58176953
185	821.99650147
186	965.919491482
187	1052.43423693
188	1115.52498937
189	962.740005421
190	1095.05654685
191	994.910453911
192	969.893664154
193	961.617207914
194	1004.41457333
195	1001.86816189
196	952.168638016
197	1096.27118894
198	954.883560277
199	1080.98032259
200	821.098469953
201	1060.14827026
202	830.708578197
203	975.735213799
204	828.126839757
205	1040.40816279
206	915.074545837
207	1041.23636672
208	1009.40073275
209	992.726722926
210	996.392610716
211	980.380687012
212	987.446864783
213	999.284464862
214	994.802262698
215	1113.79977463
216	924.953716703
217	909.263678896
218	747.744732902
219	892.107063352
220	1104.60908515
221	1001.82453692
222	1056.66367065
223	959.732844832
224	988.90520659
225	1065.20885056
226	1177.17195634
227	892.077027426
228	905.35596088
229	957.684600006
230	988.94182288
231	1095.89648175
232	973.956346447
233	1016.93379798
234	1187.85620556
235	978.096809044
236	976.842552142
237	1011.46353396
238	901.29736168
239	959.20135919
240	1007.88086762
241	1010.67181306
242	867.822130913
243	989.008160933
244	1028.05344059
245	1097.45037952
246	992.342481649
247	937.751535757
248	1114.63517792
249	946.950643568
250	971.284194307
251	861.937312754
252	1152.64126799
253	824.158346345
254	972.236136006
255	930.495390358
256	1114.6037894
257	997.258938268
258	938.269470824
259	1082.32571603
260	948.594516507
261	1091.29878558
262	927.090626321
263	1024.52852086
264	947.492177245
265	971.112034655
266	888.502207657
267	981.88567981
268	1077.57450198
269	954.439212865
270	971.41216643
271	985.165397868
272	1157.74008297
273	1029.86634801
274	1008.78634017
275	965.66459569
276	948.995455623
277	958.408805552
278	958.030762257
279	1076.69315431
280	1058.39117488
281	1048.70936981
282	900.865994039
283	1043.15593086
284	943.181494524
285	908.300223459
286	1093.78093874
287	1037.52682788
288	891.78489869
289	944.384349938
290	976.904437136
291	975.769352585
292	1018.91574225
293	902.9979537
294	1024.92364087
295	835.733305082
296	828.757036422
297	1096.94086095
298	1231.59239643
299	970.614205826
300	1075.84445995
301	911.120227302
302	1033.20371795
303	952.079316643
304	939.486529077
305	993.680668739
306	904.87014051
307	1011.97609649
308	1179.04271403
309	900.942308407
310	1146.75913897
311	909.519608329
312	1006.22815081
313	878.98275352
314	980.588994322
315	879.204893509
316	1041.03350765
317	991.412444576
318	1014.8301594
319	1092.01680817
320	1012.90578693
321	925.396339292
322	860.082046072
323	1106.39324631
324	959.372809978
325	1002.99310329
326	1082.99270139
327	1045.35256871
328	1102.67198898
329	1045.50657165
330	1023.71520173
331	1120.08459068
332	1066.2202341
333	881.433708454
334	946.669619187
335	1031.65442137
336	930.967797291
337	1044.9424266
338	892.768720258
339	984.623400177
340	842.627314563
341	863.099118168
342	963.196485436
343	1033.72281077
344	1035.56345233
345	1202.75172563
346	872.773234503
347	877.750501435
348	911.386567444
349	1020.06146279
350	984.530098822
351	889.509854434
352	1377.16504968
353	1421.07982774
354	1171.29656673
355	1248.30821925
356	1129.84779393
357	1379.74297833
358	1089.05516015
359	1361.25993912
360	915.490282439
361	1267.48217444
362	1009.12101991
363	1069.60470982
364	1210.97308541
365	1384.06800221
366	1157.31738487
367	1075.37931764
368	1032.75049646
369	1250.64342377
370	1111.13262625
371	1276.4340398
372	1368.22541739
373	1357.59065706
374	1453.172411
375	1087.33816032
376	1263.10750148
377	1078.32407698
378	1048.13302217
379	1487.70024296
380	1332.52576368
381	1319.59857933
382	1443.44699044
383	1307.12028902
384	1039.63468035
385	1304.39462525
386	1582.70940146
387	1176.97705728
388	1183.64592059
389	1215.33204101
390	1161.7623258
391	1226.49269482
392	1257.41850364
393	1017.9074886
394	1254.79179093
395	1080.32489457
396	1310.93556396
397	1497.68435307
398	1153.97084736
399	1230.84252363
400	1111.89380933
401	1092.60625537
402	1385.5998156
403	1452.29760424
404	1255.81419879
405	1559.64193051
406	1511.45643178
407	1502.02631363
408	1370.95696168
409	1245.86987238
410	1499.11382326
411	1375.43574247
412	1436.26992834
413	1348.21949011
414	1464.7548358
415	1305.08275858
416	1635.13066271
417	1339.84330801
418	1451.81201286
419	1091.65440009
420	1368.48476094
421	1293.65322206
422	1274.23930334
423	1397.20811867
424	1621.05754139
425	1383.03045906
426	1526.47136888
427	1775.71829654
428	1510.93916133
429	1508.63079314
430	1732.22158613
431	1269.60617843
432	1176.55603484
433	1545.57477778
434	1751.07593298
435	1490.16366674
436	1533.12901348
437	1561.44577648
438	1517.98988189
439	1581.56293592
440	1577.93164097
441	1315.34123427
442	1496.96584495
443	1449.95560565
444	1659.82118117
445	1358.59044357
446	1585.02745725
447	1429.15983927
448	1552.80151713
449	1305.97109368
450	1447.92650966
451	2148.513894
452	1746.95782794
453	1870.50295076
454	2242.87971119
455	1981.08856215
456	1928.71654715
457	1932.22389865
458	2009.07192707
459	1813.38420623
460	1781.63762231
461	1543.26282928
462	1804.46274574
463	1770.09349585
464	1845.35170131
465	1937.90795283
466	1811.68699885
467	1651.39083539
468	1806.09247975
469	1886.40460017
470	1947.06912072
471	1821.25855554
472	2050.59157185
473	1735.27625957
474	2078.03948972
475	1791.79092424
476	2130.71243756
477	1859.32553675
478	1755.39761877
479	1576.66178903
480	1821.13276927
481	1634.02490098
482	1750.66123478
483	2004.51948679
484	1629.73465876
485	2141.10445288
486	2089.39427446
487	2006.99730234
488	1806.20755921
489	1777.64822893
490	1875.56697738
491	2018.67147931
492	2014.39183954
493	1892.1723153
494	1732.5702848
495	2015.62240125
496	1947.61628816
497	1980.60400985
498	1867.07499089
499	2182.07043071
500	1875.22652368


==> eval_data/pdfrate_oracle_queries.dat <==
7718.53828722	904.277912931
7819.78219168	966.184061236
8025.42811359	1017.7724523
8249.20893037	1088.09049961
8613.46012337	975.605023758
9065.52631661	1091.38834088
8753.0165046	922.08404657
8190.27787294	827.15737099
7782.69829225	881.026812494
7715.49644761	965.083475367
7462.17181663	1082.34608598
9103.40871474	972.502904213
7693.72641378	1079.37292673
8451.08318978	970.041843002
8049.82723772	1005.87806818
7926.901598	1076.18791809
7870.95456105	1081.17032118
8520.67118058	889.121020069
8485.41961821	988.428218059
7806.25943048	978.062630567
7320.24611288	945.888573342
6965.46368369	922.081554279
7618.32361232	1104.78974643
7339.17759944	1184.88204936
7534.70625847	1167.72377244
7749.83064617	985.211911835
8055.73224835	1096.32109233
7863.2390427	1110.39573708
7296.35613775	1004.01105913
7855.23567172	865.128229733
7713.73942856	875.728262692
7864.22683336	893.190080635
7763.52533658	815.698304787
7605.89713141	1017.19005012
9141.08005993	781.868388594
8604.77641966	960.306948496
8325.66876006	1182.93230312
8274.0445086	964.602860935
8533.43367909	1059.54280229
7388.35400903	1115.71186217
7853.81272222	987.119480977
7687.29690213	989.914692392
7376.89468727	1012.26002932
8841.90171081	952.748042945
7084.16748318	970.625309772
7933.15745298	944.913353951
8173.1498048	975.271466645
7582.01010923	1021.57622566
7835.2806669	881.428520705
8366.86539584	1067.44955367
8563.39168489	982.253177564
8026.76484004	945.3372806
7674.98691019	932.656987083
7054.48746588	1062.12925161
7560.92904633	836.286822275
7387.95850725	1066.87255421
7495.57117178	873.187310615
7719.28991067	1120.31831963
7626.15343244	1013.08479715
8100.33925135	915.790800921
7889.951667	980.273770162
7984.53625193	983.713868066
7783.52210796	940.571995601
7956.381944	884.328717349
7546.02754206	1001.15966496
7693.8904472	1027.46235008
7676.9269658	1121.67256141
7190.37356399	1050.76634635
7874.6674637	1016.52451933
7561.29767576	867.365364656
8052.9696296	952.935547285
8180.82023563	920.205186096
7477.94375894	1091.24361286
7909.84780987	770.981462128
7759.30763567	932.398886451
7906.52377754	865.379254595
8181.41157728	841.020187732
8394.46417054	1042.83693835
8631.8535645	974.178107194
7791.46402919	1046.46147525
7621.76343725	1060.19520868
7852.67826791	956.505771938
8085.64542074	846.145492793
7925.28925256	982.661791348
8102.72215285	917.968449703
8213.09937666	1035.30647454
8098.24418009	1020.62159434
7256.10223051	955.65721242
7876.25195365	1127.82557803
8052.03050146	1025.10084582
7257.32374458	1002.25132631
9048.6720987	1120.48903833
8159.24863947	952.754633858
8463.24792152	1038.9762728
8305.14992608	939.134188452
8504.3585502	1023.46199116
8196.58017467	886.359878474
7361.88603882	1021.6554298
7645.42870852	997.781301028
7581.48711576	1073.27603517
7461.01283001	1027.6237008
7705.9250967	966.376816459
8479.82003911	937.077476887
8251.72848209	1117.52749795
7712.97441343	1014.92474693
6917.07989943	1038.22664601
7513.3876526	1101.61665571
8343.38319123	997.001105898
8070.10110963	929.12900317
8463.76682986	940.49752682
8151.44545034	1085.88995072
8516.59897638	944.098769403
7905.18367969	1070.42369011
8246.24440376	992.877232879
7768.73669032	1057.03365355
6771.98539818	1040.94753614
7562.22763249	1059.19240441
9199.67702354	1045.57970021
6956.31930749	990.09542507
7901.39649256	872.831914744
6787.64978015	961.43112471
7918.53105078	1073.81833345
8304.41157036	856.711439203
7722.56970592	844.354044078
7340.45823687	1008.93244724
8267.34648232	1037.70210114
8169.34115358	1093.118299
8143.18697841	922.752509341
8302.45115428	994.706759354
7690.72747741	975.073603096
8809.31014717	1076.27552768
8683.45430781	1053.04517059
7779.62896926	1130.79664915
8395.63023237	1048.9502992
8586.74303326	1078.87282262
8420.55479645	1032.83180492
6829.47462476	859.650450948
8449.7653396	1115.50937494
9025.81004413	942.227396234
7291.90013265	801.484321841
7885.80693769	1032.58352656
8198.06009933	992.745208289
8129.30784296	1012.72849495
8881.67278585	924.632381288
8697.19767096	935.374135225
8386.81161564	985.175643284
8313.8988801	1060.92369972
8456.33310715	1023.89794525
8273.67542341	1127.2604768
8526.94322415	931.502280867
6668.70407896	912.820581919
8602.40771398	864.72614747
7959.02380151	1073.14034749
8461.11738524	990.661017155
9031.36319756	885.77619866
8664.60970929	1063.96500424
7968.22998494	861.310409299
8368.17256005	1139.71066613
7964.31447257	1042.58114472
8385.61125349	1003.14650092
8111.33317592	975.700895248
8754.03422825	926.546012183
8219.71299175	1039.57648756
8308.84125964	1115.40528691
8064.84885247	831.733972536
7244.10863607	1136.37831864
7694.32958227	1072.57604663
8155.82517398	976.954893244
9106.68023082	955.633828307
7415.73013442	999.630559504
7880.98513825	1121.92030421
7568.10598132	890.478114084
7856.72529627	925.315248862
7672.35214643	793.917867918
7263.75429428	949.757108993
8263.11373134	854.563257405
7897.23914417	949.837627382
8901.64380461	981.342205286
7755.68802834	1016.0857005
8177.18491945	953.507535468
8431.94585114	891.029572362
7574.79277316	826.837527803
7780.54526756	1008.04983712
8046.99802487	1129.58176953
7980.11929026	821.99650147
7873.475571	965.919491482
7709.15531543	1052.43423693
8156.61993078	1115.52498937
7394.21118014	962.740005421
8810.7706863	1095.05654685
8654.43100176	994.910453911
8052.82539079	969.893664154
8121.90673282	961.617207914
8636.06366794	1004.41457333
7179.95833947	1001.86816189
8560.64822071	952.168638016
7418.55812435	1096.27118894
8268.25222172	954.883560277
7947.70568015	1080.98032259
7478.91341092	821.098469953
7918.33126494	1060.14827026
7630.30720539	830.708578197
7405.59887938	975.735213799
7672.60506481	828.126839757
8761.92185814	1040.40816279
7466.50940846	915.074545837
7753.60047976	1041.23636672
8307.81032754	1009.40073275
7471.50117028	992.726722926
7507.35128762	996.392610716
8123.31172596	980.380687012
7770.1773785	987.446864783
7614.04314624	999.284464862
8263.04227294	994.802262698
7981.63657643	1113.79977463
8259.21357174	924.953716703
7157.35604979	909.263678896
7833.81119445	747.744732902
8500.48009181	892.107063352
7882.95974548	1104.60908515
7125.81953592	1001.82453692
7103.22387947	1056.66367065
8151.57409732	959.732844832
8925.66084159	988.90520659
8365.97053137	1065.20885056
7722.63848744	1177.17195634
8036.93757789	892.077027426
7890.75847558	905.35596088
7124.45948595	957.684600006
8423.06360561	988.94182288
8904.34138277	1095.89648175
8426.95230658	973.956346447
7432.50237519	1016.93379798
8004.79978693	1187.85620556
9399.39255458	978.096809044
9090.18950252	976.842552142
7789.99758067	1011.46353396
7831.40042558	901.29736168
7696.62953657	959.20135919
7550.66031236	1007.88086762
8210.37334766	1010.67181306
8217.14872529	867.822130913
8169.74549118	989.008160933
7372.81657759	1028.05344059
6761.8767884	1097.45037952
8788.78637985	992.342481649
8594.56638249	937.751535757
8527.06222792	1114.63517792
6803.77094484	946.950643568
6872.85665948	971.284194307
8588.01463078	861.937312754
8967.05882267	1152.64126799
7960.17562664	824.158346345
9010.09026047	972.236136006
7602.42289177	930.495390358
7557.06605738	1114.6037894
8560.60892919	997.258938268
9247.99434413	938.269470824
7249.48524322	1082.32571603
8925.82700961	948.594516507
7597.72964911	1091.29878558
7988.50395492	927.090626321
7508.52914142	1024.52852086
7910.81958322	947.492177245
8834.27271716	971.112034655
8336.20270426	888.502207657
7560.24399403	981.88567981
7488.36543532	1077.57450198
7303.44255616	954.439212865
9027.20958045	971.41216643
8431.11132196	985.165397868
8360.98210654	1157.74008297
7079.47483901	1029.86634801
8140.09344187	1008.78634017
7535.8553221	965.66459569
8026.28385232	948.995455623
7216.65410298	958.408805552
7903.90756538	958.030762257
8071.91121813	1076.69315431
7498.46078947	1058.39117488
8337.11471854	1048.70936981
7527.72298388	900.865994039
7172.80545599	1043.15593086
7741.14058917	943.181494524
8267.14273957	908.300223459
8683.70687915	1093.78093874
7961.82645448	1037.52682788
8210.74134249	891.78489869
7649.308242	944.384349938
8330.61879979	976.904437136
7602.29743526	975.769352585
7590.03228022	1018.91574225
8109.7435936	902.9979537
7333.77617321	1024.92364087
7833.19134406	835.733305082
8000.51834248	828.757036422
8504.51148152	1096.94086095
8052.66053655	1231.59239643
8641.17235614	970.614205826
8330.13244311	1075.84445995
7362.71337533	911.120227302
8923.40527873	1033.20371795
8057.19139654	952.079316643
8215.33755852	939.486529077
8540.07653991	993.680668739
9036.81347506	904.87014051
7597.50640305	1011.97609649
8375.15293111	1179.04271403
8277.05584415	900.942308407
7711.57035569	1146.75913897
7003.38427795	909.519608329
8053.83368856	1006.22815081
8342.49738779	878.98275352
7934.67206749	980.588994322
8715.7422392	879.204893509
7280.46141216	1041.03350765
7791.06435923	991.412444576
7889.70363892	1014.8301594
6628.99406527	1092.01680817
7364.15812232	1012.90578693
8312.50023912	925.396339292
8426.48354575	860.082046072
8424.28189276	1106.39324631
8298.40091463	959.372809978
7484.24427221	1002.99310329
8394.58128855	1082.99270139
8386.24383703	1045.35256871
7501.28961242	1102.67198898
7544.95210583	1045.50657165
7689.25614328	1023.71520173
8606.29540071	1120.08459068
8250.22402566	1066.2202341
7744.6628701	881.433708454
7840.25702671	946.669619187
7820.98470085	1031.65442137
8302.4987368	930.967797291
7642.25387796	1044.9424266
8134.59466715	892.768720258
7711.58080567	984.623400177
8409.22540282	842.627314563
7822.40937082	863.099118168
7735.10414663	963.196485436
7522.35041401	1033.72281077
7941.96075419	1035.56345233
8934.26998115	1202.75172563
8274.81051013	872.773234503
7606.21137582	877.750501435
7522.51578937	911.386567444
7494.75564808	1020.06146279
7806.61850066	984.530098822
7538.61512741	889.509854434
7768.96043392	1377.16504968
8037.91752469	1421.07982774
6965.6659117	1171.29656673
7855.37310844	1248.30821925
7793.90877967	1129.84779393
7113.31407606	1379.74297833
6757.10728975	1089.05516015
7409.05952472	1361.25993912
8657.21960817	915.490282439
8934.31638087	1267.48217444
8367.77198244	1009.12101991
7264.19095492	1069.60470982
7493.667783	1210.97308541
6913.42873702	1384.06800221
8751.47997071	1157.31738487
8075.2002228	1075.37931764
8185.20734631	1032.75049646
7325.76508927	1250.64342377
7999.77694082	1111.13262625
8267.70293442	1276.4340398
8021.57270037	1368.22541739
7840.38141254	1357.59065706
8213.38042247	1453.172411
8422.74238885	1087.33816032
8020.56933415	1263.10750148
7941.44633625	1078.32407698
7944.50177607	1048.13302217
7320.47857996	1487.70024296
8281.20914473	1332.52576368
7636.94241712	1319.59857933
7349.05708704	1443.44699044
8202.62947443	1307.12028902
8085.34811388	1039.63468035
7869.22713264	1304.39462525
8852.92854387	1582.70940146
7078.46235057	1176.97705728
8636.44685867	1183.64592059
8342.03759843	1215.33204101
7846.24752606	1161.7623258
7607.85175087	1226.49269482
8279.78350009	1257.41850364
6913.75867048	1017.9074886
7822.36875839	1254.79179093
7880.31914118	1080.32489457
7333.29413334	1310.93556396
8244.0700165	1497.68435307
7873.71130954	1153.97084736
7798.79401787	1230.84252363
7671.05321241	1111.89380933
7947.44605731	1092.60625537
8989.22849547	1385.5998156
9003.82337663	1452.29760424
9447.3226459	1255.81419879
8812.93558088	1559.64193051
9795.19972933	1511.45643178
8394.41490299	1502.02631363
9509.39297284	1370.95696168
8658.3682474	1245.86987238
8850.87606098	1499.11382326
8711.87308948	1375.43574247
8758.77864436	1436.26992834
7771.24566842	1348.21949011
9145.00215572	1464.7548358
7763.56513639	1305.08275858
9431.98387367	1635.13066271
9042.84971886	1339.84330801
8340.07203426	1451.81201286
9142.40485389	1091.65440009
8170.31453817	1368.48476094
8539.39019736	1293.65322206
8970.84265054	1274.23930334
8370.71444233	1397.20811867
7952.45931243	1621.05754139
9362.09663101	1383.03045906
9262.26657397	1526.47136888
8115.69307016	1775.71829654
8701.01922387	1510.93916133
7665.5359737	1508.63079314
9576.31959276	1732.22158613
9091.59754375	1269.60617843
8846.57518188	1176.55603484
8982.22789452	1545.57477778
8624.64030681	1751.07593298
9819.33319032	1490.16366674
8490.09432465	1533.12901348
9910.72814923	1561.44577648
9986.45021596	1517.98988189
8955.9751778	1581.56293592
10030.7897665	1577.93164097
9463.02174217	1315.34123427
9399.73940318	1496.96584495
7886.03933933	1449.95560565
8032.26362996	1659.82118117
8497.71403685	1358.59044357
7864.1305774	1585.02745725
8234.1549055	1429.15983927
9272.97243862	1552.80151713
8458.50505405	1305.97109368
7639.63578768	1447.92650966
9522.82200519	2148.513894
9880.88046829	1746.95782794
9280.85548603	1870.50295076
9923.70034891	2242.87971119
8827.19910807	1981.08856215
10602.9984586	1928.71654715
8534.79575284	1932.22389865
9526.45112441	2009.07192707
9688.07963446	1813.38420623
10169.7342462	1781.63762231
9265.05327222	1543.26282928
8230.6533032	1804.46274574
9473.55847203	1770.09349585
9044.20774547	1845.35170131
9276.72683002	1937.90795283
10043.7363656	1811.68699885
9968.24336626	1651.39083539
9390.40463521	1806.09247975
9144.48864118	1886.40460017
9124.85852019	1947.06912072
10443.112493	1821.25855554
9221.03391717	2050.59157185
9138.0777424	1735.27625957
9157.84880553	2078.03948972
8495.44006837	1791.79092424
10677.8458682	2130.71243756
9771.9571802	1859.32553675
8614.66630982	1755.39761877
9689.73906014	1576.66178903
9843.97644292	1821.13276927
10053.48066	1634.02490098
9339.40763042	1750.66123478
9730.81907124	2004.51948679
9746.8819592	1629.73465876
9813.3162759	2141.10445288
9790.97444254	2089.39427446
9725.44161936	2006.99730234
9095.50804704	1806.20755921
10654.9738246	1777.64822893
10475.5802496	1875.56697738
9216.48091252	2018.67147931
9519.12507808	2014.39183954
9637.95664952	1892.1723153
9449.21289381	1732.5702848
10195.6647342	2015.62240125
9541.99176368	1947.61628816
9501.89272909	1980.60400985
7871.49754852	1867.07499089
8900.07039475	2182.07043071
10072.1040665	1875.22652368


==> eval_data/pdfrate_oracle_query_ratio.dat <==
8.53558201173
8.0934704943
7.88528722256
7.58136288602
8.82883945205
8.30641667777
9.49264498953
9.90171660217
8.83366792234
7.99464154609
6.89444154073
9.36080362876
7.12795941352
8.71208108263
8.00278631414
7.36572253298
7.2800320235
9.58325243499
8.58476059584
7.98134923727
7.73901527007
7.55406466095
6.8957225906
6.19401534811
6.45247312447
7.86615605544
7.34796794909
7.08147445106
7.267206941
9.0798512888
8.80837099496
8.80465088435
9.51764309306
7.47736092239
11.6913283531
8.96044377596
7.03816164129
8.5776694676
8.05388292068
6.62209864352
7.95629391738
7.76561552345
7.28754912137
9.28041970412
7.29856043507
8.39564539945
8.38038442047
7.42187407928
8.8892978646
7.83818342241
8.7181104429
8.4909005545
8.22916357941
6.64183521468
9.04107160957
6.92487446424
8.58415036575
6.89026482511
7.52765558608
8.84518521392
8.04872261929
8.11672632778
8.27530709437
8.99708647691
7.53728681465
7.48824562438
6.84417826549
6.84298044848
7.7466576693
8.71754624276
8.45069706188
8.89021313859
6.852680438
10.2594526567
8.32187569979
9.13648407396
9.72796098907
8.04964214618
8.86065238046
7.44553355615
7.18901894184
8.20975523441
9.55585710686
8.06512405625
8.82679808382
7.93301266691
7.93461967197
7.59278759811
6.98357273241
7.8548667034
7.2410218416
8.07564535588
8.56385091136
8.14575668674
8.84341133376
8.30940340106
9.247462993
7.20584046645
7.6624293326
7.06387440633
7.26045226886
7.97403762741
9.04921977986
7.38391538215
7.599553008
6.66239874117
6.82032866302
8.36847937467
8.68566268203
8.99924411123
7.50669572449
9.02087710777
7.38509783811
8.30540184696
7.34956419243
6.50559722087
7.13961656164
8.79863775252
7.02590793912
9.05259805363
7.05994387502
7.37418127826
9.6933590359
9.14612745694
7.27547048066
7.9669747929
7.47342822918
8.82488738419
8.34663188543
7.8873302005
8.18499531078
8.24604162321
6.8797771687
8.00383987571
7.95899465927
8.15288099799
7.94447861596
7.57480441619
9.57922692569
9.09799472546
7.63696760102
8.25796995128
8.02713450199
9.60562593912
9.29809510808
8.51301153537
7.83647201236
8.25896091147
7.3396305412
9.15396923796
7.30560223011
9.94812951956
7.41657306999
8.54088052192
10.1959876673
8.14369803026
9.25128722341
7.34236575013
7.63903559249
8.35930868103
8.31333989281
9.44802968568
7.90679001508
7.44916790081
9.69642832777
6.37473323562
7.17369141931
8.34821057797
9.52946616274
7.41847081796
7.02454987995
8.49892418648
8.49086330949
9.66391166702
7.64801255553
9.66939973108
8.31430437846
9.07088654361
7.6329073665
8.57589962877
9.46314927437
9.16116228213
7.71841329769
7.123873846
9.70821563837
8.151275174
7.3250708167
7.31191143946
7.68038217847
8.04595042297
8.6987034539
8.30279203629
8.44609129909
8.59810669543
7.16657002646
8.99068492588
6.76708299844
8.65891147955
7.35231300151
9.10842448817
7.46907907797
9.18529964136
7.58976285231
9.265011948
8.42161967919
8.15945481429
7.44653253342
8.23043817781
7.52624161084
7.534531275
8.28587489898
7.86895746558
7.61949516276
8.30621580065
7.16613233207
8.92932632476
7.87159568331
10.4765849223
9.52854252703
7.13642486872
7.11284189328
6.72231295233
8.49358666968
9.02580023051
7.85383122471
6.56033168803
9.00924172555
8.71564204195
7.43925451647
8.51724885199
8.12516650163
8.65228953774
7.3087376877
6.7388626245
9.60987958213
9.30568542759
7.70170878051
8.68903067794
8.02399773815
7.49161984808
8.12367896439
9.4687015145
8.26054406212
7.17162774472
6.16144193358
8.85660600284
9.16507844005
7.65009251173
7.18492668129
7.07605116995
9.96361858769
7.77957467921
9.65855125043
9.2673887822
8.17029613531
6.78004698104
8.58413858296
9.85643744329
6.69806245555
9.40952836464
6.96209851005
8.61674547031
7.32876536723
8.34921888877
9.09706851723
9.38230950066
7.69971917249
6.94927860817
7.6520772174
9.29287267795
8.55806683853
7.22181276223
6.87416852943
8.06919475188
7.8038020196
8.45766310551
7.52982867141
8.25016051338
7.49694672602
7.08477259395
7.94988102381
8.35609628257
6.87606257492
8.20747717604
9.10177331905
7.93916457271
7.67385116272
9.20708721862
8.09978293531
8.52756777747
7.79108035636
7.44912652292
8.98091026715
7.15543664012
9.37283616248
9.65363549373
7.7529352623
6.5384136504
8.9027878474
7.74287803973
8.08094602085
8.63663682554
8.46273126167
8.74449745074
8.59438732037
9.98686228056
7.50759472422
7.10334988839
9.18710972602
6.72466439868
7.70009158001
8.00398367118
9.49108199721
8.09174089597
9.91320942768
6.9934938296
7.85855009371
7.77440793008
6.07041394938
7.27032880782
8.98263791002
9.79730199489
7.61418412563
8.64981874442
7.46191000482
7.75128149781
8.0224070692
6.8028295698
7.2165515841
7.51112822227
7.68361199888
7.73782353945
8.7864382719
8.28193581774
7.58101214791
8.918137406
7.31356454042
9.11164838392
7.83201049689
9.97976834774
9.06316459623
8.03066068407
7.27695116683
7.66921692372
7.42819136382
9.48105439421
8.66557337579
8.25392435887
7.34735692061
7.92928373648
8.47502148496
5.64127040236
5.65620408353
5.9469703144
6.29281533783
6.89819356336
5.1555356235
6.20455927028
5.44279553948
9.45637520598
7.0488694524
8.29213921556
6.79147248346
6.18813735275
4.99500655024
7.56186685271
7.50916452487
7.92563874272
5.85759693773
7.19965983522
6.47718775638
5.86275667621
5.7752175678
5.65203437686
7.74620324773
6.34987071548
7.36461932529
7.57966938168
4.92066773169
6.21467094329
5.78732239997
5.09132454168
6.27534400876
7.77710504151
6.03285767996
5.59352748881
6.01410393413
7.29647837114
6.86399874021
6.753745884
6.20293278794
6.58474762072
6.79212870316
6.23399739696
7.29439743617
5.59393942383
5.50454439856
6.82314577318
6.33614281937
6.89908797768
7.27384272079
6.48760803391
6.19970958455
7.52286656338
5.65061467538
6.4806365062
5.5887269263
6.93631765157
6.94965697409
5.90407207488
6.33390046549
6.09828171678
5.76408049685
6.24336710295
5.94871481165
5.7683364937
6.74918452389
5.74459500292
8.37481610768
5.97033651479
6.60098862024
7.04015535153
5.99102906037
4.90572302918
6.7692627951
6.06776305327
4.5703719368
5.75868270977
5.08112124488
5.52834560511
7.16095880613
7.51904279942
5.81157768854
4.92533769917
6.58943269755
5.53775595531
6.34714845595
6.57873305685
5.66273714083
6.35692288947
7.19434736449
6.27919430152
5.43881433928
4.839234323
6.25480186252
4.96151062963
5.76153532953
5.9717693062
6.47679347191
5.27625935205


==> eval_data/random_detector.dat <==
1	1170.39823394
2	1016.00755671
3	1169.25394649
4	1129.37262077
5	1093.63095277
6	1296.42802584
7	1316.03420115
8	1098.77333645
9	890.339288225
10	1184.57473407
11	1122.89609385
12	1242.71625702
13	1173.23707082
14	1202.37340678
15	1113.34471523
16	1164.35522116
17	1622.99560596
18	1350.46294422
19	1198.58881665
20	1322.55291167
21	1208.63770035
22	1379.93742824
23	1189.20845788
24	1295.73996697
25	1094.98915977
26	1086.2651919
27	1309.90531155
28	1240.66743752
29	994.309102059
30	1101.77774991
31	1327.14151746
32	1100.36968535
33	1297.51112839
34	1219.16771601
35	1236.69231041
36	1123.42682332
37	1102.46324696
38	1020.61572175
39	1071.06157707
40	1207.34486668
41	1138.65888656
42	1043.16725454
43	1330.74167737
44	1108.89024622
45	1043.87789602
46	1327.36590884
47	1166.28175318
48	1334.88708772
49	1533.19396567
50	1084.56208293
51	1287.198916
52	1185.19789096
53	1192.82227391
54	1332.07962968
55	1200.60029139
56	1352.00922284
57	1137.32768754
58	1176.97901219
59	1299.21417193
60	1318.23587162
61	1099.95374347
62	1115.53942126
63	1471.68914757
64	929.795659565
65	961.891477173
66	1148.9303219
67	1065.42781269
68	1320.48705617
69	1103.32479618
70	1248.91649772
71	1206.68401003
72	1159.38894704
73	1266.2781726
74	1157.71511781
75	1210.31313643
76	1220.8678721
77	978.994253297
78	1286.75349692
79	1066.24938501
80	1221.50179599
81	942.246443168
82	1164.59598827
83	997.369985199
84	1203.0114993
85	1193.53156739
86	1114.54517394
87	1045.27158473
88	1117.94999993
89	916.980901794
90	1437.66591921
91	1349.19666136
92	1148.74372462
93	1181.65199873
94	1158.87763489
95	1112.45708505
96	1048.98520475
97	1214.04206565
98	1038.45450593
99	1265.7937643
100	1309.36163721
101	1191.33369955
102	1055.20333783
103	1205.15164999
104	1162.68171734
105	1004.96513134
106	1353.5572807
107	1233.86231108
108	1313.51812803
109	1191.33884973
110	1194.83696891
111	1248.16660125
112	1026.96129369
113	1297.17598577
114	1497.87171728
115	1084.05212522
116	1114.78722899
117	1122.5958346
118	1101.37225112
119	1246.73212668
120	1136.46332337
121	1293.05405749
122	1106.91357683
123	1304.46292504
124	1218.73188606
125	982.231523307
126	1140.86088984
127	1399.80518214
128	1336.42440433
129	1133.34416189
130	1203.13055396
131	1212.63572078
132	1076.85409502
133	1194.46815741
134	1198.60358164
135	1098.0096268
136	995.555097524
137	1235.51246506
138	1127.5686641
139	875.361161121
140	1020.37474238
141	1062.53100985
142	1151.83529305
143	1355.7071917
144	1306.27565378
145	1201.7982854
146	1295.2204553
147	1206.39307723
148	1285.54897926
149	1175.99692319
150	1352.76938179
151	1292.95295716
152	1261.09189508
153	1235.84932212
154	1350.79916941
155	1241.83304894
156	1127.36262069
157	1059.26894808
158	1062.67348435
159	1126.21071178
160	1270.05706875
161	1174.36101643
162	1390.27490718
163	1325.80382552
164	1337.36207626
165	1232.57721228
166	1238.89002322
167	1153.03953903
168	1326.25685661
169	1283.49056613
170	1222.23641111
171	1042.85393847
172	1085.50232706
173	1001.14597137
174	1041.54252976
175	1142.86030109
176	1073.55308277
177	1122.03174585
178	1264.88369694
179	1145.05911414
180	1147.30098691
181	1325.12285269
182	1259.11611853
183	1279.67050112
184	1315.0905749
185	1672.17461356
186	963.626907319
187	1256.16853705
188	1440.7689996
189	973.309223358
190	1335.25011079
191	1410.26495266
192	1122.29244578
193	1467.93945675
194	1122.68693827
195	1326.93027831
196	1335.4709511
197	1103.74282771
198	1275.0774101
199	1129.07100561
200	1487.33784421
201	1104.23252701
202	1024.19666411
203	1352.84976639
204	1253.25066875
205	1172.24005158
206	1321.08348141
207	1126.87683079
208	1506.48161953
209	1291.12832725
210	1255.62525601
211	1173.59145639
212	1359.76985284
213	1296.82101186
214	1313.87556098
215	1198.44280094
216	1191.87921262
217	1244.13074188
218	1093.50783166
219	1136.76850448
220	1179.16476303
221	1336.74897122
222	1318.0358775
223	1248.00551582
224	1172.03438582
225	1441.14944564
226	1182.87549696
227	1118.96537072
228	1218.53700977
229	961.559318211
230	1280.36159745
231	1059.05283604
232	1320.45199725
233	1165.64618165
234	1150.1114473
235	1098.74010302
236	1336.36232952
237	1062.9312012
238	1216.30197272
239	1202.8979604
240	1419.39476721
241	1218.48538058
242	883.355209663
243	1151.40654048
244	1242.01060367
245	1089.41514879
246	1321.80775752
247	1315.41306697
248	1145.8268569
249	1273.57341152
250	1024.16017132
251	1177.89660796
252	1103.65653794
253	1022.38967302
254	1119.64072705
255	1411.49833396
256	1108.07877895
257	1274.51933589
258	1264.85355371
259	1084.44345143
260	1115.36958619
261	1116.28227149
262	1341.48398532
263	1413.89470574
264	1033.42551093
265	1070.53525758
266	1315.4467416
267	1336.77545693
268	1139.94234536
269	1033.89571314
270	1031.8686994
271	1256.03075846
272	1099.96054793
273	1207.71772003
274	1147.48059286
275	1294.94046231
276	1116.83723233
277	1132.20886062
278	1195.17959525
279	1161.36680873
280	919.316074357
281	1316.51037905
282	1269.66026812
283	1133.40739092
284	1071.39940038
285	1132.2985713
286	998.377120761
287	1057.77698076
288	1213.86249591
289	1218.10007553
290	1230.00451211
291	926.270345377
292	1235.63172682
293	1410.65299137
294	1178.13560688
295	1223.03386992
296	1159.39995978
297	977.829511385
298	1265.08858433
299	1175.63123585
300	1023.44768555
301	1203.7821051
302	1219.52156857
303	1066.60241007
304	1035.49908171
305	1174.15369283
306	1056.39961482
307	1175.73848604
308	1176.8958989
309	1061.97721865
310	1337.15590174
311	1077.94365483
312	1252.17974058
313	1276.42132952
314	1207.28016548
315	1269.8537649
316	1290.8750956
317	1308.88935082
318	1385.63252483
319	1076.90277686
320	1164.36938605
321	1160.58426301
322	1107.45391775
323	1295.84167863
324	1348.43384003
325	1037.89532557
326	1279.67905701
327	1177.60648743
328	1215.66437176
329	1172.67729218
330	1164.80740268
331	1164.87035441
332	1074.47368222
333	1085.89567232
334	927.029695587
335	1151.06938859
336	1248.41736836
337	1315.13816684
338	1044.1892286
339	1112.04394393
340	1297.63190812
341	1289.27010084
342	1200.36637004
343	1206.93871025
344	1048.79299955
345	1480.09079062
346	1346.77403765
347	890.82592624
348	1362.33484693
349	1187.05254388
350	1237.06581812
351	1261.58122009
352	737.274173909
353	1185.00679223
354	1319.73389098
355	1338.81948206
356	937.942589545
357	1235.12877061
358	1171.22420511
359	1052.13387805
360	1002.09229044
361	1339.0271403
362	1506.50660094
363	1378.7648782
364	1200.21640767
365	1115.05332134
366	1159.88002123
367	1043.22433318
368	1331.68722932
369	1230.67899385
370	1107.66736702
371	1200.0748131
372	1020.11718564
373	1165.54528049
374	1172.38737927
375	1341.96502024
376	1383.40418885
377	1255.57137605
378	1225.65127219
379	1057.37887102
380	1190.58007816
381	1112.80376124
382	1352.68389041
383	1194.31185718
384	1237.07808425
385	1016.08900111
386	1356.24466177
387	1253.43321914
388	1188.03314915
389	1505.86129769
390	1151.78524608
391	1156.87508917
392	1261.97438876
393	1111.84006658
394	1114.49070247
395	1046.44339023
396	1268.49587713
397	1259.04387437
398	1165.41815593
399	1239.46945642
400	1369.51490513
401	1627.69917478
402	1285.68867062
403	1410.87566011
404	1128.73549943
405	1636.04776877
407	1039.8873571
408	1611.11297209
409	1455.99881259
410	1332.17079472
411	1391.59033163
412	1367.07434722
413	1362.24925531
414	1462.10294982
415	1380.72536326
416	1660.25036307
418	1708.20288868
419	1634.34034023
420	1311.48326354
421	1167.07183803
422	1525.26069291
423	1406.37592498
424	1543.94880011
425	1437.42185641
426	1435.23980214
427	1487.61612641
428	1473.85538802
429	1239.614614
430	1637.13537111
432	1531.01124508
433	1669.2948127
434	1481.80519482
435	1406.96545887
436	1471.03651535
437	1060.65759596
438	1315.56813091
439	1530.80825326
440	1347.91022972
441	1634.13918178
442	1158.60626456
443	1374.54072833
444	1219.17177959
445	1415.19115106
446	1193.97937541
447	1691.33313563
448	1692.17321674
449	1392.20733508
450	1030.55766648
451	1562.89735799
452	1605.50607687
453	1427.34349055
454	1480.95794417
455	1334.48797268
456	1635.12849358
457	1367.54915537
458	1819.94500743
459	1313.01740645
460	1345.94946168
461	1433.32686806
462	1687.06580437
463	1590.0734246
464	1390.57479781
465	1058.98640918
466	1200.33630343
467	1603.90729244
468	1379.10753664
469	1303.52256432
470	1149.15901743
471	1350.48903248
472	1303.09202397
473	1740.29595991
474	1131.9122711
475	1554.21310148
476	1516.88010675
477	1393.0045206
478	1111.2789565
479	1511.60959913
480	1290.92168849
481	1777.50841579
482	1293.10048021
483	1810.64032454
484	1222.23111947
485	1650.17713596
486	1355.02363784
487	1571.42576505
488	1651.99817126
489	1827.06374883
490	1635.65275364
491	1380.67137142
492	1382.74537947
493	1319.24975977
494	2072.39739949
495	1381.93645129
496	1089.28360797
497	1562.18571767
498	1603.16973366
499	1914.81526883
500	1538.18594159


==> eval_data/random_detector_Hidost.dat <==
1	1464.85053562
2	1549.49550619
3	1540.81906736
4	1594.30095647
5	1561.78414764
6	1441.5727784
7	1820.69887964
8	1408.25340744
9	1520.69378495
10	1180.52184329
11	1277.16584189
12	1430.93978829
13	1183.88531858
14	1439.21528403
15	1444.35925644
16	1762.1092413
17	1486.0448193
18	1544.51318935
19	1402.97583291
20	1557.16796471
21	1511.20092795
22	1365.96897568
23	1566.35509385
24	1590.98696623
25	1618.71324618
26	1548.82837434
27	1408.08150085
28	1697.40477158
29	1589.17138424
30	1565.79124402
31	1490.23715138
32	1642.37380832
33	1355.24800698
34	1549.58007835
35	1532.13357223
36	1591.89585136
37	1573.73398695
38	1450.83942816
39	1391.14201816
40	1382.92129571
41	1576.5182845
42	1331.83091747
43	1363.65309077
44	1286.02824522
45	1293.34522638
46	1448.10082651
47	1379.60149409
48	1399.4505535
49	1525.54215869
50	1354.81686265
51	1316.17884704
52	1419.14278747
53	1498.33469772
54	1586.22535601
55	1396.75230279
56	1430.24301514
57	1204.91884323
58	1597.82224342
59	1365.85564895
60	1760.47599793
61	1229.98932784
62	1472.18851418
63	1327.95738782
64	1654.26149126
65	1526.26454993
66	1509.4213865
67	1527.28185825
68	1431.83518986
69	1541.96188153
70	1466.67106241
71	1561.61807091
72	1279.11355796
73	1602.01535064
74	1304.31177977
75	1667.84717919
76	1618.37191138
77	1520.67090339
78	1495.75376759
79	1758.48527905
80	1497.27017203
81	1677.84983697
82	1383.47357497
83	1650.68638105
84	1595.99782807
85	1425.09058051
86	1477.44751423
87	1494.09528633
88	1719.98556098
89	1131.07785352
90	1843.85065747
91	1418.74759056
92	1530.65089411
93	1535.4960241
94	1494.89044625
95	1610.76980884
96	1651.62425524
97	1510.75034694
98	1605.07746116
99	1622.35777177
100	1468.79223855
101	1403.95069736
102	1636.27159766
103	1291.32952881
104	1494.97298941
105	1398.98301406
106	1586.5012808
107	1419.22070374
108	1526.95723818
109	1383.89769861
110	1499.13909672
111	1464.12666438
112	1596.67871744
113	1559.44543891
114	1269.76058608
115	1577.87520517
116	1535.31608223
117	1408.10792376
118	1651.93743524
119	1512.0127974
120	1533.14642685
121	1590.62385184
122	1466.2858146
123	1538.9954004
124	1630.02404088
125	1479.37229756
126	1271.99635844
127	1327.35336319
128	1582.71266999
129	1189.54341583
130	1376.15031079
131	1435.93632156
132	1282.78642939
133	1578.61476217
134	1565.95505688
135	1695.7276917
136	1684.89300432
137	1523.17618677
138	1564.03613298
139	1456.01617107
140	1426.52055128
141	1577.55697258
142	1634.29427502
143	1582.67215865
144	1574.88743288
145	1243.06300068
146	1443.24821271
147	1408.31398946
148	1611.83587704
149	1589.64716166
150	1407.32017125
151	1394.5736722
152	1209.4907323
153	1574.19621975
154	1486.9446307
155	1648.36945136
156	1564.30073346
157	1481.80329024
158	1778.72308998
159	1643.2402779
160	1600.17335764
161	1750.14338131
162	1543.66925394
163	1607.147822
164	1447.45210751
165	1431.82185852
166	1528.69602557
167	1462.83638204
168	1420.23993904
169	1598.5911943
170	1341.73462289
171	1537.42603177
172	1604.78016601
173	1624.47928863
174	1467.48401555
175	1355.34591418
176	1711.18515597
177	1371.16794256
178	1490.85042375
179	1841.44957311
180	1700.75114032
181	1410.28046118
182	1385.51299464
183	1529.68977507
184	1428.39128237
185	1583.81244752
186	1600.18877856
187	1448.08781182
188	1733.94078914
189	1730.52506209
190	1539.36075532
191	1680.0519695
192	1638.98573892
193	1445.9141793
194	1501.41334892
195	1410.64076917
196	1475.53411339
197	1552.69098878
198	1510.29098381
199	1483.84953665
200	1542.83523937
201	1513.9740129
202	1468.21589725
203	1641.26799381
204	1688.32774085
205	1498.97632324
206	1557.91676659
207	1488.49640145
208	1654.93944293
209	1623.54251917
210	1794.60389261
211	1620.65671675
212	1548.60516254
213	1328.11279801
214	1649.71088934
215	1631.46275513
216	1594.28356354
217	1664.90087109
218	1533.70017721
219	1553.49170926
220	1761.98357175
221	1589.51585566
222	1495.67209772
223	1689.27383772
224	1689.54894188
225	1655.20235951
226	1327.41803615
227	1574.5730482
228	1463.028974
229	1466.09009774
230	1591.55727698
231	1581.40239198
232	1635.07007921
233	1588.71848697
234	1469.67587676
235	1502.27365363
236	1716.35371788
237	1457.35471894
238	1724.94558223
239	1611.71780741
240	1314.71751062
241	1604.96748611
242	1751.03651636
243	1747.55231098
244	1700.35407151
245	1319.45263835
246	1388.04584624
247	1427.75354898
248	1517.80498935
249	1606.96743677
250	1643.51179845
251	1550.79666702
252	1600.90067272
253	1815.05013403
254	1562.28302176
255	1595.13441007
256	1488.43881666
257	1502.8783985
258	1406.77816251
259	1561.97202399
260	1445.54060753
261	1453.70149906
262	1609.37656913
263	1591.6223265
264	1518.80206237
265	1528.91643027
266	1736.60557235
267	1559.69751653
268	1447.07373622
269	1272.25816379
270	1620.02066149
271	1711.68139804
272	1461.19241045
273	1527.60443839
274	1733.46383524
275	1566.28312801
276	1658.01058211
277	1615.3531216
278	1647.19209131
279	1564.74793703
280	1496.44605397
281	1607.50342699
282	1450.32092028
283	1546.40271682
284	1414.39015093
285	1561.78154188
286	1672.09215517
287	1460.53539146
288	1572.47584121
289	1500.40332272
290	1528.8667999
291	1584.42385129
292	1380.05775517
293	1685.94308534
294	1404.96222323
295	1786.11551599
296	1483.37672993
297	1558.80493155
298	1515.1230013
299	1441.34754677
300	1684.85512959
301	1610.61592259
302	1555.51397071
303	1607.65697116
304	1737.59881395
305	1758.69478397
306	1547.68368663
307	1670.1520845
308	1427.86690045
309	1801.39727327
310	1475.44729003
311	1784.25512395
312	1568.82116008
313	1564.84484686
314	1804.45240785
315	1596.26604017
316	1588.36498723
317	1646.39686336
318	1532.64897857
319	1488.67461443
320	1464.27533842
321	1778.10750061
322	1592.9815038
323	1534.58752066
324	1687.8908655
325	1541.99707425
326	1796.1867079
327	1548.92023914
328	1510.46701622
329	1562.50753242
330	1716.64702464
331	1660.66011206
332	1503.90789185
333	1513.47199129
334	1661.49410639
335	1637.18674488
336	1428.37150405
337	1636.25719893
338	1794.9161098
339	1460.72558074
340	1713.59477248
341	1589.03038905
342	1677.82119383
343	1563.30149626
344	1505.16324916
345	1499.40448215
346	1734.22226913
347	1699.67719006
349	1698.94180048
350	1536.27807914
351	1637.35822649
352	1754.39486836
353	1547.99879947
354	1589.4201999
355	1568.0216327
356	1759.45583126
357	1860.56721138
358	1513.92036518
359	1509.97116996
360	1625.29621008
361	1503.82927668
362	1600.10922699
363	1474.58195773
364	1495.81007461
365	1660.68676051
366	1579.30851832
367	1689.60709726
368	1859.66018781
369	1719.66915914
370	1514.69214806
371	1419.03968449
372	1587.86930532
373	1875.45509745
374	1463.64412352
375	1581.1166503
376	1547.34310995
377	1650.26309218
378	1410.14445395
379	1765.63606519
380	1722.2726024
381	1470.6282137
382	1568.3744927
383	1445.27138651
384	1687.80813879
385	1791.71779146
386	1651.31130162
387	1412.80919184
388	1590.45133118
389	1653.65732197
390	1703.48752144
391	1777.14945153
392	1639.33037802
393	1530.93070387
394	1766.15890462
395	1565.77058518
396	1700.44073786
397	1654.68749375
398	1531.55446205
399	1636.50165142
401	1630.43716655
402	1934.62126825
403	1686.38416193
404	1480.85797147
405	1520.51627968
406	1534.04320234
407	1529.04076644
408	1590.35412015
409	1486.27656334
410	1468.00151818
411	1787.6797864
413	1557.70284566
414	1713.83344845
415	1731.07272698
416	1499.1433037
417	1671.35182508
418	1773.57665482
419	1575.40771551
420	1682.99653109
421	1662.4278917
422	1606.01651507
423	1603.46178887
424	2059.52041005
425	1692.33737731
426	1669.54407975
427	2038.80282008
429	1531.0024615
430	1724.37205621
431	1569.130342
432	1698.70885779
433	1422.4784454
434	1766.20892878
435	1677.03618919
436	1628.48067995
437	1585.07260656
438	1475.84689426
439	1723.50309309
440	1879.87219365
441	1572.57444335
442	1748.54428532
443	1717.52321129
444	1476.01907458
445	1746.5951299
446	1722.83686776
447	1625.85117688
448	1766.1330067
449	1607.27603803
450	1808.58054729
451	1876.27643955
452	1650.25241287
453	1576.36389332
454	1505.07394006
455	1486.74169694
456	1569.84640926
457	1663.63506383
458	1618.82996816
459	1554.41332194
460	1926.27061327
461	1803.10272346
462	1633.568093
463	1865.21018651
464	1469.16283716
465	1691.19960467
466	1637.03655754
467	1673.43663231
468	1665.26845679
469	1655.3956435
470	1660.28109207
471	1926.19846174
472	1403.52626967
473	1524.25293792
474	1674.02846134
475	1732.82200357
476	1937.93835594
478	1744.88915445
479	1583.19454882
480	1492.33438881
481	1421.17879164
482	1824.23390555
483	1480.1690356
484	1593.91577203
485	1577.82358015
486	1662.3794193
487	1688.11352058
488	1551.28289112
489	1531.29597405
490	1713.91054028
492	1570.15422765
493	1697.42094456
494	1488.26712778
495	1586.02497753
497	1624.55479756
498	1840.98067752
499	1718.0237401
500	1474.12848927


==> eval_data/random_detector_PDFRate.dat <==
1	851.643208208
2	1018.30369245
3	1092.01782327
4	1046.8030731
5	1418.85042277
7	988.460299644
8	1253.49520547
9	1120.24803071
10	1064.53802795
11	977.258572915
12	1126.09582372
13	932.499325116
14	997.090567382
15	1161.50271156
16	1108.19456119
17	1340.00250676
18	981.961220552
19	1149.01158656
20	1352.85528761
21	1162.48275265
22	945.736821957
23	1030.42094539
24	981.111632106
25	1150.29564517
26	1465.88328083
27	955.797345779
28	955.472644078
29	1071.25224297
30	855.1811308
31	977.757166989
32	1003.39140129
33	1320.11360522
34	979.859377032
35	1387.41959357
36	1184.28703743
37	990.442464681
38	1142.12939564
39	1008.63270638
40	1311.65209565
41	1003.99239638
42	1153.01878285
43	1338.80305844
44	1178.67614754
45	1231.38245202
46	1084.17782634
47	1099.98303687
48	1123.60218254
49	1077.08083214
50	946.526170909
51	923.848016192
52	1195.96675321
53	1046.47126698
54	1062.6778155
55	1274.60109022
56	1074.88350284
57	1082.45327659
58	1219.34579818
59	1117.17268885
60	1174.21211179
61	1037.31347325
62	1180.13852056
63	1043.2723499
64	1267.07676398
65	1123.39416938
66	992.651755575
67	877.832242565
68	1165.14251033
69	1234.35368303
70	1108.19770252
71	1247.89544102
72	1261.84613331
73	1036.80433088
74	984.417273222
75	1129.8902254
76	968.744181355
77	907.46178064
78	928.047793742
79	1097.99582722
80	1071.15303734
81	1038.25285731
82	1382.30740609
83	1229.78797513
84	1098.6636753
85	1125.64215651
86	1118.62978789
87	995.146344784
88	1268.82249903
89	1033.48203731
90	1108.1546732
91	1226.78905873
92	1103.49039086
93	979.320811419
94	1014.16852344
95	1281.529615
96	1057.47849148
97	1022.27342249
98	1153.84425424
99	861.877637569
100	1017.32222219
101	1051.75429055
103	964.603533579
104	1366.20823816
105	1285.73195329
106	986.580618627
107	1136.17373999
108	1273.46536668
109	1038.38318533
110	1227.23431638
111	1188.34783402
112	1058.54693597
113	1067.25285688
114	854.179710718
115	1209.52264707
116	1159.43686422
117	1035.95075945
118	1052.0790907
119	1114.32176371
120	909.589874869
121	1145.46244537
122	999.205250051
123	1190.83985846
124	1142.86262195
125	1010.66127666
126	1448.13927624
127	1118.39911074
128	1067.35266797
129	1168.03727951
130	1001.45017593
131	1095.24818411
132	1129.78991967
133	1055.0620777
134	1146.06270129
135	1151.51907271
136	1199.11428036
137	1060.95440094
138	1175.28029696
139	1064.84567248
140	992.40848714
141	1383.05312159
142	1111.12264609
143	996.611225363
144	1083.85755785
145	977.203792066
146	1143.15314505
147	1347.88997045
149	1069.0156361
150	892.195181964
151	863.010757134
152	1160.4593278
153	1133.43677437
154	1121.75440926
155	988.275848017
156	1059.14807494
157	945.997361145
158	918.255801918
159	1010.30876699
160	1015.79415777
161	1333.23488133
162	1148.9455506
164	1014.08427565
165	1048.17706754
166	1178.85445459
167	1265.09124925
168	894.300997605
169	1037.76847517
170	1209.36749877
171	1337.38511542
172	1155.26453245
173	986.42694876
174	1039.29064952
175	1123.59772712
176	1096.31771549
177	1237.64191626
178	1064.85785984
179	943.540773872
180	1220.65593374
181	1359.22290009
182	1055.14284426
183	1188.04960406
184	1323.86803038
185	994.593439965
186	1192.58017439
187	890.71470203
188	868.99199965
189	1182.42825524
190	1017.37053244
191	1018.22691784
192	1188.97144344
193	1209.87360513
194	942.63111553
195	1155.57281413
196	1024.6995033
197	1389.84076293
198	1226.01008525
199	1027.17602804
200	1004.96742911
201	1249.5738069
202	1146.33879005
203	1148.73301081
204	1137.51617942
205	1105.66599201
206	1132.08128199
207	1076.50987429
208	1142.46842171
210	1096.89256902
211	1115.84889778
212	1123.7585217
213	1030.80324933
214	1069.65514148
215	986.845665501
216	1036.30941412
217	1170.61814072
218	1067.97875932
219	1008.10077779
220	958.674747921
221	1090.93460618
222	998.378749271
223	1021.14747729
224	1169.87413997
225	910.259485662
226	1063.0630379
227	1091.8684649
228	1285.78611049
229	1089.77550446
230	1210.04062774
231	1215.26178796
232	1049.87300886
233	953.697323997
234	1084.49723465
235	955.223098266
236	1102.8080073
237	1064.1458062
238	1216.70992665
239	1130.65342267
240	892.962204403
241	1167.79923911
242	990.482370453
243	1141.46526433
244	1127.41355047
245	1169.09813584
246	1064.2309859
247	977.669129675
248	1222.51181779
249	1153.20055687
250	1033.40109554
251	1227.86270559
252	898.611285087
254	1126.79747322
255	1124.36340112
256	1198.1696612
257	1177.47331173
258	1221.03646346
259	1215.59909741
260	1092.10185752
261	1045.33531164
262	1123.81786708
263	1242.37687081
264	1078.01832416
266	1192.29738105
267	1180.58731147
268	1168.619988
269	1185.74701336
270	891.716072674
271	1082.10386926
272	1076.50727645
273	1121.60000906
274	994.6274712
275	1031.50244263
276	1102.00884793
277	1172.22163622
278	963.178145866
279	1031.20261117
280	1172.23221641
281	1125.05792347
282	1192.34940309
283	1179.77504882
284	1036.2548387
285	1056.15549522
286	1039.22985537
287	1210.87696434
288	1188.020045
289	1060.24362427
290	1032.42795082
291	1115.50759398
292	1089.98135081
293	1000.65241939
294	998.578852088
295	1194.67076218
296	1063.82598136
297	1281.87056908
298	1017.99076903
299	1050.47239067
300	1299.9887445
301	1296.89820429
302	1023.45552748
303	1164.2402528
304	1342.12304566
305	1073.52508026
306	1186.96894606
307	1230.8795643
308	1023.17231199
309	1245.6100326
310	1165.78085827
311	1013.34463687
312	1131.61468233
313	1315.52707867
314	937.441606241
315	970.929473621
316	1427.87705601
317	1058.38887893
318	1111.92433919
319	949.797435174
320	1094.46672454
321	1139.76478301
322	1349.4311711
323	1052.28341819
324	976.767615977
325	964.935678053
326	1316.37568998
327	959.879719689
328	942.38498585
329	893.106132218
330	883.862703739
331	1092.02346743
332	1145.39552291
333	1177.53503048
334	972.200749525
335	1135.16086758
336	1228.40069145
337	1167.32616444
338	1280.72135099
339	960.385437002
340	1159.16131219
341	1282.53366703
342	1260.52275756
343	1153.471433
344	1394.19564224
345	1073.60632482
346	1336.29076345
347	1131.36611223
348	1133.75890556
349	904.565262776
350	871.548563608
351	1249.57680143
352	1289.60749504
353	996.16935448
354	932.839965024
355	1104.60523231
356	1041.67168946
357	1222.56390011
358	945.104367349
359	1202.34523565
360	1214.5682088
361	1029.8577534
362	1290.33915886
363	928.619139362
364	883.364367248
365	1083.27381019
366	1030.89155887
367	1025.28230347
368	1091.53973034
369	1244.08473887
370	1069.65386593
371	910.10883836
372	1026.22101164
373	1082.97193456
374	1231.31615
375	1250.60902458
376	1049.09248715
377	1128.48591276
378	1092.19844822
379	1401.40129578
380	1106.71694748
381	1185.28424418
382	1204.89372126
383	1251.05093489
384	1132.96518162
385	1364.1219024
386	1085.94250703
387	1058.17877603
389	1134.22476315
390	1364.28577052
391	852.052121994
392	1175.29036195
393	1026.45797359
394	1015.21558688
395	1111.58513427
396	1303.45735137
397	987.93408723
398	1139.68302163
399	950.414415901
400	1029.14876946
401	1421.57699598
402	1419.38456029
404	1297.73987545
405	1310.5164884
407	1562.3702914
408	1274.99400462
409	1333.14309816
412	1637.2848753
413	1239.47963571
415	1240.92641163
416	1385.66232092
418	1319.41666963
420	1172.28542084
422	1217.98714061
423	1257.44273253
424	1308.69292951
425	1313.05096687
426	1272.8100358
427	1429.20125321
428	1513.42716147
429	1226.58448968
430	1262.26723824
431	1221.20441705
432	1310.40590208
433	1309.37622135
434	1606.59557871
438	1261.92953134
439	1228.73015747
440	1333.10816457
442	1286.95624098
443	1307.01072777
445	1214.59664334
446	1574.77452144
447	1300.12895065
448	1506.70775927
449	1260.73615446
450	1662.19112148
451	1803.70877451
453	1451.19413425
456	1366.35823061
458	1405.91702993
459	1380.31068152
461	1581.68939734
462	1607.18810483
463	1574.33773823
464	1580.2295903
465	1438.45213003
466	1554.9617818
467	1420.44546602
468	1372.90757052
470	1470.69820774
474	1488.57356805
475	1487.57183906
478	1428.31948911
479	1412.25261528
482	1446.0661174
483	1668.800829
489	1538.59440513
490	1428.00256694
494	1610.71452216
495	1434.37926853
497	1619.263712
498	1631.65314464
500	1483.38872143


==> eval_data/random_morpher_Hidost.dat <==
1	116900.41882
2	106572.892317
3	113583.366727
4	112057.312079
5	121689.056219
6	112136.303146
7	114363.912667
8	107216.940334
9	108509.924026
10	105188.816145
11	95999.0108331
12	100773.381779
13	111221.130494
14	108746.348837
15	98258.0823998
16	113568.728882
17	97591.9136797
18	110338.253433
19	108429.397919
20	112716.066672
21	113224.444842
22	110288.826009
23	111397.253737
24	103433.106647
25	111729.549985
26	103694.275706
27	107129.259162
28	110469.903684
29	100852.289656
30	104581.500387
31	107263.200832
32	105538.066
33	116334.745224
34	103718.610048
35	112610.419319
36	111256.535866
37	107356.815664
38	106235.091201
39	108064.880548
40	95133.8510343
41	103217.90836
42	109861.610757
43	103170.540692
44	107475.4358
45	106276.883281
46	116342.546597
47	103511.56974
48	111371.48569
49	113448.997679
50	107352.341013
51	109105.85052
52	114547.043953
53	110203.933251
54	114227.718424
55	116855.410335
56	108931.959028
57	111309.599178
58	109607.766038
59	105993.234075
60	105644.698249
61	106870.864459
62	102648.919425
63	107864.273323
64	111162.679012
65	109531.156028
66	107431.502242
67	109442.402354
68	99998.3785686
69	114497.482617
70	107077.467355
71	110637.201562
72	108284.26499
73	109758.530846
74	111655.53972
75	105843.311191
76	104315.832958
77	115716.005756
78	110053.004
79	114730.21943
80	106055.330587
81	112299.280865
82	108395.833502
83	109333.493867
84	107760.6243
85	101937.851663
86	111536.875545
87	106323.54115
88	92811.3545917
89	101380.211535
90	93802.3581773
91	103653.188624
92	103170.518056
93	98161.1349287
94	109001.53514
95	115145.931816
96	106096.100047
97	105040.757994
98	111137.999678
99	107389.911012
100	112266.50693
101	103084.767789
102	108223.485
103	103769.859268
104	100415.480836
105	106271.892841
106	110283.313704
107	99861.1049552
108	108363.737449
109	113303.095285
110	104773.375986
111	101526.365927
112	99150.4161804
113	102030.95403
114	109379.975155
115	106269.03916
116	102805.80286
117	100943.356689
118	111873.700279
119	104942.209401
120	113535.478753
121	107299.073383
122	106525.668126
123	113810.275769
124	99916.5274084
125	100155.498368
126	112811.062427
127	99174.7490506
128	107421.327365
129	106649.765335
130	111370.122998
131	101902.652847
132	106127.378964
133	108493.631239
134	109326.686545
135	106812.834939
136	107563.040285
137	101847.48727
138	103424.348509
139	105442.293385
140	103237.424081
141	104261.984303
142	103926.367456
143	102461.847359
144	107900.970477
145	105233.43937
146	100737.23637
147	111295.218962
148	116757.799034
149	106110.951539
150	98766.1718456
151	114291.10833
152	111291.973131
153	109937.679102
154	104246.300458
155	118543.527262
156	110107.979986
157	111855.060048
158	107537.536457
159	114203.340599
160	118518.490121
161	114761.004394
162	115028.10144
163	104561.259319
164	117703.9088
165	110524.437353
166	109459.877809
167	114924.675477
168	110722.131695
169	119696.803132
170	111262.309742
171	109607.472694
172	107189.671445
173	115495.472366
174	116380.324755
175	118432.683638
176	115040.902347
177	112295.341769
178	120319.928049
179	118961.291976
180	107276.725089
181	102637.454759
182	106954.285408
183	109534.187155
184	108617.817129
185	109192.05713
186	100488.916638
187	108592.559886
188	110524.144892
189	106846.423987
190	115996.70984
191	111409.21054
192	101816.246859
193	118253.160712
194	114338.047726
195	112358.368211
196	111927.28262
197	105565.701542
198	105079.665091
199	117826.276206
200	117210.933062
201	113839.188607
202	117295.733261
203	107241.104607
204	105987.416167
205	103216.375046
206	110092.956736
207	107808.016222
208	109920.510228
209	118920.324638
210	106100.986293
211	108857.373026
212	122712.442318
213	104752.671137
214	115671.658555
215	120075.594845
216	113239.255726
217	105124.833224
218	111180.067445
219	114207.781705
220	104415.678245
221	116792.234976
222	106472.040372
223	106240.889057
224	111030.709237
225	108836.379773
226	114192.199615
227	109587.511416
228	115237.632775
229	109441.796168
230	111168.794087
231	115710.770499
232	116621.844043
233	110391.183611
234	119616.820972
235	118109.34669
236	110862.417641
237	109267.603284
238	107245.055639
239	111137.770586
240	118036.185259
241	107250.458142
242	115187.81686
243	120244.997154
244	114210.292152
245	109610.560772
246	113115.139032
247	103679.733505
248	116408.023244
249	112047.512662
250	108169.289708
251	114113.605375
253	103018.317898
254	111026.794692
255	114204.899705
256	110836.985205
257	108715.605481
258	111282.838597
259	102591.75815
260	109978.197876
261	108199.991137
262	114070.806118
263	112313.805337
264	110846.609421
265	107084.500309
266	110160.512998
267	108916.173154
268	111724.368437
269	113662.84507
270	113265.664867
271	111776.726372
272	100230.809079
273	101303.249746
274	106764.92815
275	111210.9056
276	106429.591107
277	112526.700195
278	114090.796594
279	114848.583263
280	122578.345688
281	108797.984514
282	108836.008733
283	114171.057835
284	124401.739566
285	106734.977787
286	115841.466968
287	109925.313649
288	110269.049256
289	119057.189666
290	121264.138186
291	116726.489253
292	109942.856379
293	113979.441758
294	109802.705247
295	115430.117615
296	114404.303724
297	119489.450343
298	112129.639725
299	117047.769301
300	102117.886682
301	116343.113745
302	109697.37955
303	103156.642066
304	112980.110041
305	106810.703607
306	107918.177644
307	111196.787501
308	117365.405673
309	114612.328592
310	108267.138319
311	124446.439488
313	110023.73149
314	121882.960562
315	110262.415342
316	100023.391188
317	106422.852981
318	111741.787057
319	102990.000641
320	111691.879753
321	114187.416597
322	108893.67673
323	110128.46195
324	114237.674431
325	105338.55643
326	102199.10698
327	120735.333092
328	114539.944936
329	121327.533482
330	116821.161002
331	116337.174149
332	112928.814729
333	119381.968248
334	113837.824468
335	113967.566524
336	113227.453892
337	117407.085494
338	121559.739237
339	119118.040116
340	109965.334899
341	115867.651149
342	108307.466616
343	115888.459966
344	114163.604852
345	115016.828871
346	114509.038553
347	114489.245326
348	119835.979929
349	117487.334249
350	116762.981007
351	120305.865547
352	112584.635964
353	112679.97115
354	111313.322144
355	117605.39196
356	115131.126514
357	111637.124285
358	115773.78521
359	121316.96974
360	116709.658084
361	113142.498741
362	114283.655488
363	118631.700943
364	114440.419352
365	109576.386663
366	114977.003652
367	111782.70487
368	118760.399626
369	117924.66398
370	113236.427022
371	120794.073509
372	112549.525802
373	119551.573881
374	113792.036758
375	107123.48897
376	121051.295765
377	120261.050758
378	117466.120883
379	124115.190325
380	108326.64724
381	110722.954764
382	125036.931731
383	103665.038183
384	113518.284886
385	115638.627294
386	104909.901068
387	110576.278352
388	108985.987455
389	107281.775041
390	118239.001211
391	121956.117653
392	121961.857077
393	115757.618947
394	121926.839555
395	119440.087835
396	131771.476877
397	110637.000794
398	116986.37773
399	106992.998521
400	105022.89356
401	117063.979061
402	116671.271923
403	125766.083393
404	113133.413842
405	113275.548753
406	115085.472889
407	106918.622739
408	112854.448052
409	115304.382578
410	112407.560769
411	112925.836867
412	111471.289725
413	127973.358775
414	116158.179028
415	129617.804614
416	113640.006244
417	122861.594102
418	116518.738578
419	115631.422832
420	118109.378011
421	121564.628205
422	117220.262671
423	120889.996979
424	114071.405533
425	122607.232588
426	109068.629582
427	124080.32644
428	117983.70114
429	119645.209017
430	122493.002211
431	130251.43292
432	107345.78797
433	124368.08025
434	117208.16898
435	120058.484116
436	117505.202522
437	115258.606927
438	122438.581096
439	115328.73497
440	108934.54642
441	112610.477111
442	126772.474277
443	117044.278848
444	118955.386081
445	121214.780706
446	113871.427511
447	130209.578257
448	105820.454109
449	129461.237407
450	113701.531428
451	119383.081812
452	116752.589156
453	116707.545104
454	113675.83433
455	110950.457841
456	122138.24007
457	112555.504006
458	117806.393405
459	115848.706902
460	117020.672683
461	113116.695359
462	110278.185958
463	120691.640432
464	116383.635942
465	118463.497304
466	112235.588525
467	118097.186994
468	119068.780425
469	125958.562643
470	121167.058933
471	118752.879659
472	119571.341468
473	122359.569553
474	109250.046765
475	122132.031445
476	116484.030109
477	125587.256994
478	110766.885162
479	117861.552538
480	116041.975442
481	110489.00497
482	119568.238188
483	118751.032544
484	111573.605311
485	111054.288124
486	117657.493817
487	121104.853688
488	120085.70334
489	101986.363172
490	111181.396868
491	116300.46101
492	125587.265329
493	111315.586016
494	119246.0479
495	110156.995218
496	121076.709054
497	108612.462932
498	115915.956513
499	118811.902158
500	116434.803993


==> eval_data/random_morpher_PDFRate.dat <==
1	52601.9098077
2	54472.3200954
3	47900.3286273
4	56787.8807773
5	50749.0123007
6	46885.4197986
7	49803.4773773
8	54242.2955929
9	48621.5246407
10	49797.8173071
11	50280.3513255
12	53501.46591
13	47769.5292226
14	55719.4689182
15	53182.3411604
16	50929.4512362
17	52788.6483294
18	48722.7611945
19	48527.5364971
20	50372.9509126
21	50525.4161454
22	48757.7970768
23	53980.6622192
24	51782.2150128
25	49885.0607252
26	49155.5172744
27	55540.8048506
28	46200.279619
29	47370.1558451
30	53285.5990263
31	55651.8600153
32	49033.2462557
33	51685.6710553
34	44866.6799173
35	54647.514125
36	49719.2160888
37	57983.1932781
38	44829.3434111
39	50552.6551756
40	59014.6130964
41	48549.8848911
42	49832.3029677
43	54642.6206913
44	47783.7556475
45	49650.2352471
46	58471.9659093
47	50067.4377172
48	52480.1019666
49	43758.8584093
50	48033.3831296
51	52396.7237875
52	50436.0355221
53	54010.0720603
54	47861.8287621
55	50270.0057126
56	53408.896414
57	57042.3169605
58	50675.6174922
59	49521.1414244
60	45178.4483551
61	53062.8447888
62	51483.1043434
63	56229.220679
64	46128.8773594
65	49860.5729662
66	52323.7167191
67	52340.4985211
68	53011.2981852
69	52736.9286132
70	45721.2911739
71	48553.46206
72	43875.7521887
73	49698.1815897
74	49041.3999952
75	46415.3289511
76	56048.3713057
77	53498.2002844
78	57436.7503813
79	48020.1572056
80	58718.3580568
81	50151.7664628
82	54341.2897273
83	54271.5530712
84	57468.7474808
85	51848.3552879
86	52990.0543488
87	60984.3698097
88	51624.9232909
89	47906.7999414
90	53543.5502275
91	55615.9425488
92	52398.3237153
93	46112.5038586
94	44243.0663968
95	52043.8444067
96	45110.0785955
97	54672.5732311
98	53125.5181765
99	45742.2061011
100	49479.117152
101	47394.5634119
102	56535.0957939
103	52904.0640344
104	48739.9694128
105	55948.5223572
106	55574.4985072
107	52286.4901407
108	50369.2916382
109	45006.23553
110	42351.3365458
111	46778.4497959
112	49259.5568708
113	46089.80971
114	50425.232013
115	53225.6007132
116	47593.261331
117	48164.8430317
118	54365.2654097
119	48569.9765866
120	50117.3147316
121	50130.1113234
122	52906.9522888
123	54561.7880653
124	51229.1094062
125	44724.513896
126	56650.953069
127	47061.4624076
128	47642.5286438
129	49892.1520219
130	53417.3177593
131	49822.0412023
132	49112.0423138
133	49703.5909889
134	46556.5682884
135	47682.2116518
136	48622.7360446
137	49830.6585257
138	52050.019942
139	37990.9591159
140	55445.9617806
141	53777.9424219
142	53430.5188444
143	45325.2729493
144	53136.7050031
145	53876.3618044
146	51344.3242578
147	49152.3846792
148	58847.4919235
149	51753.4320234
150	44764.1005262
151	49536.9967484
152	56677.1295122
153	53975.5999201
154	56184.3640019
155	55859.0980116
156	47367.6544754
157	51316.2344848
158	48142.7244276
159	52389.2877688
160	47361.4124029
161	50580.9404107
162	55999.6521313
163	51260.8093407
164	53450.240167
165	52000.4844113
166	53531.4438548
167	56143.8191066
168	52158.396423
169	55179.2527327
170	50766.7165639
171	54450.6639245
172	50858.4683519
173	58388.9890769
174	55330.284844
175	53202.0837592
176	54856.0749287
177	47556.8459024
178	42948.5929123
179	52387.7787449
180	45309.7690924
181	50896.8567946
182	52165.5137309
183	48021.4271814
184	48922.6484731
185	51180.4624849
186	53447.359112
187	58379.7051932
188	53625.0379486
189	56185.8287051
190	51383.5741755
191	55318.9677899
192	44014.6858755
193	49166.6747556
194	50216.5188378
195	52959.3168802
196	55873.5769067
197	56200.6306609
198	52449.4461414
199	57077.9444631
200	54559.7845037
201	53537.0986443
202	55209.8848734
203	53604.8069097
204	50093.6838232
205	42094.3716937
206	50537.3609957
207	45638.6882359
208	43227.9042172
209	51561.8147599
210	51199.9887132
211	50848.791327
212	52574.4063703
213	50753.3121588
214	41989.9139375
215	50658.1663039
216	51861.0694016
217	55624.4673667
218	58467.8353163
219	48711.349414
220	51239.4182312
221	42812.2358967
222	51643.0023536
223	42664.2314957
224	51287.048691
225	58433.2064619
226	54270.6359863
227	56075.4917526
228	46179.591684
229	52218.6858764
230	50414.525534
231	58334.5883714
232	50310.159366
233	45518.5634305
234	50946.2879016
235	53929.987357
236	54870.4599338
237	48257.6549446
238	48921.55399
239	51281.6652052
240	50556.4338492
241	47121.760862
242	52737.4054744
243	46078.7560992
244	55522.024284
245	51797.9308267
246	49198.8892275
247	50874.9833821
248	50276.2723058
249	51751.4333869
250	50083.0968209
251	56999.0823192
252	51471.8939289
253	51891.0430081
254	49379.7104845
255	52165.3617467
256	55297.3943316
257	51275.1774594
258	48803.9105011
259	54211.1067593
260	52139.9266068
261	54653.1271893
262	53826.1262132
263	49453.2447131
264	54147.8947512
265	50181.7854784
266	48509.5816969
267	56346.387419
268	44390.013542
269	44950.6987479
270	47854.2644505
271	47751.0513968
272	49323.2035748
273	55284.4845621
274	54785.9284063
275	52072.2472061
276	54984.9325085
277	52465.6645628
278	48454.1534931
279	46838.5655978
280	52163.5798136
281	48405.2605784
282	53715.7690578
283	50620.2263126
284	50989.7127751
285	53461.4759632
286	52514.3003737
287	50899.3779407
288	52117.1828258
289	51655.5635047
290	44831.9187067
291	53654.2114315
292	57313.8510792
293	43629.8110085
294	52382.7524092
295	53936.9131516
296	46072.9692378
297	46736.1540611
298	50729.4986724
299	53177.4680579
300	49254.099499
301	48668.2219098
302	50668.4070621
303	47821.1405556
304	50000.2673941
305	49698.7249808
306	56945.8041666
307	45332.4742489
308	55881.523154
309	46301.7778443
310	52795.9166518
311	55583.7124405
312	55480.2478819
313	49043.5006748
314	46070.3595127
315	53860.7169105
316	49529.9787095
317	54380.8350863
318	51463.9916579
319	46878.5470902
320	53081.18053
321	50822.1685318
322	52341.8034537
323	52854.9219076
324	47043.768195
325	49363.2549037
326	51449.8534516
327	49311.1623648
328	48084.6669577
329	47832.6478191
330	47049.0255968
331	54591.3682835
332	48690.9909895
333	59604.966612
334	47661.7884529
335	55455.3444297
336	53201.2217728
337	45018.3882833
338	55126.2345445
339	54092.2455727
340	54210.5952299
341	49842.6780837
342	51228.7034079
343	52126.9557039
344	57804.4726134
345	43742.3437528
346	55102.9829982
347	53656.2525711
348	51670.5516301
349	61284.871587
350	55075.695366
351	77553.9657534
352	73875.3038147
353	89406.8277157
354	87129.8104858
355	74184.1113688
356	80435.1967883
357	76626.9416254
358	64772.0402453
359	81314.2749329
360	87367.5747213
361	77448.9508804
362	94898.9771731
363	51428.0139266
364	62895.2742408
365	93269.8482759
366	84178.1723852
367	49375.2656527
368	55621.3661827
369	82300.1630685
370	77495.1403088
371	75308.9538322
372	83785.9847395
373	77909.2670615
374	84406.4533497
375	81564.7730841
376	71205.6581904
377	66033.4049035
378	71430.0986661
379	78650.7905037
380	75820.4483054
381	82397.9736078
382	69174.1447369
383	68586.7506102
384	70760.6542254
385	60413.1032057
386	61967.0713397
387	58609.497895
388	73357.8323539
389	68681.3996903
390	100150.284585
391	63818.7683551
392	76796.6014918
393	74530.3741567
394	76189.5925302
395	84972.1209392
396	63777.8013002
397	89646.047241
398	62390.4207007
399	89357.6804037
400	76155.0747439
401	65422.6173562
402	68299.3888253
403	71041.5142466
404	80077.4682892
405	66044.6089427
406	73882.2591969
407	69760.9350223
408	63671.540811
409	72604.768947
410	91473.328775
411	80282.5159581
412	76265.1231047
413	84684.4486482
414	60963.6455094
415	72215.3432023
416	73454.5289919
417	59456.9128386
418	73772.0838013
419	86459.5043761
420	102190.122589
421	50561.6119982
422	63628.5539347
423	76202.7507648
424	72456.4888158
425	67544.8242784
426	77075.9585252
427	59150.1533259
428	71080.9751288
429	81244.2741111
430	74876.9768341
431	73394.4732193
432	76356.8340651
433	72775.1465579
434	85129.0169893
435	79726.7999192
436	77561.4298648
437	59596.57522
438	77213.4048734
439	75186.9983192
440	62428.087499
441	69632.3837284
442	77943.0243787
443	80002.4566462
444	70988.9237669
445	61007.663277
446	49718.0408786
447	59793.1807526
448	75839.9322489
449	71539.9967417
450	66093.9105267
451	96363.1830246
452	94426.1674654
453	116536.3602
454	100885.606302
455	99228.5661385
456	90578.044922
457	96982.8491397
458	116894.935976
459	100868.06957
460	87618.6193931
461	102305.460764
462	110734.647964
463	114411.839025
464	106455.679989
465	91950.5181723
466	129017.233863
467	96785.4817785
468	102187.050771
469	111829.774227
470	92140.442
471	112157.618844
472	94904.2375017
473	91824.39966
474	107064.337617
475	103073.668384
476	89618.7996065
477	107421.873206
478	107657.370853
479	118271.628881
480	111999.518236
481	93143.9813823
482	111283.065831
483	83527.68708
484	120741.345119
485	116896.544278
486	117274.482975
487	106319.756272
488	114369.13181
489	106296.001186
490	100555.708969
491	94968.8849492
492	89500.1508205
493	108185.352581
494	112399.626126
495	108994.6877
496	86318.1768553
497	116831.707786
498	107469.976681
499	93143.9328219
500	90644.9737853


==> eval_data/random_oracle.dat <==
1	9556.64714808
2	9548.54862752
3	9673.7104057
4	9704.31933954
5	9549.7697846
6	9435.07956939
7	9538.53197839
8	9606.5759212
9	9602.92083838
10	9593.88705408
11	9710.84809321
12	9438.21240028
13	9491.9311027
14	9663.26636415
15	9514.42600556
16	9320.13275616
17	9271.18319113
18	9635.03502841
19	9621.4238185
20	9462.33131058
21	9367.62181165
22	9666.97393924
23	9565.16450315
24	9505.80090235
25	9384.30336108
26	9348.1528951
27	9471.75021172
28	9500.33996244
29	9785.70700205
30	9524.30444945
31	9509.77525711
32	9595.52568194
33	9594.90661619
34	9548.75280151
35	9624.6467717
36	9696.84627741
37	9593.82751263
38	9524.14215503
39	9605.48987019
40	9352.51398124
41	9427.95831254
42	9282.17228027
43	9444.09731795
44	9582.70506143
45	9343.91354037
46	9415.02903339
47	9761.79390661
48	9490.87060857
49	9351.92557184
50	9399.31617645
51	9637.78916744
52	9586.08834272
53	9591.17162716
54	9648.18227247
55	9762.59936847
56	9482.62891121
57	9487.21807154
58	9332.71414377
59	9394.3150333
60	9498.22852622
61	9430.5438912
62	9655.94980048
63	9654.95427864
64	9641.27330835
65	9477.6522924
66	9385.55771167
67	9622.89880355
68	9291.40898976
69	9355.23209909
70	9474.23068976
71	9530.89680002
72	9599.18547004
73	9673.63376472
74	9640.35819099
75	9480.95390748
76	9552.01425846
77	9612.74537803
78	9340.54142895
79	9571.02530175
80	9554.21684484
81	9607.90858966
82	9642.12115401
83	9585.73799524
84	9296.74808648
85	9561.14530575
86	9723.81078093
87	9488.1665143
88	9518.84841281
89	9428.65156426
90	9734.85252152
91	9528.60384532
92	9439.82708761
93	9435.68068215
94	9759.86070649
95	9274.25364682
96	9523.7490397
97	9764.8933645
98	9513.69802237
99	9395.42218644
100	9677.65129327
101	9501.16335877
102	9393.05722597
103	9464.62478193
104	9672.62559905
105	9661.68776565
106	9663.56414609
107	9564.99206317
108	9381.53365759
109	9749.3183126
110	9476.8334834
111	9694.24305912
112	9471.05730858
113	9618.69847311
114	9457.7484547
115	9311.72261171
116	9338.63020116
117	9524.79166807
118	9670.23505841
119	9481.75149049
120	9503.35804983
121	9426.33204651
122	9612.23216942
123	9408.9914476
124	9430.11280465
125	9365.23350167
126	9666.5211167
127	9410.56037186
128	9706.23865354
129	9394.47204504
130	9571.56448407
131	9429.03678607
132	9439.26817952
133	9535.1732359
134	9321.88804192
135	9523.54386001
136	9372.37659972
137	9475.23210972
138	9517.6562748
139	9628.3810318
140	9478.15756255
141	9539.57559041
142	9680.13544865
143	9593.93138744
144	9473.8773526
145	9506.52805184
146	9599.25818077
147	9810.65073385
148	9799.77573752
149	9510.35601149
150	9522.86604851
151	9582.86511482
152	9522.83941504
153	9404.76210536
154	9546.37108787
155	9411.85311859
156	9427.38669102
157	9634.1631409
158	9563.23920749
159	9516.92822913
160	9636.51691114
161	9560.07661721
162	9571.94850248
163	9680.07246494
164	9513.36295846
165	9565.40595735
166	9588.47088335
167	9474.88933763
168	9477.06705112
169	9637.18584132
170	9504.9809403
171	9385.14538619
172	9721.01947873
173	9604.07442772
174	9512.33621355
175	9432.13881573
176	9539.80826071
177	9483.34760256
178	9440.71404929
179	9296.11415715
180	9424.9145327
181	9628.39023749
182	9585.0638542
183	9615.64107038
184	9583.33186974
185	9574.01202427
186	9562.46330145
187	9687.5713824
188	9525.84368044
189	9697.69108715
190	9819.94582789
191	9536.87779986
192	9397.14291306
193	9455.79744932
194	9782.77195221
195	9539.03061055
196	9597.21357371
197	9602.59957246
198	9329.01893969
199	9447.63171165
200	9215.13512225
201	9595.93489444
202	9576.11632598
203	9496.78225999
204	9471.53395631
205	9709.86521094
206	9728.58416859
207	9338.37912559
208	9620.60403741
209	9346.80933847
210	9708.97271541
211	9298.0732317
212	9469.22794803
213	9619.93535724
214	9504.34487922
215	9509.25444588
216	9723.70996295
217	9487.68452605
218	9353.23454256
219	9397.61987988
220	9259.61175222
221	9626.0810556
222	9557.52593071
223	9585.28640921
224	9610.08412446
225	9742.51706239
226	9343.95523983
227	9554.83640264
228	9795.64148569
229	9479.57058237
230	9647.00061659
231	9358.53312769
232	9321.25235632
233	9640.92173051
234	9719.76313712
235	9495.41713277
236	9705.30709467
237	9415.10237365
238	9621.77674791
239	9543.62514654
240	9582.19395326
241	9519.9320286
242	9591.9389661
243	9709.9598395
244	9277.70026006
245	9474.13677892
246	9500.78494224
247	9820.96261329
248	9649.5576485
249	9503.38536338
250	9723.77534881
251	9721.30418295
252	9802.23878299
253	9583.00394014
254	9528.40881066
255	9510.17819201
256	9502.98688293
257	9477.5682986
258	9625.93969793
259	9727.76513686
260	9760.45738529
261	9566.90601075
262	9692.92479928
263	9523.72801152
264	9578.15967886
265	9328.59563224
266	9334.15957221
267	9620.57687919
268	9638.92036429
269	9527.6847677
270	9666.66010077
271	9715.98229273
272	9474.34931819
273	9447.31866662
274	9641.35443182
275	9679.48837002
276	9541.72126567
277	9567.14411496
278	9393.82680894
279	9694.54405519
280	9330.43451724
281	9486.09307042
282	9594.21380283
283	9553.6043545
284	9593.10492597
285	9532.96228996
286	9307.65651624
287	9570.38689723
288	9710.16091315
289	9597.92342285
290	9613.16192492
291	9421.53315875
292	9424.50970361
293	9537.86333881
294	9466.29486885
295	9756.05332757
296	9432.1330847
297	9545.56107911
298	9507.75654968
299	9613.59414509
300	9693.51304052
301	9608.42964928
302	9703.88731641
303	9557.69879239
304	9585.90005064
305	9704.87742276
306	9541.58642441
307	9765.09433634
308	9525.06828053
309	9703.61060455
310	9444.69889594
311	9341.8798668
312	9639.43584174
313	9658.2013193
314	9570.70767636
315	9581.02723601
316	9217.65696952
317	9514.27018514
318	9665.59982377
319	9397.95364028
320	9583.18339582
321	9479.63514649
322	9888.03632792
323	9343.24148934
324	9392.89247653
325	9774.60652854
326	9591.95800289
327	9264.16938771
328	9487.50347255
329	9345.6198963
330	9386.1591957
331	9692.45723556
332	9519.40645768
333	9473.21776151
334	9466.82583973
335	9669.31536462
336	9589.99292609
337	9400.45278892
338	9597.11145274
339	9491.52634302
340	9500.8558146
341	9786.13544255
342	9444.925072
343	9467.84530229
344	9839.29433367
345	9856.68888983
346	9764.00539594
347	9455.87636106
348	9547.51518065
349	9379.06824644
350	9594.35877451
351	9342.17631113
352	9588.86431642
353	9411.1928968
354	9531.11309105
355	9573.49395793
356	9639.17146719
357	9551.88309098
358	9445.88100066
359	9491.21723462
360	9596.80637873
361	9495.66508111
362	9550.99838342
363	9723.38053963
364	9359.44783476
365	9597.39241378
366	9590.54869246
367	9339.55315308
368	9560.03210939
369	9489.49970007
370	9469.12353479
371	9444.40895629
372	9565.66002927
373	9344.35070777
374	9668.91416347
375	9587.86118358
376	9550.96025929
377	9434.57622537
378	9572.74174848
379	9613.37610972
380	9542.42146482
381	9618.76512335
382	9494.61177241
383	9542.97790317
384	9360.93611599
385	9466.57560094
386	9780.821905
387	9472.32552581
388	9445.6987073
389	9571.53943101
390	9392.23499589
391	9640.14494306
392	9883.14906016
393	9507.92625651
394	9600.40879517
395	9583.47377082
396	9467.30225692
397	9351.28794222
398	9478.61587561
399	9566.14369633
400	9403.53377424
401	9805.60040178
402	9912.19816413
403	9658.77176272
404	9760.06874566
405	9664.52969359
406	10006.808349
407	9737.45653861
408	10116.1419735
409	9829.12595219
410	10241.1698583
411	10094.854288
412	10137.5837882
413	9784.02502408
414	9609.13943639
415	9925.94036426
416	9997.34951391
417	9735.33318876
418	10257.367113
419	9913.84660431
420	10076.2139933
421	9863.44646143
422	9915.45231818
423	10531.0650387
424	10167.3110823
425	9753.29476071
426	9818.77898306
427	9732.81584053
428	9799.16211873
429	9989.16523103
430	9985.37999993
431	9846.4694584
432	10047.7759565
433	10197.1116918
434	9601.63465007
435	9802.75723358
436	9727.8185617
437	9920.77080449
438	9997.36395686
439	9830.58843099
440	10237.1122676
441	9915.9796632
442	9611.2072287
443	10089.9835029
444	9875.48042364
445	10277.3546286
446	9850.67870823
447	10310.4672053
448	10121.3234939
449	9643.50320115
450	9925.82338796
451	10222.189024
452	10341.8700924
453	10282.7493103
454	10244.3303213
455	9990.39696454
456	10512.9139445
457	10103.8172438
458	10351.0411203
459	10512.803143
460	9963.81098737
461	9874.48697802
462	10263.7021299
463	9974.19367981
464	10465.097744
465	10041.6375311
466	10332.2779739
467	10108.3195813
468	10554.4700062
469	10266.7724492
470	10403.8271831
471	10725.4626128
472	10525.8163525
473	10558.415028
474	10123.0193361
475	10171.9857019
476	10301.6984165
477	10392.0992332
478	10280.0975564
479	10047.0777087
480	10252.0897344
481	10247.116206
482	10067.9677763
483	10102.1080577
484	10431.9705456
485	10424.3793954
486	10324.5927092
487	10515.9348937
488	10052.4158766
489	10155.7590903
490	10720.0630393
491	10412.4969303
492	10507.9756525
493	10391.5332899
494	10309.783258
495	10667.3135349
496	9909.56764731
497	10133.994132
498	10100.6769476
499	10249.8809726
500	10348.9870525


==> eval_data/random_oracle_Hidost.dat <==
1	11444.6213237
2	11497.0802934
3	10536.1116554
4	11092.8895768
5	10318.0939661
6	11206.2261093
7	10200.8268412
8	11557.8136375
9	11028.716898
10	11107.2165072
11	10730.8992798
12	11661.2047875
13	11697.6093205
14	10821.5430571
15	11200.2101615
16	11416.3731933
17	11084.5068459
18	10842.2035496
19	11210.3549079
20	11564.9457261
21	10987.9898198
22	11088.1825417
23	10659.1907728
24	10312.0216076
25	11746.2458411
26	11284.7252794
27	10088.0734617
28	11124.7598515
29	10794.9004252
30	11032.4162622
31	11275.7406291
32	10322.6168942
33	10177.2409171
34	11310.5268688
35	11033.2574664
36	9895.65206931
37	10922.1602153
38	10430.6459425
39	11248.6699963
40	11232.8335778
41	11491.549687
42	10531.0272749
43	11148.5255334
44	11299.8176026
45	11319.2074163
46	10869.261287
47	10029.6548849
48	11060.6562173
49	10100.7660553
50	10502.3452969
51	10888.3790482
52	10648.0876155
53	10638.3528268
54	10590.4087508
55	10273.1486158
56	10551.3465287
57	10353.6134572
58	11694.1722614
59	10604.2154477
60	10853.164528
61	11028.3445922
62	10557.5692429
63	11193.2917097
64	10311.8438528
65	10677.5371247
66	11157.3890139
67	10642.7412136
68	10178.0689273
69	11046.2406381
70	10816.4973176
71	11170.1552266
72	10631.5580709
73	11827.7607952
74	10580.3181208
75	9538.6448418
76	10852.506439
77	11015.1154291
78	10986.1130096
79	10505.5280229
80	10381.3309181
81	11053.1701088
82	11464.093052
83	10723.739015
84	11791.5718408
85	10028.73476
86	11743.6643201
87	11168.5106324
88	10970.178244
89	11086.4219107
90	10860.0505433
91	10807.6195434
92	11913.2398741
93	10694.2671928
94	11327.5437858
95	10644.8911022
96	10706.4760942
97	11023.3980958
98	11018.6345449
99	11461.8969977
100	10626.2656323
101	10021.8200481
102	10507.3454628
103	11018.9080685
104	9785.46423268
105	11051.8898971
106	10703.6959876
107	10710.5867169
108	11282.300335
109	11587.9327876
110	10900.2392163
111	11197.5562967
112	11367.4939605
113	11581.690412
114	11053.8589277
115	10594.5712072
116	10746.3673632
117	10764.3772281
118	10785.318329
119	10254.4596602
120	9829.45152333
121	11358.2154185
122	10715.1611962
123	10893.0951262
124	11706.2157294
125	10605.6779197
126	10514.7975154
127	11402.5563601
128	10440.9744886
129	11091.9606591
130	10165.1778012
131	10885.7973456
132	10338.3172247
133	11683.4874889
134	11006.0411038
135	10531.6513356
136	11362.993113
137	10341.8241095
138	11402.1177891
139	11322.1108119
140	11333.5949628
141	11341.0733399
142	11299.9088663
143	9713.44163935
144	11732.0871854
145	10825.8338904
146	10354.2122472
147	11551.5316059
148	10600.9247891
149	10580.0227288
150	11103.9769714
151	11809.6576467
152	11813.1060019
153	11159.6852264
154	12029.360166
155	10700.8125947
156	10950.855741
157	12252.8219159
158	11247.986407
159	11719.2523297
160	11747.0736526
161	11850.051667
162	11971.6204627
163	11151.8436756
164	10759.7141486
165	10766.1089159
166	12295.9656344
167	10835.5276031
168	12457.5083559
169	12573.6882282
170	11560.9042848
171	11117.0396971
172	10927.2334024
173	11757.9706331
174	11497.2584584
175	11643.9879125
176	11072.1083106
177	12304.2269076
178	11443.7876504
179	11141.9959507
180	12037.0235392
181	11988.7898878
182	12054.7270988
183	11316.9662789
184	11506.6260901
185	10531.2364034
186	11663.9417542
187	11268.1161992
188	10878.3204896
189	10557.1122673
190	11454.0481411
191	11960.680729
192	11102.5744294
193	12156.386697
194	11822.5704015
195	11836.5705942
196	11161.5913348
197	11143.8116257
198	11691.068372
199	11287.9367919
200	11007.3589694
201	11617.3109837
202	11278.8097234
203	11441.8295493
204	12272.9495886
205	11226.3372956
206	11562.1572993
207	11460.5780086
208	11536.4405496
209	11782.3584639
210	12022.9290384
211	10529.0313385
212	11779.3931597
213	11861.0794745
214	11442.0944984
215	11823.3442753
216	10981.6362137
217	11200.7037632
218	11381.9666796
219	11402.7773431
220	12646.9024904
221	11056.1635688
222	11028.7550334
223	11309.5404918
224	12004.0435824
225	12699.0429389
226	11515.5175103
227	10893.2562312
228	13058.1080716
229	11176.1345505
230	11374.4713484
231	11833.20947
232	11787.8746309
233	10720.2085491
234	11551.27478
235	11223.3662784
236	11505.8518768
237	11118.7678804
238	11316.8012898
239	11188.2111349
240	11311.3694103
241	11168.5474307
242	11502.1117591
243	11732.315506
244	11198.0099033
245	11956.5084228
246	11005.5456153
247	11276.1448968
248	11716.1243335
249	11775.4565325
250	11849.4097015
251	10941.1460528
252	10277.1913624
253	12136.0228361
254	11140.8415464
255	11286.775071
256	11469.3834325
257	11729.6457822
258	11246.6080909
259	10907.9658629
260	11379.0439616
261	10825.7759146
262	10709.8201153
263	11257.1208045
264	10453.0504878
265	11250.3730517
266	11411.150781
267	12774.9947635
268	11671.8684807
269	11657.7940684
270	11179.0943333
271	10922.4144844
272	11596.6473957
273	12312.0987624
274	12379.1028598
275	11387.8506569
276	11314.5423919
277	10920.6557355
278	11514.5722167
279	10707.8106066
280	11434.5441759
281	11202.6725517
282	11459.5042353
283	11429.666097
284	10922.8519046
285	11410.9136675
286	11114.8314327
287	11835.576051
288	11803.2256863
289	11545.0206968
290	11227.0479671
291	11194.2073762
292	11977.478793
293	10861.5782693
294	11777.0088377
295	12075.7223795
296	11534.4995995
297	10956.6382276
298	12073.4671982
299	11464.6038213
300	11253.559909
301	10985.1675282
302	10858.1136242
303	11062.9782018
304	12113.7242432
305	12133.7687796
306	11207.2740271
307	11952.5171862
308	11079.8023871
309	10067.4572479
310	11229.4938303
311	11669.8341893
312	11778.265112
313	11345.5693189
314	11512.7538867
315	10860.7286772
316	11678.0608108
317	11124.113401
318	11518.147946
319	11215.8748968
320	12176.4850201
321	11792.3051054
322	11333.1197603
323	11421.1861889
324	11649.7152609
325	12337.7281799
326	11602.7511799
327	12347.8204685
328	12139.7726957
329	11648.7875933
330	11725.2203915
331	12009.7551054
332	12666.0342399
333	11851.2732201
334	12893.5063893
335	11711.9506032
336	11064.9006767
337	12023.1232043
338	11113.398828
339	11392.3273737
340	11136.7762218
341	12653.0389682
342	11326.1330528
343	11810.511913
344	11260.1562119
345	12668.6577562
346	12646.1729722
347	11415.3556024
348	12033.9246528
349	11625.5224779
350	11890.0049353
351	11741.2641724
352	12201.0908187
353	11731.8722283
354	12665.9044225
355	12136.816297
356	11781.2277593
357	11628.5864038
358	11358.5842853
359	11869.0308801
360	11635.8432394
361	11717.122588
362	10984.8214656
363	12159.0779477
364	12241.3110178
365	11604.6245289
366	12366.4726042
367	11831.6807516
368	11700.9131979
369	12434.174596
370	11631.1224107
371	12241.5183368
372	11900.0582249
373	11113.5672524
374	11795.1861577
375	12038.1506555
376	12234.4547434
377	11331.5251192
378	11320.280299
379	11091.8297339
380	11837.1143887
381	12098.5489155
382	11261.1957897
383	12205.4045824
384	12789.4264302
385	12303.1810101
386	11341.7875293
387	12524.979485
388	12245.3916495
389	11508.0212377
390	12436.899642
391	12418.1032653
392	12322.7676336
393	12726.6467041
394	12307.785567
395	11005.7847703
396	12264.4018771
397	12136.7757012
398	12147.5860138
399	11924.9715606
400	11915.2510312
401	12555.7046632
402	11826.5606238
403	11266.814655
404	12692.1535451
405	11025.2036953
406	11759.6001046
407	11405.6153848
408	12938.0565735
409	12407.6841925
410	12630.3028373
411	12724.6230389
412	11674.174044
413	11964.9378819
414	11982.7249548
415	12197.7708081
416	12270.2802268
417	11860.8603574
418	11589.346165
419	11591.4940317
420	11869.6738066
421	11343.3097629
422	12663.999406
423	12725.0336924
424	12122.1898132
425	11721.0050804
426	12487.7871261
427	11543.8053716
428	10781.0333593
429	12450.3327094
430	10744.6544131
431	11932.6248477
432	11405.2080099
433	12527.8026619
434	11885.9115286
435	11990.8408169
436	11944.0744493
437	12694.1169894
438	11676.2262386
439	12027.6863083
440	11092.6606164
441	11779.8626483
442	10900.9078795
443	12216.3216377
444	12389.097662
445	11948.6593388
446	11806.4234083
447	11848.3347124
448	12831.6616346
449	12248.4994248
450	11659.5810064
451	11778.5989154
452	12360.4587888
453	10602.4075945
454	11965.478567
455	11583.0535043
456	11744.0936057
457	11823.5602309
458	12125.2342028
459	11665.6388179
460	12179.1865839
461	11770.3019055
462	13036.2339491
463	11699.5115667
464	12628.7326957
465	10611.1267018
466	13277.6306269
467	11481.4620903
468	11755.3997618
469	11802.9348731
470	12706.9910903
471	12170.1298052
472	11866.1013792
473	11097.6247066
474	11433.1236234
475	11367.4319761
476	11730.1519257
477	11986.9847071
478	12022.7719353
479	11598.2522401
480	12042.2109852
481	12354.5382973
482	11241.1676522
483	11113.4857822
484	12190.4194696
485	11270.3831646
486	12349.2141513
487	12895.352158
488	12248.445158
489	12211.8728969
490	12226.7241466
491	11672.2041969
492	11998.4897771
493	11637.5370864
494	11717.213897
495	11944.8973527
496	12261.0711835
497	11723.2125166
498	12239.8970339
499	10552.7183025
500	11977.6117883


==> eval_data/random_oracle_PDFRate.dat <==
1	7718.53828722
2	7819.78219168
3	8025.42811359
4	8249.20893037
5	8613.46012337
6	9065.52631661
7	8753.0165046
8	8190.27787294
9	7782.69829225
10	7715.49644761
11	7462.17181663
12	9103.40871474
13	7693.72641378
14	8451.08318978
15	8049.82723772
16	7926.901598
17	7870.95456105
18	8520.67118058
19	8485.41961821
20	7806.25943048
21	7320.24611288
22	6965.46368369
23	7618.32361232
24	7339.17759944
25	7534.70625847
26	7749.83064617
27	8055.73224835
28	7863.2390427
29	7296.35613775
30	7855.23567172
31	7713.73942856
32	7864.22683336
33	7763.52533658
34	7605.89713141
35	9141.08005993
36	8604.77641966
37	8325.66876006
38	8274.0445086
39	8533.43367909
40	7388.35400903
41	7853.81272222
42	7687.29690213
43	7376.89468727
44	8841.90171081
45	7084.16748318
46	7933.15745298
47	8173.1498048
48	7582.01010923
49	7835.2806669
50	8366.86539584
51	8563.39168489
52	8026.76484004
53	7674.98691019
54	7054.48746588
55	7560.92904633
56	7387.95850725
57	7495.57117178
58	7719.28991067
59	7626.15343244
60	8100.33925135
61	7889.951667
62	7984.53625193
63	7783.52210796
64	7956.381944
65	7546.02754206
66	7693.8904472
67	7676.9269658
68	7190.37356399
69	7874.6674637
70	7561.29767576
71	8052.9696296
72	8180.82023563
73	7477.94375894
74	7909.84780987
75	7759.30763567
76	7906.52377754
77	8181.41157728
78	8394.46417054
79	8631.8535645
80	7791.46402919
81	7621.76343725
82	7852.67826791
83	8085.64542074
84	7925.28925256
85	8102.72215285
86	8213.09937666
87	8098.24418009
88	7256.10223051
89	7876.25195365
90	8052.03050146
91	7257.32374458
92	9048.6720987
93	8159.24863947
94	8463.24792152
95	8305.14992608
96	8504.3585502
97	8196.58017467
98	7361.88603882
99	7645.42870852
100	7581.48711576
101	7461.01283001
102	7705.9250967
103	8479.82003911
104	8251.72848209
105	7712.97441343
106	6917.07989943
107	7513.3876526
108	8343.38319123
109	8070.10110963
110	8463.76682986
111	8151.44545034
112	8516.59897638
113	7905.18367969
114	8246.24440376
115	7768.73669032
116	6771.98539818
117	7562.22763249
118	9199.67702354
119	6956.31930749
120	7901.39649256
121	6787.64978015
122	7918.53105078
123	8304.41157036
124	7722.56970592
125	7340.45823687
126	8267.34648232
127	8169.34115358
128	8143.18697841
129	8302.45115428
130	7690.72747741
131	8809.31014717
132	8683.45430781
133	7779.62896926
134	8395.63023237
135	8586.74303326
136	8420.55479645
137	6829.47462476
138	8449.7653396
139	9025.81004413
140	7291.90013265
141	7885.80693769
142	8198.06009933
143	8129.30784296
144	8881.67278585
145	8697.19767096
146	8386.81161564
147	8313.8988801
148	8456.33310715
149	8273.67542341
150	8526.94322415
151	6668.70407896
152	8602.40771398
153	7959.02380151
154	8461.11738524
155	9031.36319756
156	8664.60970929
157	7968.22998494
158	8368.17256005
159	7964.31447257
160	8385.61125349
161	8111.33317592
162	8754.03422825
163	8219.71299175
164	8308.84125964
165	8064.84885247
166	7244.10863607
167	7694.32958227
168	8155.82517398
169	9106.68023082
170	7415.73013442
171	7880.98513825
172	7568.10598132
173	7856.72529627
174	7672.35214643
175	7263.75429428
176	8263.11373134
177	7897.23914417
178	8901.64380461
179	7755.68802834
180	8177.18491945
181	8431.94585114
182	7574.79277316
183	7780.54526756
184	8046.99802487
185	7980.11929026
186	7873.475571
187	7709.15531543
188	8156.61993078
189	7394.21118014
190	8810.7706863
191	8654.43100176
192	8052.82539079
193	8121.90673282
194	8636.06366794
195	7179.95833947
196	8560.64822071
197	7418.55812435
198	8268.25222172
199	7947.70568015
200	7478.91341092
201	7918.33126494
202	7630.30720539
203	7405.59887938
204	7672.60506481
205	8761.92185814
206	7466.50940846
207	7753.60047976
208	8307.81032754
209	7471.50117028
210	7507.35128762
211	8123.31172596
212	7770.1773785
213	7614.04314624
214	8263.04227294
215	7981.63657643
216	8259.21357174
217	7157.35604979
218	7833.81119445
219	8500.48009181
220	7882.95974548
221	7125.81953592
222	7103.22387947
223	8151.57409732
224	8925.66084159
225	8365.97053137
226	7722.63848744
227	8036.93757789
228	7890.75847558
229	7124.45948595
230	8423.06360561
231	8904.34138277
232	8426.95230658
233	7432.50237519
234	8004.79978693
235	9399.39255458
236	9090.18950252
237	7789.99758067
238	7831.40042558
239	7696.62953657
240	7550.66031236
241	8210.37334766
242	8217.14872529
243	8169.74549118
244	7372.81657759
245	6761.8767884
246	8788.78637985
247	8594.56638249
248	8527.06222792
249	6803.77094484
250	6872.85665948
251	8588.01463078
252	8967.05882267
253	7960.17562664
254	9010.09026047
255	7602.42289177
256	7557.06605738
257	8560.60892919
258	9247.99434413
259	7249.48524322
260	8925.82700961
261	7597.72964911
262	7988.50395492
263	7508.52914142
264	7910.81958322
265	8834.27271716
266	8336.20270426
267	7560.24399403
268	7488.36543532
269	7303.44255616
270	9027.20958045
271	8431.11132196
272	8360.98210654
273	7079.47483901
274	8140.09344187
275	7535.8553221
276	8026.28385232
277	7216.65410298
278	7903.90756538
279	8071.91121813
280	7498.46078947
281	8337.11471854
282	7527.72298388
283	7172.80545599
284	7741.14058917
285	8267.14273957
286	8683.70687915
287	7961.82645448
288	8210.74134249
289	7649.308242
290	8330.61879979
291	7602.29743526
292	7590.03228022
293	8109.7435936
294	7333.77617321
295	7833.19134406
296	8000.51834248
297	8504.51148152
298	8052.66053655
299	8641.17235614
300	8330.13244311
301	7362.71337533
302	8923.40527873
303	8057.19139654
304	8215.33755852
305	8540.07653991
306	9036.81347506
307	7597.50640305
308	8375.15293111
309	8277.05584415
310	7711.57035569
311	7003.38427795
312	8053.83368856
313	8342.49738779
314	7934.67206749
315	8715.7422392
316	7280.46141216
317	7791.06435923
318	7889.70363892
319	6628.99406527
320	7364.15812232
321	8312.50023912
322	8426.48354575
323	8424.28189276
324	8298.40091463
325	7484.24427221
326	8394.58128855
327	8386.24383703
328	7501.28961242
329	7544.95210583
330	7689.25614328
331	8606.29540071
332	8250.22402566
333	7744.6628701
334	7840.25702671
335	7820.98470085
336	8302.4987368
337	7642.25387796
338	8134.59466715
339	7711.58080567
340	8409.22540282
341	7822.40937082
342	7735.10414663
343	7522.35041401
344	7941.96075419
345	8934.26998115
346	8274.81051013
347	7606.21137582
348	7522.51578937
349	7494.75564808
350	7806.61850066
351	7538.61512741
352	7768.96043392
353	8037.91752469
354	6965.6659117
355	7855.37310844
356	7793.90877967
357	7113.31407606
358	6757.10728975
359	7409.05952472
360	8657.21960817
361	8934.31638087
362	8367.77198244
363	7264.19095492
364	7493.667783
365	6913.42873702
366	8751.47997071
367	8075.2002228
368	8185.20734631
369	7325.76508927
370	7999.77694082
371	8267.70293442
372	8021.57270037
373	7840.38141254
374	8213.38042247
375	8422.74238885
376	8020.56933415
377	7941.44633625
378	7944.50177607
379	7320.47857996
380	8281.20914473
381	7636.94241712
382	7349.05708704
383	8202.62947443
384	8085.34811388
385	7869.22713264
386	8852.92854387
387	7078.46235057
388	8636.44685867
389	8342.03759843
390	7846.24752606
391	7607.85175087
392	8279.78350009
393	6913.75867048
394	7822.36875839
395	7880.31914118
396	7333.29413334
397	8244.0700165
398	7873.71130954
399	7798.79401787
400	7671.05321241
401	7947.44605731
402	8989.22849547
403	9003.82337663
404	9447.3226459
405	8812.93558088
406	9795.19972933
407	8394.41490299
408	9509.39297284
409	8658.3682474
410	8850.87606098
411	8711.87308948
412	8758.77864436
413	7771.24566842
414	9145.00215572
415	7763.56513639
416	9431.98387367
417	9042.84971886
418	8340.07203426
419	9142.40485389
420	8170.31453817
421	8539.39019736
422	8970.84265054
423	8370.71444233
424	7952.45931243
425	9362.09663101
426	9262.26657397
427	8115.69307016
428	8701.01922387
429	7665.5359737
430	9576.31959276
431	9091.59754375
432	8846.57518188
433	8982.22789452
434	8624.64030681
435	9819.33319032
436	8490.09432465
437	9910.72814923
438	9986.45021596
439	8955.9751778
440	10030.7897665
441	9463.02174217
442	9399.73940318
443	7886.03933933
444	8032.26362996
445	8497.71403685
446	7864.1305774
447	8234.1549055
448	9272.97243862
449	8458.50505405
450	7639.63578768
451	9522.82200519
452	9880.88046829
453	9280.85548603
454	9923.70034891
455	8827.19910807
456	10602.9984586
457	8534.79575284
458	9526.45112441
459	9688.07963446
460	10169.7342462
461	9265.05327222
462	8230.6533032
463	9473.55847203
464	9044.20774547
465	9276.72683002
466	10043.7363656
467	9968.24336626
468	9390.40463521
469	9144.48864118
470	9124.85852019
471	10443.112493
472	9221.03391717
473	9138.0777424
474	9157.84880553
475	8495.44006837
476	10677.8458682
477	9771.9571802
478	8614.66630982
479	9689.73906014
480	9843.97644292
481	10053.48066
482	9339.40763042
483	9730.81907124
484	9746.8819592
485	9813.3162759
486	9790.97444254
487	9725.44161936
488	9095.50804704
489	10654.9738246
490	10475.5802496
491	9216.48091252
492	9519.12507808
493	9637.95664952
494	9449.21289381
495	10195.6647342
496	9541.99176368
497	9501.89272909
498	7871.49754852
499	8900.07039475
500	10072.1040665

